Environment Complexity and Nash Equilibria in a Sequential Social Dilemma

Multi-agent reinforcement learning (MARL) methods, while effective in zero-sum or positive-sum games, often yield suboptimal outcomes in general-sum games where cooperation is essential for achieving globally optimal outcomes. Matrix game social dilemmas, which abstract key aspects of general-sum interactions, such as cooperation, risk, and trust, fail to model the temporal and spatial dynamics characteristic of real-world scenarios. In response, our study extends matrix game social dilemmas into more complex, higher-dimensional MARL environments. We adapt a gridworld implementation of the Stag Hunt dilemma to more closely match the decision-space of a one-shot matrix game while also introducing variable environment complexity. Our findings indicate that as complexity increases, MARL agents trained in these environments converge to suboptimal strategies, consistent with the risk-dominant Nash equilibria strategies found in matrix games. Our work highlights the impact of environment complexity on achieving optimal outcomes in higher-dimensional game-theoretic MARL environments.

==> curic_exps/curic_exps_final.csv <==
training_iteration,COOP_FFR,toFFR,COOP_RFR,toRFR,COOP_RRR,toRRR
1,-39.53278689,3.3515625,-31.48765432,8.007751938,-34.74358974,7.308035714
2,-39.73,5.314465409,-30.8,10.01486989,-31.24,7.434782609
3,-41.075,5.66,-28.715,8.770676692,-29.29411765,7.13877551
4,-27.995,9.288135593,-23.5,11.77227723,-22.8699187,6.345
5,-23.74369748,12.828,-19.34507042,10.06944444,-17.8538961,6.667938931
6,-22.00347222,17.08605341,-17.00299401,10.18705036,-17.42356688,6.198473282
7,-20,19.39175258,-14.94054054,11.73684211,-13.45959596,7.148471616
8,-17.12121212,20.36760925,-13.94306931,13.14393939,-13.2962963,7.657587549
9,-14.51373626,23.47702407,-12.11627907,11.17013889,-11.46666667,8.177700348
10,-14.74494949,24.09090909,-8.344230769,12.24822695,-10.738,8.872909699
11,-12.40995261,26.13617021,-10.272,11.13826367,-9.206,9.092592593
12,-11.57974138,27.01795332,-8.663498099,13.12720848,-9.124031008,8
13,-8.669456067,28.79279279,-7.711469534,12.7248062,-7.580586081,7.832844575
14,-7.665492958,26.48330059,-8.066101695,13.81949458,-5.202341137,8.122605364
15,-7.575,27.57053942,-6.755852843,9.443478261,-7.651943463,9.731147541
16,-4.346975089,26.68356998,-5.00862069,9.834645669,-4.368876081,8.762711864
17,-6.0171875,26.57960199,-3.496978852,11.74632353,-4.785046729,9.356902357
18,-3.84660767,28.375,-3.148773006,12.07662835,-4.140298507,9.441947566
19,-1.448509485,26.69457014,-3.185878963,12.9751773,-3.695512821,8.977695167
20,-1.272849462,28.04347826,0.619113573,10.6360424,-2.640117994,10.99646643
21,1.484334204,28,-1.218562874,13.75179856,-3.162756598,12.44207317
22,4.917661098,28.87148594,-0.174603175,12.62867647,-1.652941176,12.26860841
23,4.803827751,28.10025707,-0.245070423,11.18320611,-1.565671642,12.51298701
24,10.60215054,27.29866667,1.188,13.85140562,0.015942029,12.18047337
25,12.7616408,29.01650943,2.765363128,13.84615385,-1.162429379,12.39197531
26,14.38210526,27.80592105,3.416666667,12.80072464,-0.023287671,12.5559322
27,16.72434608,28.35141509,3.832904884,13.90273556,-1.244505495,12.17605634
28,18.70143149,27.79259259,5.390501319,16.41696113,2.456338028,13.43154762
29,19.33809524,29.93917275,3.623076923,16.14754098,-0.1625,11
30,23.71703297,31.06561086,4.083941606,13.90566038,1.954545455,12.63556851
31,25.52173913,28.40897756,1.939506173,12.96761134,2.269132653,12.04487179
32,26.4046729,28.79357798,5.162760417,15.7826087,2.754054054,14.62337662
33,30.6928839,28.91129032,5.716112532,16.04745763,2.934604905,12.34
34,30.04850746,30.22302158,5.905172414,12.21428571,2.013853904,11.19504644
35,30.92696629,27.59838275,8.12086514,14.95729537,1.129476584,11.28343949
36,33.68783542,30.22090261,6.152777778,12.36078431,1.707792208,13.45283019
37,34.39267887,28.10335196,8.32396088,12.62948207,2.153553299,13.0974026
38,34.87543554,28.40524781,9.569007264,14.85135135,1.728882834,12.86229508
39,34.2212693,30.23041475,9.255952381,14.31353135,3.941176471,11.17610063
40,36.12329932,27.24198251,7.441709845,16.68592058,3.889434889,14.27333333
41,35.20435511,29.56085919,7.156330749,16.01158301,5.567839196,13.01567398
42,35.76895944,29.87468672,10.16627907,15.7896679,4.023114355,13.84122563
43,35.81989247,29.59493671,8.886308068,13.7921147,3.87254902,14.6242236
44,35.88936535,30.93859649,9.735362998,16.13888889,4.64160401,13.52815013
45,38.945,32.15883669,9.532258065,13.96065574,5.284671533,14.38938053
46,37.4302521,29.31887755,9.911192214,16.43373494,4.658808933,13.92238806
47,37.13196721,30.08430913,8.602112676,15.68248175,5.572619048,15.92507205
48,36.96453287,28.27182045,10.63221154,14.37591241,5.233082707,16.05013928
49,37.43515358,30.84107579,11.00966184,18.94636015,7.024886878,14.82846715
50,38.78670121,29.97037037,12.06990521,13.8625,7.408088235,13.47447447
51,37.28974359,28.39130435,11.04501217,18.12307692,7.697435897,16.24507042
52,37.32705479,27.76179775,12.07493857,15.27983539,6.323459716,16.92215569
53,37.56968641,29.43107769,11.5345679,17.42272727,6.033169533,16.79646018
54,38.25888325,31.77097506,10.9797619,15.45882353,8.625560538,15.91692308
55,39.51582278,28.48395062,14.43967517,16.83050847,7.542824074,16.3
56,38.22695652,27.97709924,13.31464531,16.3670412,5.630050505,14.96341463
57,39.45527157,30.29287599,13.53819444,14.45147679,8.211217184,16.69940476
58,36.4009009,32.12638581,12.33291771,15.6536965,10.22613065,15.16981132
59,38.68690852,30.71898734,16.20145631,15.87550201,9.529342723,15.4077381
60,38.59618442,29.38753388,12.88528678,16.57142857,9.376136364,13.22965116
61,38.11092437,29.12718204,15.52251185,15.45748988,9.411971831,14.02194357
62,39.10362694,30.85263158,14.43309859,14.52752294,9.487238979,15.00589971
63,39.2794586,30.82830626,12.52317073,18.23043478,9.756470588,12.84302326
64,37.49827883,29.42079208,17.45939675,18.87854251,11.18456376,16.13313609
65,36.61678201,28.52480418,14.41726619,17.39830508,10.81642512,18.04569892
66,37.36033058,29.46095718,18.28672986,14.76348548,8.251807229,15.15231788
67,38.55032468,30.22900763,15.28553299,14.33333333,8.955882353,16.67619048
68,37.38286713,28.6519337,14.80235294,18.35497835,10.75120773,14.49295775
69,37.21969697,29.76612903,14.54810127,18.95544554,10.88040712,16.05504587
70,37.42820946,30.48747153,16.7052506,13,11.05048077,15.12609971
71,36.39557522,32.27272727,18.33056872,13.82532751,12.15124153,14.03225806
72,37.5849359,29.63186813,17.62860577,15.35655738,11.46969697,16.11490683
73,38.01127214,30.6332574,14.82368421,14.29357798,9.627990431,15.37012987
74,37.38307155,31.62962963,16.41834171,15.82857143,12.22652582,13.82781457
75,34.98780488,31.81183932,16.28657074,15.89351852,10.56659142,16.83094556
76,38.57595993,31.76293103,17.06034483,15.05904059,10.1501182,17.76945245
77,35.99911817,31.20681818,17.72302158,17.367713,12.69392523,16.69354839
78,36.05226481,30.95169082,16.92117647,16.32682927,11.16666667,18.01557632
79,37.13212435,29.47344111,17.12216625,14.42857143,11.58080808,14.82051282
80,36.75771325,30.12694301,17.80147059,17.26728111,12.0258216,18.02452316
81,37.32587065,29.94272076,17.29562044,15.00869565,10.32150776,17.85923754
82,37.14013841,31.16704289,16.05934343,15.19230769,12.47209302,17.35
83,37.92288961,30.33176471,18.14824121,17.8018018,12.1809291,16.64367816
84,37.69087838,31.64182692,19.78553922,18.31638418,9.562656642,17.03284672
85,37.17534722,30.32637076,18.73253012,15.45495495,13.17849224,16.51940299
86,35.10632184,32.29723502,18.83971292,18.14285714,12.23193473,16.57
87,37.05918728,32.21882952,18.50843373,17.41584158,10.76877934,17.88853503
88,37.70721477,33.36165049,19.97607656,17.41624365,13.09436275,17.56934307
89,37.8296796,30.54271357,20.37469287,18.16431925,12.83819951,16.94357367
90,39.92536116,30.70617284,18.37704918,17.14285714,12.23832924,15.16943522
91,37.99744463,30.30861244,18.92939815,14.54028436,12.48681055,16.37014925
92,37.84322034,31.17121588,18.01452785,18.20918367,13.45535714,18.6534296
93,36.39145907,32.09276018,17.25561097,17.88709677,15.38738739,15.50545455
94,35.4863388,30.58156028,18.21428571,16.1754386,13.65364583,16.85616438
95,38.54628099,30.57575758,20.09661836,18.74439462,12.01306413,18.06214689
96,38.02735043,32.12373737,21.19211196,18.76303318,13.81937799,16.77
97,38.79159935,29.39293598,19.55167959,19.17171717,12.88024691,15.99665552
98,39.01273885,28.01208459,20.65308642,19.49717514,13.14949749,16.4689441
99,40.02610114,32.32594235,20.81898734,18.35714286,10.27128954,18.2443609
100,39.12642741,31.64285714,20.20719603,19.1319797,15.42061611,16.03333333
101,37.97804878,28.5890411,15.80769231,17.2970297,15.18028846,17.26896552
102,39.03885135,29.84677419,19.99524941,18.84102564,15.44724221,17.81052632
103,38.62730318,30.52493438,18.29575597,17.29411765,11.55630027,18.35135135
104,35.52819549,29.7751938,24.0141844,15.87165775,13.68414634,17.62452107
105,35.54363636,30.6353211,21.01265823,17.14285714,13.51818182,17.61279461
106,36.52033272,30.43566591,22.28623188,18.91160221,14.83932854,15.50735294
107,37.23291367,30.81866667,22.57534247,20.31868132,16.57768053,15.34181818
108,36.99489796,32.07125307,22.52912621,18.18226601,15.47647059,17.17027864
109,38.15095986,29.19650655,23.07328605,15.57241379,15.74879227,16.48082596
110,38.50326797,31.31451613,21.92575406,19.08080808,12.30200501,16.28888889
111,38.81885246,29.70773639,19.86097561,21.10429448,14.08634021,18.80427046
112,36.67387543,32.65127021,22.19417476,16.73913043,13.76875,16.43092105
113,37.03806228,30.89227166,20.21323529,17.31016043,14.78282828,19.03322259
114,36.79908257,31.6626506,23.47171946,17.81176471,15.07403189,19.32525952
115,36.93146718,31.78643216,18.27328431,16.23157895,14.54326923,19.23333333
116,36.61482821,29.39634146,21.69833729,19.98192771,12.4325,14.55
117,37.13909091,30.64222222,21.62622549,17.26470588,13.82010582,17.40433213
118,37.93010753,30.51470588,21.22670025,19.54098361,15.89492754,18.69014085
119,38.77614379,28.34770889,20.47494033,16.08426966,14.6744186,17.7173913
120,38.53548387,27.66075949,18.62830688,17.21468927,17.01073986,18.82394366
121,38.625,31.07940447,21.75115741,18.81005587,13.97349398,17.83636364
122,37.7340604,28.7460733,21.82929782,21.87978142,17.2972028,18.10238908
123,37.69489982,30.77628032,20.70709382,17.50574713,14.46305419,19.48760331
124,37.95089286,31.52898551,24.51405152,15.91477273,13.27671233,17.5
125,38.83082077,30.19711538,21.3,17.63043478,16.76377953,18.28928571
126,38.78582931,30.67039106,22.05635492,17.89130435,14.36977887,18.42666667
127,37.49295775,28.93181818,22.11168831,19.0125,15.4857513,16.07117438
128,37.65784672,32.06872038,19.63423645,21.42857143,15.25432099,16.48547718
129,37.1954023,30.48156682,22.62230216,19.06896552,17.94168734,16.8030888
130,36.40600775,30.34625323,21.68325243,15.04469274,17.35550459,17.73144876
131,36.38117871,30.55421687,22.05348837,19.79885057,17.24820144,17.44814815
132,37.37912088,31.13443396,24.31414868,15.46896552,16.41400491,15.69135802
133,38.19897959,30.40808081,22.625,17.95625,18.02905569,17.5745614
134,37.47663551,30.28826531,21.89851485,14.57309942,15.82374101,17.12173913
135,37.31944444,30.49537037,23.73684211,17.88235294,16.9004914,18.61304348
136,36.78195489,31.15577889,21.56085919,18.82840237,16.88888889,20.20425532
137,36.94040968,32.88705882,25.74701671,18.83333333,16.18138425,15.58867925
138,37.55379189,31.23620309,21.40147783,20.73295455,14.94570707,17.0490566
139,37.8125,30.67032967,21.8,16.80451128,17.34939759,16.23938224
140,39.03613445,30.55924171,23.1752451,15.20231214,18.58616505,18.85169492
141,36.7647619,30.30512821,23.30527638,17.54117647,17.27383863,17.00398406
142,36.49032882,30.75184275,22.34860051,19.28767123,16.45138889,14.49489796
143,37.76428571,29.48395062,20.13910761,20.575,18.77453271,18.75242718
144,34.38865096,28.17357513,23.26735219,17.40939597,17.30576441,18.51282051
145,37.11927481,31.93650794,22.8797954,19.7375,16.13720317,22.00393701
146,38.20661896,31.03789474,21.14054726,18.55905512,16.25194805,16.10599078
147,36.14529058,31.82808717,20.64600551,17.87943262,17.28795181,19.5375
148,35.85400763,28.62170088,19.39008043,19.16083916,15.8379397,17.21825397
149,36.20679012,30.87468031,22.97022333,20.06622517,16.2025641,16.46311475
150,36.42089844,29.43048128,22.15717822,18.03968254,19.31122449,19.58130081
151,35.0966736,30.20979021,24.67245658,16.42657343,16.61650485,19.29508197
152,37.74810606,30.60364465,23.07808564,21.64516129,20.62749446,16.99115044
153,35.19090909,30.62619808,20.1965602,19.39259259,16.59006928,18.51569507
154,32.90552995,30.44973545,24.36410256,22.08737864,17.36607143,20.6893617
155,34.19052632,32.10551559,24.20092379,19.19014085,18.7025974,17.18141593
156,37.58040665,30.69047619,22.37985437,16.85234899,16.45304569,18.19327731
157,36.48262548,31.26105263,24.67237164,17.23972603,19.07126697,15.95744681
158,37.5569395,30.76826196,23.53589109,18.52898551,17.68181818,17.90869565
159,38.45532646,31.10491071,23.24355972,19.25984252,18.42287918,17.89285714
160,35.085,33.7211329,19.50503778,18.66906475,18.05655527,18.87096774
161,38.91150442,31.066313,21.51294118,16.53174603,17.39645777,19.09055118
162,37.70857143,29.63125,22.1,18.34090909,19.92298851,18.06060606
163,36.06432749,30.54013015,23.07984293,20.78518519,17.13944724,18.90666667
164,37.60160428,29.7890411,23.26091954,18.1875,19.40246914,17.78139535
165,39.73697917,30.46896552,23.84,22.93548387,17.41582915,21.08695652
166,37.28733459,30.05763689,22.65850515,17.59459459,16.55426357,19.40686275
167,37.16862745,30.47368421,21.8108747,17.25,18.61891892,19.41935484
168,37.14405204,31.55220418,21.41287879,16.808,17.7231405,16.75268817
169,37.16763006,30.12808989,23.42703349,20.74789916,18.69451372,18.41013825
170,37.90018657,32.09657948,22.14009662,18.64341085,19.2630273,20.28444444
171,36.93269231,31.09782609,25.5653753,16.832,20.98547215,16.98584906
172,36.45995671,31.95539906,23.05,20.79591837,19.48635236,18.15246637
173,36.73022312,31.54090909,24.44444444,18.1826087,20.33909574,19.5078534
174,38.53529412,28.9140625,23.64634146,16.00840336,19.45790816,16.11255411
175,36.57094595,32.50118203,22.58219178,19.648,19.99009901,19.07216495
176,38.39097744,31.14204545,23.60519481,21.71,21.33723958,17.02512563
177,39.04698582,32.84490741,22.68328841,18.99090909,19.50659631,18.15765766
178,37.54420432,30.23098592,24.37053571,15.14035088,20.19431818,18.68205128
179,37.13190184,30.04098361,22.8129771,17.42592593,19.4539801,19.48453608
180,37.78481013,30.90358127,22.31625,22.34328358,20.68607306,19.64285714
181,36.17286652,30.89203085,23.44285714,22.4173913,17.57882353,20.58173077
182,36.99068323,28.48,23.9679803,20.51612903,17.53552632,17.99421965
183,37.34516765,31.98694517,22.51617251,21.27083333,19.02604167,19.83146067
184,37.12030905,30.38146552,22.35063291,20.824,20.09022556,17.21505376
185,36.37710084,31.76767677,22.62285012,20.62376238,20.02857143,18.18333333
186,37.38271605,30.70509978,24.24050633,23.44827586,20.60323383,20.22727273
187,37.36230469,29.84168865,21.65915119,20.35514019,17.91076115,17.77832512
188,36.48218029,32.64547677,22.92801047,20.5890411,20.86034913,17.44171779
189,35.21888412,31.8027027,20.90185676,21.02727273,19.84625,20.19428571
190,38.61858407,32.28254848,22.33333333,20.648,19.73961219,15.0802139
191,35.8451417,31.56179775,22.20251397,21.078125,19.35327635,17.49009901
192,36.14329897,28.25787966,23.27572559,20.46,19.69494048,18.37438424
193,37.10856574,30.82816229,19.64814815,21.54368932,22.20823245,15.0308642
194,37.4020202,30.79345088,22.6023622,21.55555556,19.37154696,17.91428571
195,37.01904762,31.04736842,21.39430894,18.28813559,22.25810474,18.68715084
196,38.00938086,31.64748201,23.4775,20.15,20.18131868,20.19753086
197,34.33255814,31.67901235,21.24666667,21.07017544,20.36339523,18.61375661
198,37.35976789,30.46808511,22.52941176,22.84821429,21.99736148,21.5147929
199,35.53521127,29.58823529,23.01240695,18.25384615,20.79023747,21.57894737
200,36.49386503,28.77393617,21.44474394,15.64912281,20.60694444,20.10497238
201,37.32638889,31.10406091,23.01612903,15.71551724,21.53655352,16.90123457
202,38.00491159,31.8722467,23.50132275,20.69918699,22.375,20.21084337
203,36.36794582,30.08268734,24.30490654,22.36585366,19.93902439,18.30357143
204,36.3808554,27.70224719,25.61653117,17.28846154,20.78820375,17.49404762
205,36.87142857,32.47058824,24.94418605,19.1,23.36578947,17.54117647
206,35.44630072,31.00906344,22.29232804,22.36697248,22.37783375,18.12280702
207,37.19450317,30.20440252,22.50868486,14.42,20.33286119,21.50299401
208,36.68004338,31.09138381,20.73145401,19.37903226,21.61303191,16.35460993
209,38.46389892,30.02200489,23.78729282,20.27433628,22.28498728,23.0887574
210,35.84606742,32.57824934,23.05348259,20.22857143,22.9691689,18.35978836
211,38.86111111,32.96498906,25.33663366,18.1,21.80666667,18.40116279
212,37.9122807,28.55692308,21.42460317,19.68627451,23.39552239,16.74705882
213,37.44042553,28.30133333,21.61985472,20.24778761,21.88211382,19.02531646
214,36.91025641,33.61330049,23.05474453,17.18,17.98991354,19.23428571
215,39.09689922,29.68965517,23.0577957,17.49,22.7287234,16.31612903
216,37.5974026,30.13230769,23.82382134,18.31132075,23.96368039,16.89808917
217,36.72978723,31.17553191,21.45634921,23.74038462,23.48509485,16.87573964
218,36.84823285,32.46997389,24.00131579,23.03,21.11811024,14.82098765
219,36.84539474,31.3547619,24.78411911,16.54,22.3266129,16.03816794
220,37.59823183,33.17054264,23.95774648,21.55,23.31325301,21.17159763
221,33.85805627,31.34174312,24.88903061,17.55,21.53601108,18.25641026
222,37.32934783,30.70379147,23.75757576,16.57,26.38860104,16.99367089
223,38.85531496,32.03899083,22.6748072,16.1980198,21.79073034,19.23333333
224,37.38095238,32.36864407,22.64690027,22.59405941,21.62606232,18.48251748
225,37.62880325,31.85909091,23.02567568,14.33,26.12,20.67549669
226,35.28051948,29.8655914,25.27621483,18.08849558,23.94179894,19.4496124
227,35.25252525,32.38983051,23.01071429,18.04,24.04901961,21.16666667
228,37.95850622,27.78901734,24.69178082,19.35849057,21.28346457,16.27564103
229,35.11219512,31.15817694,21.76621622,25.63,22.47075209,17.27272727
230,38.3721174,30.0137931,23.30541872,21.71681416,23.06052632,19.04761905
231,34.96921182,30.98108747,24.70540541,17.35576923,23.32729805,16.56774194
232,37.45626243,32.84693878,26.78532609,17.71962617,22.04210526,18.83850932
233,34.52098765,29.75765306,23.55820106,19.11,22.54107649,20.10869565
234,36.83480176,32.55531453,21.21587744,20.43,24.72580645,15.84768212
235,37.73347548,28.87628866,22.75749319,19.5049505,22.74571429,17.57553957
236,38.18484848,31.72222222,23.12938005,17.52,23.67622951,15.75510204
237,37.92668024,30.51487414,20.96341463,27.32075472,22.33236994,19.17293233
238,39.19376181,33.35326087,23.7877095,24.40566038,22.27879581,16.18292683
239,37.10043197,31.97652582,25.24285714,21.89,22.5848564,17.46
240,38.73822976,30.29748284,20.25840979,20.31428571,24.54945055,15.94545455
241,37.12577963,30.7832618,22.95930233,19.81666667,22.38243626,19.31756757
242,36.51066667,31.5708061,21.14558824,22.68141593,23.11875,19.25503356
243,39.50756144,31.85257985,24.35227273,22.77678571,22.31707317,20.62580645
244,38.71442495,32.2005571,20.48012232,21.18852459,23.059375,19.83108108
245,39.60583942,32.83482143,23.78021978,16.17592593,23.91343669,19.22891566
246,38.24144869,30.54679803,20.83923706,20.16528926,22.40379009,16.44720497
247,35.95248869,27.90746269,23.35233161,19.14035088,23.11049724,18
248,38.22764228,34.09605911,22.83768116,20.78640777,21.11926606,14.98795181
249,39.6782364,31.40302267,25.38350785,18.11009174,21.95694444,19.55555556
250,38.77437859,30.42222222,22.60724638,14.16190476,25.17798913,18.93506494
251,38.94136461,29.16089109,23.36138614,25.2,22.45868946,20.72666667
252,40.86226415,33.539801,19.57528409,20.48571429,20.23706897,18.6350365
253,39.19537037,29.94652406,22.86666667,22.74,24.07857143,17.4601227
254,39.21370968,32,21.58701299,24.19,24.94044321,18.48062016
255,40.17983368,30.28828829,23.62222222,18.52,26.02236842,22.84558824
256,39.33624031,31.45480226,23.47260274,20.16037736,20.95261438,21.08275862
257,38.28970917,32.05097087,23.73560209,19.6,25.34679666,18.49056604
258,38.21656687,31.61826698,27.35416667,19.48,21.37743733,18.50943396
259,38.68842105,32.82391304,23.42098446,21.4,23.33676471,16.16239316
260,39.68421053,31.15223097,23.20940171,22.4953271,23.5296496,18.30872483
261,41.85589172,32.60762943,25.29765013,21.69811321,23.97435897,20.99315068
262,40.83912249,29.34393064,20.73033708,19.23,24.2394958,21.97931034
263,40.18145957,31.82978723,24.21253406,20.34653465,19.59159159,21.72580645
264,39.48773006,30.69811321,23.65066667,21.7,24.56648936,20.22695035
265,39.93313953,30.20794393,25.99744246,20.05,23.44255875,13.76923077
266,40.58070866,31.32374101,25.07506702,17.23076923,22.72318841,18.94573643
267,40.125,31.04020101,25.23066667,19.35,21.76731302,18.921875
268,40.33027523,31.55010661,24.29605263,21.25581395,22.9469914,15.42748092
269,40.2148289,31.89346247,25.20332481,15.28448276,25.24435028,15.13178295
270,40.55410448,32.57957245,23.73119777,18.89,21.81034483,18.00862069
271,40.08895131,30.66097561,25.47757256,19.15454545,24.02683616,21.53333333
272,40.26565295,30.95442359,25.66619718,19.87931034,20.01445087,17.15267176
273,40.21653543,30.57384988,24.9122807,15.65,25.38831169,18.39759036
274,38.5,30.09954751,24.46625,18.37,24.5125,16.7480315
275,40.03586066,31.86004515,23.88430851,17.61261261,24.13066667,18.64615385
276,40.99724771,30.85344828,23.35826772,24.25,22.81303116,18.05035971
277,38.63291139,29.30193237,24.13677812,20.5,25.5399449,16.10526316
278,40.51405622,30.385,23.06515957,20.74757282,24.24655647,16.29850746
279,38.92045455,30.79958678,25.16544118,19.24561404,24.18245125,19.275
280,40.42663043,30.94117647,22.69088319,22.81,22.6398892,15.84615385
281,39.65784114,32.85034014,26.08788599,19.1965812,26.0183727,19.19230769
282,41.45644283,29.13953488,24.04704301,18.74,24.3487395,20.304
283,39.44282946,29.30751174,23.03733333,19.65178571,20.76521739,17.71621622
284,41.34500876,30.88251366,24.94471744,19.97321429,25.07240437,16.69158879
285,39.38592751,31.60969977,23.98029557,22.47321429,24.19405099,21.7768595
286,39.04831933,31.71973094,23.9048913,21.22,25.02412869,19.08
287,41.69448947,30.65882353,24.08055556,23.83809524,23.9915493,18.66666667
288,41.23796296,30.62358277,22.30447761,20.80952381,24.46133333,17.18666667
289,40.44484629,31.14189189,22.84129213,21.16363636,24.96866841,18.09701493
290,40.7831094,30.33009709,23.74933333,20.15,23.79796512,16.13071895
291,39.6814433,31.59868421,23.54407713,21.54368932,25.24796748,16.39823009
292,39.64344262,30.54054054,21.88268156,19.17241379,21.69590643,16.53174603
293,38.7,33.52193995,25.50902062,22.07,23.68315508,20.45588235
294,40.55230496,29.912,26.59975669,16.65178571,22.28386167,14.84955752
295,41.21323529,31.82637363,23.90591398,17.48,24.9375,19.15714286
296,39.80273438,31.20785219,24.88311688,16.86,24.29131653,14.78181818
297,40.13212928,32.19954128,24.1852861,17.76,25.42735043,16.67647059
298,42.07732865,29.85558583,23.25502513,18.95,22.62322946,16.22881356
299,40.31965649,30.2106599,23.12337662,20.52884615,22.55362319,18.89256198
300,41.17383178,31.3657289,23.76923077,20.80357143,23.43982808,15.89473684
301,39.09489796,30.93781095,24.74253731,19.47,24.42238806,22.14516129
302,41.87258348,29.97715736,24.83120205,19.29,24.49716714,15.34
303,40.125,32.14425428,23.41005291,16.15044248,23.66483516,13.84782609
304,40.56603774,30.51034483,22.72829132,21.87826087,23.87749288,17.2231405
305,40.52959184,32.82943925,24.2893401,17.18584071,25.43667546,16.23287671
306,40.96277496,30.77057357,24.89453125,20.42,22.4193038,15.7037037
307,39.7815735,32.96306818,23.46143251,20.88461538,24.88333333,16.94782609
308,41.31409168,29.73414634,23.13407821,16.81,23.84337349,15.01438849
309,40.06468172,32.4213198,23.68635171,14.49,23.77884615,16.76612903
310,39.43248945,30.81679389,24.59214092,23.48,24.93617021,18.94366197
311,40.40135397,31.12406948,25.0754717,18.24,23.3601108,15.86131387
312,41.79883139,29.93455497,23.97576531,15.22,25.92191781,16.37681159
313,40.24863388,32.70304569,23.30277778,23.15178571,24.24164524,12.45205479
314,39.48196393,32.93318486,24.12318841,18.36607143,23.00151515,16.92413793
315,41.82,31.04819277,25.41746411,18.49,23.71288515,17.0390625
316,41.12210339,31.05623472,23.26,23.13636364,26.35106383,14.64227642
317,40.46808511,31.71938776,23.87735849,14.33,22.72337278,17.45454545
318,41.26311337,30.80095923,23.4871134,20.94957983,23.65249267,16.60714286
319,40.56156716,30.50469484,25.29342105,18.15238095,21.03616352,19.91503268
320,40.64214712,32.76811594,24.56010929,17.73,26.45507246,13.48251748
321,41.08564014,33.77680525,25.48552632,18.83,25.27906977,19.625
322,38.47767857,32.39909297,23.26619718,18.1637931,24.62916667,17.98347107
323,40.61610487,32.19273743,24.92316785,16.69565217,22.465625,18.40789474
324,38.07718121,32.05949657,25.68147208,18.62,23.35045317,16.67226891
325,39.72201139,30.54591837,25.35463659,17.79,22.85245902,18.74452555
326,40.13683128,29.72182254,23.14171123,17.42,25.08086253,17.14049587
327,40.01315789,30.33333333,24.36325967,19.84,23.25801749,18.33333333
328,39.57559395,30.88409091,25.5326087,21.97087379,26.56232687,18.1627907
329,41.75422297,30.08222812,24.78184282,18.97142857,26.08233533,17.93846154
330,40.78303571,31.6039604,22.98695652,18.8018018,22.16139241,17.67716535
331,39.57853982,31.48837209,24.00549451,17.76,23.04071661,16.98181818
332,41.41090909,30.38709677,21.17613636,13.69,25.55631868,18.3968254
333,41.50457038,30.85645933,23.79639889,21.77,23.88040346,19.42276423
334,40.2446184,33.14035088,25.00672043,19.11764706,27.03100775,17.6031746
335,41.81208054,31.24942263,23.85170604,20.02,24.57163324,16.35877863
336,40.7257085,29.98941799,23.6280654,18.67307692,26.95041322,15.71171171
337,40.42815534,32.2961039,23.86312849,17.94,27.1421875,17.51111111
338,41.52185792,31.69034091,22.58405797,18.5412844,23.16871166,20.20967742
339,40.06828704,31.10714286,24.10569106,21.10679612,22.796875,15.50819672
340,40.09381044,31.77077364,24.6468254,18.5,24.1235119,15.41732283
341,42.43574959,29.87605634,24.93013699,19.99230769,24.98615385,20.0310559
342,41.45085066,31.38366337,25.90025575,17.67256637,25.1980057,16.90972222
343,40.51450677,30.76240209,25.16219839,17.01980198,26.68715847,21.05185185
344,41.14485981,30.3277512,22.55413105,22.32352941,23.12202381,17.67096774
345,41.6600346,29.04931507,24.9382716,21.96261682,22.6340694,18.86524823
346,41.60272727,32.50742574,22.70056497,18,25.96011396,14.84558824
347,40.87431694,30.67582418,21.63150289,17.09,26.45592705,17.58333333
348,41.50267857,31.49855908,22.55248619,21.15533981,24.67761194,17.34677419
349,40.20852535,32.33942559,23.64572864,17.97,22.78208955,15.55725191
350,41.47183099,30.15136476,23.61005435,20.91,23.29907975,17.44444444
351,42.45833333,29.70793651,24.58719346,19.19,25.12429379,14.33333333
352,41.525,33.00522193,22.68103448,19.29,25.00931677,16.4765625
353,40.93001686,31.52150538,24.176,21.8,23.31161473,19.09345794
354,41.92019544,30.66009852,22.37267905,19.88181818,22.5472561,19.11206897
355,41.40757042,31.8814433,24.56232687,21.22,22.77138158,12.05785124
356,41.6991453,30.32386364,23.14698492,17.61,25.87254902,21.11023622
357,41.60516605,29.4478022,24.45942029,20.19047619,23.28656716,14.58646617
358,40.4,32.37837838,25.02432432,24.64485981,25.81320225,15.26851852
359,38.97169811,30.08638743,22.62536023,23.79,24.43874644,18.11009174
360,41.77728086,28.79765396,25.10167131,18.15254237,25.39905363,16.85714286
361,40.60556622,31.76982097,24.27824859,18.06,23.63069909,16.30508475
362,40.55030181,31.8835443,26.42059553,17.31967213,26.56122449,14.39130435
363,40.69801085,31.7704918,26.91813602,14.52,24.69627507,16.18939394
364,41.62477231,30.342711,23.37234043,19.01,26.02957746,16.80882353
365,41.09615385,30.79767442,24.27984085,19.00980392,23.54658385,14.0137931
366,41.17946257,31.3956044,22.66956522,22.81,25.26764706,17.73728814
367,40.54142582,31.83066362,24.29320113,21.55855856,24.91880342,14
368,41.73478261,30.67481663,23.33468835,12.32380952,25.82193732,17.39516129
369,41.09268707,30.7544757,24.22089947,24.91262136,25.50298507,17.17857143
370,41.85956007,29.03579952,22.22794118,20.76106195,24.36376404,14.7739726
371,40.68559838,31.9638009,25.4005102,17.05555556,25.11111111,12.96946565
372,41.68615108,31.17293233,23.65702479,22.35294118,25.30523256,14.02830189
373,41.6587156,30.96235294,23.54696133,22.13,24.97959184,16.184
374,42.09427609,30.11519608,23.63865546,20.21,23.38963211,15.23776224
375,42.74055829,30.24942792,24.85123967,20.66071429,22.25675676,14.15079365
376,39.0997921,30.93435449,23.0761194,16.38,25.38080495,14.90076336
377,40.83985102,30.2016129,24.22513089,25.17757009,23.97507331,20.07438017
378,41.04889299,29.39678899,26.80894309,18.27,24.66369048,13.61832061
379,40.45627376,30.97544643,22.7244898,19.99,26.9622093,16.60162602
380,41.3510274,32.11791383,21.73831776,19.8019802,24.46323529,13.90298507
381,42.02227723,33.21670429,23.04444444,19.9,25.59009009,19.75373134
382,41.4856661,31.45287958,24.62054795,21.68,26.49562682,16.0390625
383,41.15692008,28.78078818,20.12341772,17.84,23.22238372,13.22222222
384,41.20178926,31.65501166,26.56266667,21.4245283,23.9379085,15.376
385,41.26051188,30.97127937,25.0068306,19.37,23.09032258,16.67592593
386,40.8699262,31.35235732,23.66022099,21.58119658,24.78365385,14.21582734
387,41.70430108,31.42982456,20.5154321,20.53398058,27.39389535,19.53900709
388,40.58148148,31.31279621,24.79234973,22.53,24.67021277,16.54605263
389,41.78559177,31.19047619,22.73033708,18.61386139,22.66290323,18.8046875
390,41.54302103,33.51898734,23.87536232,19.8019802,25.62421384,19.82568807
391,40.96925859,31.98139535,24.09971098,19.97142857,26.60237389,17.59504132
392,41.77225131,31.78678038,22.17751479,21.28,24.35601266,12.92857143
393,41.7970123,30.98333333,24.19470405,24.28,23.60231023,15.41284404
394,40.88766114,29.32754342,24.19486405,21.125,26.77192982,15.05921053
395,40.56686047,30.16743119,25.24175824,20.19008264,24.62609971,15.54310345
396,40.68410042,31.36939314,24.05142857,21.77,25.44036697,20.45689655
397,41.23356401,32.96208531,27.03543307,22.94782609,22.57643312,15.09649123
398,39.83632735,31.3255814,25.73994638,18.52252252,26.03184713,16.2189781
399,40.1364486,30.00557103,23.59116022,21.93577982,25.40029762,16.25833333
400,40.75693161,30.74828375,23.43089431,18.95,24.16516517,15.84677419
401,41.82908163,31.57437071,22.13897281,20.0173913,22.57507987,16.73770492
402,41.52338129,31.11358575,24.33636364,13.28431373,25.51791045,17.18382353
403,41.42427007,29.95762712,24.03592814,21.09174312,26.01681957,16.96428571
404,42.32512315,29.89830508,22.45251397,25.38,25.46130031,15.69354839
405,42.34242958,30.56521739,23.19444444,21.67,24.39082278,18.78358209
406,41.82315978,30.32575758,24.70648968,18.15,24.08892128,18.57983193
407,41.07830189,32.17894737,24.53235294,21.67,26.26888218,19.55652174
408,41.16666667,32.6119403,20.53947368,21.74,24.87761194,19.9245283
409,41.73648649,31.91549296,23.03834808,18.03,24.00155763,16.13548387
410,41.3765653,31.10541311,24.24,18.36792453,22.68120805,16.90909091
411,41.46975089,28.84895833,22.1305638,19.35,26.75970149,16.12711864
412,41.00701403,30.78082192,25.70868347,20.54,26.625,21.94656489
413,41.64464286,30.6935123,24.63934426,18.62,21.29761905,21.54700855
414,41.60502693,31.31315789,24.27994012,21.06,22.44945848,16.19379845
415,41.35921502,32.03072626,23.91641791,21.95283019,24.33384146,18.25233645
416,39.95575221,30.49234694,24.80392157,22.1,22.96078431,14.53921569
417,42.05497382,32.80714286,25.63662791,20.33,22.81273408,13.90298507
418,41.03670635,30.8646789,27.40598291,20.48,22.69791667,21.66412214
419,41.55857385,31.61985472,24.74635569,18.03,25.53780069,17.98591549
420,42.29061977,31.94883721,20.88888889,20.02,24.86138614,22.43410853
421,41.53754579,32.90841584,25.77601156,20.02912621,23.86146497,19.63247863
422,41.78368794,28.92971246,25.75925926,20.79824561,22.88599349,17.61832061
423,41.39191564,31.24747475,22.48242812,16.38,19.94281046,18.47244094
424,40.25520833,29.68298969,24.2326284,19.96,21.28135048,17.32824427
425,41.61565836,31.83592018,21.07026144,21.77,20.90686275,18.68103448
426,40.36150713,30.95037221,20.51948052,19.07,22.15878378,15.42424242
427,41.18297101,30.79567308,22.4202454,22.9,21.12815884,18.8778626
428,41.76094891,31.75774648,25.22796353,20.2037037,22.68360656,17.49242424
429,41.81740614,33.22462203,25.64404432,17.11,23.28209459,18.86885246
430,41.66977612,32.98514851,25.71449275,17.94,22.07333333,16.7238806
431,41.49633028,31.66751918,22.92449664,19.37623762,22.18231047,18.16428571
432,41.03256705,29.09926471,24.08641975,25.74757282,23.44660194,16.45985401
433,42.38707038,31.45542169,23.44164038,19.78,22.35740072,15.38095238
434,41.11206897,29.53184713,24.33173077,22.38,20.33044983,17.82733813
435,40.75855131,30.06699752,25.42455621,22.65,24.86877076,19.4453125
436,42.06850534,29.0115942,23.5830721,18.61,23.29623288,16.26174497
437,42.03639515,30.37426901,23.1237785,17.51,23.08487654,20.22666667
438,41.43267504,31.13333333,25.19912791,20.09803922,24.34829721,16.0530303
439,42.01225919,30.84054054,24.3785489,22.96039604,24.0359589,16.59482759
440,41.15459883,31.90052356,21.26736111,22.07,21.72575251,20.20155039
441,40.88834951,30.97204301,24.68558282,15.8,26.49526814,15.78358209
442,41.53327496,30.97931034,24.83384615,19.84,23.93898305,14.45081967
443,41.72399329,32.00266667,24.12269939,23.33009709,23.38673139,16.12080537
444,41.51912568,30.95442359,24.24537037,17.82857143,25.71103896,17.14393939
445,42.57786885,30.32307692,22.94256757,19.61403509,22.56655844,14.75
446,40.78,33.00250627,22.96779141,18.12,24.26710098,15.62307692
447,41.15734266,32.80759494,25.5174216,19.68468468,22.25,14.42307692
448,37.58653846,31.38780488,22.85551948,21.52,24.60383387,15.70491803
449,40.53154876,30.63959391,21.55892256,18.16216216,23.93965517,15.54014599
450,40.10192308,33.15662651,22.91149068,20.02912621,23.62040134,15.17730496
451,39.96098563,31.73684211,22.78547297,22.38,20.4118705,17.144
452,41.80701754,29.81073446,23.07859532,19.61946903,20.75170068,15.26771654
453,42.13095238,31.95013123,19.9679878,23.05,19.94280443,12
454,40.45409182,30.3495935,22.36823105,19.29,21.59558824,14.37864078
455,40.40406977,32.14351852,22.7559322,19.18181818,21.53367003,15.22689076
456,39.35031185,29.925,22.36601307,19.99,21.51838235,16.01574803
457,41.00192678,34.13238771,21.55032468,20.39,22.98805461,16.06
458,41.05684008,30.65467626,23.15051903,25.05714286,21.11785714,15.89090909
459,40.60993658,29.01388889,22.94822006,21.96581197,24.81643357,13.24786325
460,42.08101045,31.28342246,22.35738255,22.27678571,25.06788079,13.79032258
461,40.21825397,30.44852941,21.23309609,19.51327434,23.45087719,14.64963504
462,39.54968944,30.43298969,23.42788462,23.34285714,21.34386617,16.90298507
463,40.39803922,28.9973262,22.66838488,19.65,24.49685535,11.0390625
464,41.00661626,30.90160183,19.69122807,20.69607843,19.57003891,13.41818182
465,40.85892514,31.34252874,20.29,22.96,25.44136808,12.26086957
466,41.08558559,30.33333333,22.74458204,19.87,22.27843137,14.01694915
467,39.25573394,30.28909953,21.28412698,20.92,23.1969697,13.4789916
468,40.39139344,31.06382979,22.73322148,22.78,20.15224913,15.36923077
469,41.07462687,31.82352941,17.41752577,21.65,22.86065574,14.13157895
470,41.58538732,32.20913462,19.37323944,23.45,21.61864407,15.70731707
471,41.87320144,30.72195122,25.09893993,21.25,18.25,16.43307087
472,41.01647287,29.31707317,21.44781145,14.83636364,19.46240602,12.98290598
473,41.22131148,28.97478992,22.06620209,24.03921569,22.86988848,15.7295082
474,41.30380952,31.51173709,24.47712418,22.08181818,20.075,17.43846154
475,42.03752039,30.86052632,23.19797688,18.52475248,23.09693878,16.26351351
476,42.26696429,32.54468085,21.98634812,19.78504673,24.11921708,16.128
477,40.54978355,30.94690265,21.62162162,21.03,22.3028169,17.42372881
478,40.56889764,32.30952381,22.51136364,23.21568627,19.13068182,16.20325203
479,40.85454545,28.96268657,24.46623794,20.97,23.79508197,18.82269504
480,42.03014184,30.41772152,24.5504886,20.97,21.19961977,15.46218487
481,42.17033898,30.28039702,24.86363636,23.97169811,19.91935484,19.95041322
482,41.1916221,30.99538106,24.22,21.86,17.11924686,20.43046358
483,41.94397284,30.30372493,22.89115646,18.71287129,23.46328671,18.07692308
484,42.39279438,31.52987013,24.73013245,20.42,20.89130435,15.21374046
485,41.3254717,29.77894737,23.36550633,24.58181818,22.97318008,16.12605042
486,40.97647059,32.65638767,19.68339768,24.77,23.92068966,12.04098361
487,41.43135436,30.93349169,22.94711538,20.53,22.71862348,16.37241379
488,41.81284404,32.77804878,24.13114754,18.46,22.0620438,17.08411215
489,40.81568998,31.5083682,22.87781955,18.51327434,21.32364341,17.37288136
490,41.65168539,29.43916914,25.34018987,20.14,21.72878229,17.69343066
491,41.95350877,31.82828283,22.83093525,22.86407767,25.06866197,17.46218487
492,39.78658537,30.38802661,24.32705479,19.72,22.74632353,15.67938931
493,41.97118644,30.06824147,20.65467626,24.54545455,20.70656371,18.72807018
494,42.35359589,31.091133,24.22773973,18.06,23.42124542,19.21186441
495,39.83127572,31.26444444,21.74177632,21.27777778,22.91735537,15.44247788
496,42.30749129,32.35613208,23.46641791,23.36,21.33258929,17.24409449
497,41.30186916,29.8442623,22.78217822,22.04,22.74583333,16.71034483
498,42.00555556,29.85674931,22.87979094,20.53448276,20.83584906,19.5
499,41.00299401,33.58542141,22.36333333,26.63,22.92123288,18.28571429
500,42.4137931,31.25,23.09927798,20.88235294,22.15523466,20.1984127

==> experiment_1/MAPPO_FFF.csv <==
Step,MAPPO_FFF_4 - Mean Episode Reward,MAPPO_FFF_3 - Mean Episode Reward,MAPPO_FFF_2 - Mean Episode Reward,MAPPO_FFF_1 - Mean Episode Reward,MAPPO_FFF_0 - Mean Episode Reward,AVERAGE,STD_DEV
0,-0.430020284,-0.403326403,-0.356557377,-0.613360324,-0.275574113,-0.4157677,0.125060856
1,-0.215605749,0.047916667,0.011605416,0.464212679,-0.179133858,0.025799031,0.270726307
2,0.306748466,0.399224806,0.455252918,0.488,0.375733855,0.404992009,0.070635649
3,0.337209302,0.959432049,0.884848485,1.199612403,0.674509804,0.811122409,0.324658434
4,1.371428571,0.812619503,2.48,1.780898876,1.357005758,1.560390542,0.618574774
5,1.734151329,1.320939335,3.642605634,1.6025878,2.145251397,2.089107099,0.917780777
6,1.791411043,1.803809524,3.527874564,1.956190476,2.471223022,2.310101726,0.73477135
7,2.017964072,2.163106796,7.714516129,3.025553663,2.048214286,3.393870989,2.450628714
8,2.286836935,2.341650672,11.44141252,3.42,2.783876501,4.454755326,3.931952912
9,2.701244813,2.56424581,15.5443787,4.418333333,2.868189807,5.619278492,5.598359527
10,2.866943867,3.593466425,21.75958702,5.371653543,3.133567663,7.345043704,8.116920112
11,3.302966102,3.655677656,23.71888112,7.069875776,3.328719723,8.215224075,8.810120192
12,3.101511879,3.39266055,26.72777018,8.984639017,3.441901408,9.129696607,10.14047389
13,3.693156733,4.080213904,29.60814249,10.6230441,3.996655518,10.40024255,11.12347461
14,3.369834711,4.38556338,30.97826087,12.0377095,4.253543307,11.00498235,11.70141547
15,3.450672646,4.755597015,32.75033025,13.25977654,5.48034188,11.93934367,12.24972613
16,3.622309198,5.554493308,32.68704156,15.50409836,5.310509554,12.5356904,12.19915074
17,3.355967078,5.71978022,33.88345865,18.14192708,7.015,13.62322661,12.67325331
18,3.689655172,7.003623188,35.39076155,18.11038961,6.694682676,14.17782244,13.06638854
19,3.455102041,5.813819578,34.81681305,20.06633292,7.852895149,14.40099255,13.08941792
20,3.785185185,7.117082534,34.46683047,21.93136095,9.240506329,15.30819309,12.72409687
21,3.860040568,8.679417122,35.96315121,23.17633675,7.648208469,15.86543082,13.42254299
22,3.663585952,9.5,36.59745223,23.56170704,10.728223,16.81019364,13.23235738
23,4.283269962,8.433272395,37.55043587,25.0956044,9.25,16.92251652,13.99103062
24,4.09566787,11.14671164,36.50771208,25.95464363,12.08844508,17.95863606,13.04844533
25,3.864963504,10.28741497,36.42460317,29.25869121,11.62558502,18.29225157,13.83576404
26,3.696095076,11.75124378,36.60756193,28.71862348,12.2265861,18.60002207,13.56752627
27,3.975945017,13.69310345,35.41709184,31.00100301,13.74839744,19.56710815,13.16626017
28,4.159016393,14.32392027,37.2535014,31.49483471,14.95245642,20.43674584,13.57841246
29,4.05982906,16.66091052,35.7902571,30.90836653,15.22239264,20.52835117,12.79641557
30,4.403333333,14.77916019,35.70993377,31.1328807,16.24655172,20.45437194,12.78976481
31,4.34384858,16.23248408,36.59738372,32.2822736,17.57588652,21.4063753,13.05396026
32,4.220949264,16.68445122,36.08286517,33.06981318,19.74421965,21.9604597,12.94505974
33,4.631083203,18.97953216,36.05976096,31.658,20.02332815,22.27034089,12.30140388
34,4.430668842,21.27058824,36.10222805,32.66216216,20.74398868,23.04192719,12.428973
35,4.829821718,22.37482117,36.24788732,34.69617894,22.02272727,24.03428729,12.63387964
36,4.984496124,22.95118343,36.2135785,35.59404097,23.08741722,24.56614325,12.70347301
37,4.762951334,25.63783784,35.54080221,34.88717015,24.48694517,25.06314134,12.44038697
38,4.752864157,25.6892489,36.06136681,34.6491897,24.75336927,25.18120777,12.50778674
39,4.532773109,26.79863946,36.13333333,34.02575897,26.62481536,25.62306405,12.53252666
40,5.231404959,26.73761714,34.75034483,35.17439703,27.36197183,25.85114716,12.18975898
41,5.069354839,27.45135135,36.50332005,34.04262295,26.65490196,25.94431023,12.40579737
42,5.371382637,29.69309463,36.49162861,34.5094162,27.51970443,26.7170453,12.46396776
43,5.473770492,29.86046512,35.77375566,34.58039962,28.52222222,26.84212262,12.33080085
44,5.147151899,28.36679537,34.21481481,35.76996198,28.31476998,26.36269881,12.32962633
45,5.440381558,29.85888078,36.43902439,35.17460317,30.29986962,27.4425519,12.63743985
46,6.48,32.23821656,37.43375174,35.78499543,29.13171355,28.21373546,12.56709062
47,6.607198748,31.45073892,36.63888889,35.37511606,31.57571429,28.32953138,12.35743765
48,5.381034483,33.41279799,35.90676692,36.54785779,30.06332454,28.26235634,13.04235382
49,7.017123288,32.71212121,35.99140401,36.16044776,32.13221154,28.80266156,12.31659948
50,6.906197655,34.04584882,37.32285714,36.31084777,30.93461105,29.10407249,12.64914723
51,7.367479675,34.64276885,37.87961696,36.64809656,32.96135831,29.89986407,12.73569136
52,6.426282051,34.69554455,37.84146341,35.82641509,32.56120092,29.47018121,13.02267434
53,7.738333333,34.85116851,37.07492795,35.92824705,34.67939815,30.054415,12.51195747
54,7.220486111,34.08104738,36.45911047,36.11267606,32.9654321,29.36775042,12.46436127
55,8.774410774,33.85749386,37.78066378,36.15855856,33.93394077,30.10101355,12.03429828
56,9.336956522,35.71641791,36.08146067,36.54732896,33.26918536,30.19026989,11.72600784
57,8.918625678,34.6993865,38.7047619,35.95043732,34.20724802,30.49609188,12.18769421
58,10.08653846,34.7008761,36.55945946,36.21967526,34.58362573,30.430035,11.40657737
59,11.57446809,35.23048327,36.52209945,35.24224806,34.07085714,30.5280312,10.63079161
60,10.00387597,34.27943079,35.13037249,35.06595538,33.20795892,29.53751871,10.94719925
61,15.2966805,34.09125,37.81646424,34.62669246,33.56492637,31.07920271,8.97656163
62,14.70967742,34,35.56189152,35.94981061,35.27920561,31.10011703,9.191675208
63,15.616,35.30691824,37.74898236,35.38593156,33.8041958,31.57240559,9.030883575
64,16.13092551,35.8302583,37.31557377,36.74619772,33.50364078,31.90531922,8.9372288
65,16.4109589,34.19015048,36.97222222,36.20639535,33.49076212,31.45409782,8.528834076
66,18.51209677,34.80232558,36.07912688,35.41795367,34.39467312,31.8412352,7.478413493
67,19.23963134,35.51968504,37.66711409,35.77020448,34.92720764,32.62476852,7.552527412
68,18.72182254,35.91963109,37.3922114,37.29633205,35.00116822,32.86623306,7.969563878
69,22.5025641,35.30456853,35.38409704,36.49159248,35.42805755,33.02217594,5.900748636
70,22.79713604,37.56265985,36.64817321,35.67062315,33.9962963,33.33497771,6.037160956
71,22.65,35.73017903,37.65503876,37.12070658,35.37758831,33.70670253,6.252634842
72,23.42028986,34.7816245,36.75168691,34.95173745,34.06311881,32.79369151,5.332608923
73,23.75,35.34966887,36.20637119,35.57239382,35.72627737,33.32094225,5.359548458
74,27.04798464,36.16223404,37.23495702,36.71039354,35.00626566,34.43236698,4.209953033
75,26.53911205,34.24550129,35.66528926,35.54334038,35.78869779,33.55638815,3.971639779
76,28.40567951,34.84844384,37.51226551,34.78315789,35.2753978,34.16498891,3.407937676
77,27.17029703,36.456,37.43648649,36.21836735,34.72926829,34.40208383,4.157248096
78,28.30228137,36.17112299,35.83809524,36.73532441,34.48138639,34.30564208,3.456986181
79,29.48648649,34.07417582,36.30359712,36.31849654,34.10771114,34.05809342,2.78630668
80,30.40642722,35.59507524,35.47520661,35.06338028,34.52398524,34.21281492,2.168706532
81,30.8702011,35.14765101,37.66483516,34.39244491,34.22375,34.45977644,2.433663186
82,28.17782027,33.6557377,36.43351801,36.500516,34.03113772,33.75974594,3.387596603
83,31.9398374,34.623498,37.84203481,36.19979296,34.6965602,35.06034467,2.184998982
84,31.32525952,35.62770563,36.06451613,36.49524815,35.21153846,34.94485358,2.079437213
85,31.78865979,33.70422535,35.99318801,35.8522848,35.38386308,34.54444421,1.789849514
86,31.94241843,32.64127424,37.41666667,36.32708333,34.7750953,34.62050759,2.336895908
87,31.28298611,36.82264666,37.45087483,35.19082377,36.28481807,35.40642989,2.449809454
88,35.30834753,34.74412172,38.18344828,35.1938883,35.52184466,35.7903301,1.367634914
89,34.09693878,33.58839406,37.26886145,35.16932907,35.90680101,35.20606487,1.465821437
90,32.31115108,34.29055007,37.95594126,36.73430962,34.20153061,35.09869653,2.239837864
91,33.37068966,34.00433526,38.11036339,34.47722343,34.36327609,34.86517756,1.864684165
92,33.98850575,34.74152542,36.05769231,35.5021978,36.43139842,35.34426394,0.989590636
93,35.39338843,32.72580645,36.96108949,36.50588235,35.46604527,35.4104424,1.6443196
94,33.50428816,35.71879484,37.05695364,36.88520971,35.83333333,35.79971594,1.417357612
95,35.32879046,36.15186246,36.90080429,35.70053476,36.19656992,36.05571238,0.591149863
96,33.5,33.37817638,36.38758621,36.79957582,34.36452514,34.88597271,1.611132959
97,35.17,35.17945007,36.35364238,36.74754098,35.92432432,35.87499155,0.702437522
98,34.19217082,33.6214178,37.45740498,36.50443459,35.36265223,35.42761608,1.586858423
99,33.46793761,34.29955291,37.98395722,37.4219591,36.54388298,35.94345796,1.971087129
100,35.0321489,35.3819242,37.57030223,35.98824786,34.64792503,35.72410965,1.14370778
101,34.03247863,33.90029762,36.63984169,36.41044776,35.98426323,35.39346579,1.32463052
102,35.12033898,35.66517857,37.19189189,36.54201681,34.6488764,35.83366053,1.035312546
103,34.9787234,35.87087087,36.30079156,36.2640884,35.30520394,35.74393563,0.586258311
104,34.63382594,34.67166417,37.11096076,36.29109589,33.62014388,35.26553813,1.406806862
105,34.00472441,34.24458204,36.86229947,36.42342342,34.02642559,35.11229099,1.408929038
106,33.47377049,34.89296636,37.20547945,36.73024831,34.5238764,35.3652682,1.561915563
107,32.80872483,33.42681048,36.52103121,35.26426077,33.66620306,34.33740607,1.520184406
108,34.78453947,32.20528771,36.80349345,35.56100342,34.70432357,34.81172953,1.683326257
109,35.66121113,34.23847377,37.13247863,37.45119306,35.42398884,35.98146909,1.316842207
110,33.5442404,32.6130031,36.03428571,35.16589327,36.03883495,34.67925149,1.5394023
111,34.23274478,33.93730887,37.59007092,36.69560185,35.11482558,35.5141104,1.580598259
112,35.642978,34.77464789,36.2122905,36.34467618,35.82309942,35.7595384,0.619476864
113,34.85526316,33.33279743,37.47214485,35.46969697,34.74925816,35.17583211,1.503405748
114,35.5017301,31.94053208,37.23488045,35.38994413,35.98268398,35.20995415,1.968761551
115,34.27556326,35.3627907,36.32340426,36.80638298,35.7267356,35.69897536,0.969040227
116,35.54081633,35.39368771,37.65972222,38.22149123,34.83505155,36.33015381,1.506673703
117,35.01525424,35.3046875,36.90909091,37.74888889,37.2962963,36.45484357,1.223132562
118,34.76513761,34.69099379,37.12942779,34.45905421,36.72222222,35.55336713,1.266165842
119,34.85763889,34.95037594,36.79647218,36.05414365,34.80147059,35.49202025,0.893064201
120,36.33724832,34.65814696,37.99860724,36.55294118,34.76454294,36.06229733,1.38937308
121,36.20302013,36.41158059,36.03489933,37.25809935,33.79768786,35.94105745,1.287192229
122,34.64600326,36.36671803,37.73605442,36.45361991,35.16714697,36.07390852,1.209729006
123,35.65829146,36.59242424,37.47808219,36.93005464,34.6965812,36.27108675,1.101013201
124,35.0954955,35.05864198,35.68302387,36.96193772,37.0247093,35.96476167,0.971326647
125,36.15646259,35.54294479,37.69365722,36.87114537,36.37956204,36.5287544,0.807296462
126,35.58024691,35.68018721,36.22237381,36.36241611,35.25768668,35.82058214,0.460799211
127,38.05584642,35.65801527,38.05034014,36.08066298,35.1991018,36.60879332,1.354820159
128,38.43716814,35.25660964,37.1027668,37.22891566,36.33091437,36.87127492,1.17607934
129,37.93,35.82949309,36.6984127,36.17023675,34.83233533,36.29209557,1.1410056
130,35.5041876,36.5221519,37.39973262,37.1892779,36.8820059,36.69947118,0.745610586
131,37.85042017,36.07631161,37.13736264,37.07738815,35.59343795,36.7469841,0.902718633
132,36.65743945,36.19359756,36.42994505,36.66778523,34.83258595,36.15627065,0.765057105
133,37.8791019,35.53643411,36.57592339,37.24480874,36.65769806,36.77879324,0.869931898
134,38.15265866,34.55150555,37.7513587,35.87028302,37.17256011,36.69967321,1.478457262
135,37.48141593,35.63442623,38.12317881,37.42171429,35.23453237,36.77905353,1.265772077
136,38.40854701,35.72391653,37.78255034,36.08934708,34.9406657,36.58900533,1.453473609
137,37.17252931,35.62135922,37.27432432,36.58220721,37.71794872,36.87367376,0.808684143
138,36.54200988,35.592,37.49449036,36.45454545,37.05643994,36.62789713,0.71504249
139,37.35384615,34.94611727,36.64195804,35.63625998,36.00430416,36.11649712,0.924681806
140,37.61848739,34.57305195,37.90666667,35.79931973,35.97230321,36.37396579,1.381380432
141,37.78919861,36.27142857,36.39814815,35.24441964,36.32178932,36.40499686,0.906609734
142,39.37037037,35.24842767,37.87598945,37.84537246,35.89892802,37.24781759,1.663878384
143,37.47993019,36.89984102,36.28380187,36.91536748,36.35951662,36.78769144,0.486135671
144,36.88601036,35.8748019,35.7363388,36.32461356,34.83433735,35.93122039,0.760048742
145,36.45969125,35.99669421,36.39491299,36.00571429,35.0976,35.99092255,0.543421948
146,37.90769231,36.08333333,37.36141304,37.77044025,36.70183486,37.16494276,0.765057604
147,37.44957265,35.6328125,38.06100796,37.18693694,35.45389049,36.75684411,1.153996448
148,39.86963979,36.15814696,35.42995839,35.7396789,36.99410898,36.83830661,1.793481248
149,35.69109948,34.77671451,36.80945946,36.78486486,37.37142857,36.28671338,1.040778304
150,38.79218472,36.05451713,36.33611111,36.61380798,36.23945783,36.80721576,1.127868813
151,36.96949153,37.2,36.77278912,36.78237214,35.95412844,36.73575625,0.470276766
152,37.74533107,35.5400314,37.05953992,36.26572668,36.35498489,36.59312279,0.839349184
153,37.97269625,35.2552504,34.68145161,37.25969828,36.11970803,36.25776091,1.365074962
154,38.52797203,36.06099518,36.45380435,35.70167598,35.68740741,36.48637099,1.183662645
155,38.60138648,35.4976,38.36161335,37.67204301,37.20566319,37.46766121,1.232481184
156,38.01230228,35.5744,38.47503374,36.47328244,36.68575624,37.04415494,1.183136513
157,38.19316239,34.80129241,37.94176136,36.94886364,36.07929515,36.79287499,1.394693025
158,38.45144804,34.35679214,37.46956522,36.28306011,37.19914651,36.75200241,1.545953491
159,36.80269815,36.34477379,37.19020979,36.79109589,35.86607143,36.59896981,0.507380043
160,38.87971275,36.22113821,37.73878628,37.39035088,34.70348837,36.9866953,1.589906071
161,39.21716287,36.91974318,38.48226018,37.64793213,36.63636364,37.7806924,1.075173468
162,38.84550085,34.36451613,38.11096076,37.00214362,35.46848138,36.75832055,1.846577342
163,37.85546218,34.37124803,36.73315364,36.40773481,36.39534884,36.3525895,1.258375816
164,39.07178631,36.21135647,38.11388889,36.75368899,36.63453237,37.35705061,1.194970253
165,39.60780985,34.93679092,37.4461326,37.04938272,37.25174825,37.25837287,1.657450703
166,38.82993197,35.76682316,35.51436389,36.69282511,36.7204142,36.70487167,1.30513522
167,38.37055838,35.76018809,37.01494565,36.98882682,36.64872945,36.95664968,0.93940231
168,38.53244592,35.0686901,36.77613941,36.66047088,36.06970128,36.62148952,1.264203981
169,39.13621262,36.2155309,37.62297297,36.65711009,34.78761062,36.88388744,1.621089225
170,39.61437908,35.02664577,36.23428571,37.23435722,36.91411936,37.00475743,1.68653557
171,37.61709402,35.49050633,38.14419226,37.68438538,35.62556391,36.91234838,1.25375396
172,37.36488812,34.90766823,36.65426997,37.02696872,37.55606061,36.70197113,1.060229869
173,37.62542373,35.2983871,38.02357836,36.89670829,37.96148556,37.16111661,1.13354365
174,38.71304348,36.61575563,35.94808743,36.51214361,35.48368794,36.65454362,1.237859776
175,37.90893761,35.84504792,37.63699583,36.58879493,37.08923513,37.01380228,0.827941055
176,37.89747899,38.07472178,38.20334262,37.51620112,34.90086207,37.31852132,1.376053543
177,39.12141653,36.1391162,37.33009709,37.06437768,36.23182442,37.17736638,1.202854638
178,37.99488927,35.89123377,36.260631,38.21533613,36.06791908,36.88600185,1.123240024
179,38.17555938,35.71833333,37.21751026,36.225,36.97413793,36.86210818,0.945799013
180,40,35.84542587,36.31090175,35.15263749,35.87138728,36.63607048,1.92562907
181,39.81743421,35.75041322,36.09543568,37.72263549,35.88857143,37.05489801,1.736378834
182,38.10304054,35.15,36.78758621,35.49946524,36.86453577,36.48092555,1.183963868
183,38.23887974,36.81006494,36.95244565,38.46292135,35.86695906,37.26625415,1.077337462
184,38.08374384,37.0210356,38.18121693,37.52235551,35.28742515,37.21915541,1.176418196
185,37.56057866,35.60457516,37.74564926,36.43280182,35.94883041,36.65848706,0.956682757
186,38.04942339,36.8469218,35.36067708,37.8478489,35.40798859,36.70257195,1.286772405
187,39.23737374,37.27586207,37.54438642,37.38426454,37.2630814,37.74099363,0.844069153
188,38.79568106,35.58861789,37.09561753,36.55274262,37.7748538,37.16150258,1.214046419
189,36.91914191,35.888,36.32724719,36.50793651,36.91176471,36.51081806,0.432751512
190,37.63327674,37.30064309,37.05398111,36.79958027,35.73037037,36.90357032,0.7245643
191,39.37296417,37.35784314,37.00265604,36.46600877,37.75289017,37.59047246,1.103145427
192,38.52902156,36.47368421,37.83513514,37.09061489,35.21037464,37.02776609,1.276663732
193,38.73544093,36.66611296,37.17456022,35.83083512,37.90672154,37.26273415,1.117771371
194,38.88814691,36.99346405,38.20628415,35.5470852,36.36849508,37.20069508,1.353572148
195,38.92006803,34.95169082,37.802213,37.0720339,36.02136752,36.95347465,1.539307051
196,37.81632653,36.20126783,37.18194254,37.0720524,36.10482759,36.87528338,0.718717468
197,39.8230384,36.10534846,37.83265857,37.71926007,35.75595238,37.44725157,1.622350696
198,40.06765677,35.77520661,37.07133421,36.56618465,35.91803279,37.07968301,1.749487593
199,38.34223706,36.28025478,37.51394422,37.33037694,36.6408046,37.22152352,0.802586302
200,40.0352349,36.06708268,37.32403718,36.35064935,36.75072886,37.3055466,1.597262069
201,38.95833333,37.01612903,35.93258427,36.64239829,36.93303571,37.09649613,1.124779047
202,40.97979798,36.81042654,37.16253444,39.35273574,38.22781065,38.50666107,1.702490387
203,39.4467354,35.67449664,36.97651934,36.07134638,36.33731343,36.90128224,1.499737447
204,39.51839465,36.65168539,37.23149394,37.33333333,36.62125749,37.47123296,1.189693091
205,37.3857868,36.01166667,36.64755245,36.86199343,37.33379694,36.84815926,0.562370355
206,38.86394558,37.13513514,36.61290323,35.89227421,36.84081042,37.06901371,1.103515045
207,40.56792144,35.03728814,37.23178808,36.5443038,38.04801097,37.48586249,2.047052835
208,39.33614865,36.80769231,35.85014006,37.81546961,38.55797101,37.67348433,1.382127827
209,38.82491582,36.22975207,38.04,37.26086957,37.50645624,37.57239874,0.960670198
210,39.25969646,34.78253707,37.02770083,38.31630435,35.90584879,37.0584175,1.798394998
211,39.13522538,35.72801303,36.8,38.19638554,36.8450899,37.34094277,1.331471357
212,38.60826446,36.57166948,38.41176471,36.28791469,37.38333333,37.45258933,1.047960592
213,40.05081967,36.96457327,39.16039052,36.50569476,37.62123386,38.06054242,1.498546046
214,39.23577236,37.12111293,37.07537012,37.62446809,36.80403458,37.57215162,0.976038231
215,37.69966443,35.12748344,36.46111869,37.5147541,37.46508172,36.85362048,1.079395618
216,40.6980198,36.16193656,36.42738589,36.44722524,38.40767045,37.62844759,1.937650115
217,38.90878939,37.24409449,38.16129032,36.89912281,38.56296296,37.95525199,0.857635096
218,38.61045531,36.34876033,36.95727637,37.26293559,38.17551622,37.47098876,0.916695991
219,38.55668359,35.52614379,35.79020979,35.95302013,36.81702128,36.52861572,1.232653703
220,37.91089109,35.93791946,36.1,37.07692308,38.04473304,37.01409333,0.982869374
221,38.66779089,36.54323002,37.04269972,37.97978723,36.74455733,37.39561304,0.899259994
222,39.07119205,35.59390048,38.13661972,36.35501654,37.82352941,37.39605164,1.402566987
223,38.61720067,36.80851064,36.99452804,36.97560976,37.51934524,37.38303887,0.73972235
224,37.35616438,36.33116883,36.57660167,37.83054393,37.04885057,37.02866588,0.600319766
225,37.26333333,35.48355263,37.81830417,37.38730853,34.94499295,36.57949832,1.277451797
226,39.87792642,36.61363636,35.53107345,35.76349892,36.21364985,36.799957,1.770358582
227,38.34915254,35.19224283,36.18169014,36.71318681,39.36099585,37.15945364,1.679826292
228,37.97483221,37.29111842,37.05858855,36.9602649,36.28347578,37.11365597,0.610097908
229,40.775,35.52782194,38.51543624,36.84555556,36.80250348,37.69326344,2.023256484
230,38.83138564,36.28929766,37.37722908,38.1970181,36.29515419,37.39801693,1.133462123
231,39.23833333,35.15031646,36.47346939,36.98775056,37.54662841,37.07929963,1.498016215
232,37.10221465,34.88707038,36.93775372,37.00645856,36.61340942,36.50938134,0.925304638
233,38.70032573,36.71096346,37.96644295,36.25663717,36.71597633,37.27006913,1.021913986
234,38.30679934,36.67666667,35.53418803,37.30222694,36.13009404,36.789995,1.071032291
235,36.80858086,36.4624183,36.10526316,36.65358744,37.12517581,36.63100511,0.381141017
236,39.11705686,36.9902439,37.20798898,36.5,35.91678623,37.14641519,1.208454526
237,37.53322259,34.52027027,37.14804469,35.57836645,37.04149378,36.36427956,1.270567233
238,38.46179966,38.36963696,37.69808743,37.09419496,37.71736011,37.86821583,0.560038914
239,39.13043478,35.99185668,35.96472185,35.9542066,37.27635328,36.86351464,1.387787796
240,39.94511149,36.55698234,36.27913279,36.74739282,37.64285714,37.43429532,1.493620556
241,38.36184211,36.38387097,36.05980529,37.52483801,37.40311174,37.14669362,0.928514126
242,38.35761589,37.11348684,36.75862069,36.81005587,35.75624082,36.95920402,0.933937666
243,36.40562914,36.14497529,36.95467422,37.34413408,37.54698457,36.87927946,0.598153732
244,37.43261231,36.60517799,36.64985994,36.42351598,35.54689755,36.53161276,0.67315366
245,38.50333333,36.53577371,37.33609959,36.60932297,36.68641618,37.13418916,0.829067215
246,38.41050903,36.29586777,37.30055402,37.88012959,36.88040346,37.35349277,0.827619533
247,39.13888889,36.93265993,37.98120805,36.83813747,37.20650636,37.61948014,0.960756958
248,36.95980707,36.62236629,37.31440443,37.32681243,36.13430657,36.87153936,0.504180929
249,38.14214876,34.83704974,37.13266762,36.79415073,36.06051873,36.59330712,1.234753191
250,38.3120915,36.27903226,37.58725762,36.75141884,37.63418079,37.3127962,0.800159461
251,38.50738916,36.94290375,37.00957592,35.83825137,36.29,36.91762404,1.011855309
252,39.33279221,35.75487013,38.07047872,37.10979548,36.2034632,37.29427995,1.444966699
253,38.46688742,36.10771704,36.25880759,35.99314286,37.45234708,36.8557804,1.073740714
254,39.37542088,36.93137255,36.56944444,38.55460385,36.94328358,37.67482506,1.222270196
255,40.15544041,35.19198664,35.60671141,37.67066521,37.47226387,37.21941351,1.974783732
256,37.80801336,37.60685155,37.1082544,37.33149171,37.35028249,37.4409787,0.270715213
257,38.71900826,36.68566775,36.54127199,37.32346241,36.26923077,37.10772824,0.980414491
258,37.83656958,37.20166667,36.81568627,36.42738095,37.64822695,37.18590608,0.580899098
259,39.15588723,36.23114754,37.85528031,35.84782609,37.15486726,37.24900169,1.324006011
260,38.57212318,36.8257329,37.32309746,36.9561707,37.51256983,37.43793881,0.6913807
261,36.76441516,36.24247492,37.14206128,37.88531618,38.06406685,37.21966688,0.762279674
262,38.43979933,36.88926174,35.75664336,37.33258427,36.92729767,37.06911727,0.964784011
263,38.60556465,37.6318408,35.15249663,36.80267559,38.40540541,37.31959661,1.404788298
264,39.88186356,36,37.6473755,37.55630631,36.04415954,37.42594098,1.584314655
265,38.79571664,36.14754098,36.3101983,36.5829646,38.05413105,37.17811032,1.178304437
266,37.84385382,36.63591433,36.48543689,36.4738041,38.4011065,37.16802313,0.895578797
267,37.33610649,36.33499171,37.20624152,37.01118568,36.8649789,36.95070086,0.388568834
268,38.7553719,36.26841244,36.64944134,37.03880266,37.28634361,37.19967439,0.951786641
269,37.77960526,37.28978224,36.77746871,36.63215859,36.81952663,37.05970829,0.472051596
270,36.69535284,36.52054795,37.28142077,36.25784753,38.16903409,36.98484063,0.761275865
271,39.0245098,35.80991736,36.88027211,37.34243697,37.80779944,37.37298714,1.183583269
272,37.57191781,35.83747927,37.88932806,36.9175705,37.2467344,37.09260601,0.789658463
273,38.69295302,37.12783172,36.870317,36.33407821,36.59452055,37.1239401,0.926054565
274,38.19520548,38.00652529,36.83176312,36.59733037,38.30583215,37.58733128,0.808155802
275,39.12353923,37.28407225,36.98324022,36.9261745,37.21802326,37.50700989,0.916254058
276,39.23255814,35.95986622,36.05602241,37.56256684,37.42942051,37.24808682,1.337014948
277,38.44927536,36.62108731,37.11204482,35.39081747,37.30422125,36.97548924,1.110804105
278,39.49669967,34.7319933,36.14245416,37.88389923,35.87092199,36.82519367,1.871901256
279,38.11705686,36.09609121,37.59470752,35.96276013,36.56944444,36.86801203,0.947718929
280,37.87625418,37.21416804,37.29891304,36.19017094,37.85854342,37.28760992,0.685995792
281,39.82847896,37.07881773,36.93079096,36.96402116,35.6779661,37.29601498,1.526617104
282,39.79285714,36.09682805,37.41025641,35.73105656,37.88951841,37.38410332,1.616157835
283,39.52181208,37.01754386,37.27906977,35.73448276,36.76617647,37.26381699,1.391575924
284,38.62126246,39.00329489,36.42618384,35.70685841,37.82627737,37.51677539,1.4133836
285,38.25205931,39.01147541,36.88738128,36.57934783,38.26832642,37.79971805,1.026428783
286,39.51683502,35.81983471,37.05725699,37.43351351,38.80202312,37.72589267,1.460406401
287,38.98983051,37.72898799,38.05314685,37.84789644,36.60310734,37.84459383,0.852895909
288,38.34827586,36.95415959,37.57438017,36.31753032,37.52661871,37.34419293,0.75838809
289,37.54145516,37.16211604,38.54309166,36.62639821,38.82608696,37.7398296,0.927094899
290,38.17241379,38.67434211,37.59916782,37.58760684,38.72364672,38.15143546,0.553217733
291,37.12434326,37.00335008,36.96795728,37.62678375,37.80313837,37.30511455,0.383703625
292,38.06343907,37.02233677,37.80876494,37.36804734,37.51836158,37.55618994,0.400912595
293,39.08361204,37.28888889,38.02635046,36.5504386,37.71184023,37.73222604,0.93626095
294,38.94039735,37.07370184,37.4738292,37.61270983,38.25608011,37.87134367,0.733491582
295,38.08907563,35.38996764,37.26243094,37.42553191,38.01851852,37.23710493,1.093677693
296,38.37583893,38.42307692,37.66032609,37.9299569,38.41242938,38.16032564,0.347170642
297,37.67774086,36.63191153,37.46952909,36.52265193,36.37232525,36.93483173,0.594954119
298,37.89534884,37.01315789,37.30563003,35.62987737,37.18271955,37.00534673,0.83751297
299,39.39534884,38.69032258,36.45901639,38.10210526,36.2017673,37.76971208,1.394370628
300,38.22838499,36.88651316,35.40304709,36.55567568,36.8779473,36.79031364,1.008036045
301,37.82793867,37.55592105,37.50615595,36.12719298,36.48776978,37.10099569,0.745636598
302,40.54991817,37.97087379,37.41058655,37.3197065,36.94949495,38.04011599,1.449883862
303,37.24222586,37.73701299,37.6442953,35.98698482,35.50287356,36.82267851,1.015794112
304,36.51747088,36.17263844,37.65620737,36.00440044,36.04913295,36.47997001,0.68760096
305,39.56634304,35.73898858,36.62962963,36.7001056,36.89458689,37.10593075,1.445543373
306,38.13235294,36.35218094,38.65171504,36.30804077,37.82111437,37.45308081,1.067319138
307,38.31795717,36.57643312,38.05398111,36.71202532,36.84919473,37.30191829,0.81810674
308,39.15156507,37.66288493,37.59644323,35.91534989,36.02121641,37.2694919,1.341244476
309,36.43598055,37.10423453,36.65811966,39.0237849,37.29529244,37.30348242,1.020815852
310,38.53433836,37.17598684,39.11348465,37.31341719,38.82054993,38.19155539,0.889605814
311,40.07364975,36.56230032,37.89385475,37.88559755,36.62678063,37.8084366,1.422463284
312,37.80574324,37.29545455,36.6781293,36.65458422,36.78531856,37.04384597,0.498974986
313,39.52145215,37.37073171,36.81842818,37.45810664,38.67724138,37.96919201,1.101642616
314,37.84168013,38.58101473,37.10192837,37.68992248,38.01125176,37.84515949,0.53515715
315,36.605,36,36.67461431,35.95081967,37.66762178,36.57961115,0.693679523
316,38.4789916,37.24489796,36.85068493,37.69444444,37.80812325,37.61542844,0.614662837
317,38.03145695,37.31649832,37.74794521,36.80623608,38.32022472,37.64447225,0.597350816
318,37.79641694,36.88943894,37.62361111,36.96328294,37.32137733,37.31882545,0.397422222
319,38.11129848,37.72758621,37.57370518,36.33662281,38.2034632,37.59053518,0.74803704
320,38.34067797,35.38860972,37.8085676,36.98233996,38.14064698,37.33216844,1.203898423
321,38.64179104,37.17420436,36.73691275,37.37486911,37.9772404,37.58100353,0.742081535
322,38.19476268,35.34348562,37.62466488,35.80269058,37.55820477,36.90476171,1.251148944
323,38.82838284,36.32561983,35.49320652,37.89563365,37.70778267,37.2501251,1.328392084
324,37.65849387,38.55740433,36.36176066,36.93710021,39.38651994,37.7802558,1.216748753
325,36.51712329,36.95198675,38.14384509,36.82019978,37.91891892,37.27041477,0.7167594
326,38.69966443,35.53177258,35.9886202,37.07941834,37.5620438,36.97230387,1.263507535
327,38.21833333,37.39933993,34.90794979,36.85868393,37.72585227,37.02203185,1.281101803
328,38.57255521,36.16528926,36.39840637,37.22186495,37.62196862,37.19601688,0.971537791
329,37.44844517,37.98509934,36.65141319,36.85729847,36.11494253,37.01143974,0.723890989
330,36.5,38.73977087,36.56798867,36.81045752,37.14710253,37.15306392,0.922477528
331,37.90697674,36.78655462,37.11983471,37.21609195,38.79779917,37.56545144,0.800410371
332,36.93238994,36.48626817,36.42075736,37.1154273,37.08776978,36.80852251,0.332310998
333,38.0356564,36.09516129,36.30193906,37.35706695,37.26478873,37.01092249,0.802436871
334,40.01497504,37.51839465,36.84752747,35.98070375,37.42918455,37.55815709,1.503955029
335,39.75833333,37.50894309,37.47978437,36.5568054,35.94915254,37.45060375,1.447679353
336,37.78382838,36.72697368,37.7679558,37.62155059,36.99309392,37.37868048,0.486843078
337,37.56053068,38.3516129,37.14760638,36.35024752,37.23994253,37.329988,0.724246162
338,37.48538961,38.19166667,38.11640212,37.83625,37.43153527,37.81224873,0.349579368
339,37.90731707,37.19902913,36.32103825,37.88865096,36.36363636,37.13593436,0.778796249
340,37.9012945,36.77100494,37.79536153,36.27331887,37.95768688,37.33973334,0.769010138
341,35.92409241,38.32084691,37.86807388,37.70086393,38.02284946,37.56734532,0.946545519
342,38.6057047,37.94545455,37.54483696,37.24972253,36.45480226,37.5601042,0.800005865
343,38.76689189,35.43926789,36.85154062,36.15457413,36.99440559,36.84133602,1.24184709
344,37.64455782,36.11900826,38.08689655,36.10596026,37.31710709,37.054706,0.902475147
345,37.76020408,37.09046053,37.0821727,36.70561283,37.89096126,37.30588228,0.501373522
346,38.1338843,36.90609555,38.19946809,35.94863014,37.54096045,37.3458077,0.939858671
347,36.38013699,38.5920398,36.50552486,36.98905908,38.44034091,37.38142033,1.061911113
348,37.31385643,36.6446281,37.07629428,35.65124153,38.88629738,37.11446354,1.177112307
349,39.36318408,36.74958814,39.42503439,36.87961985,36.50916784,37.78531886,1.474780993
350,38.92449664,38.6411093,37.16223776,38.03436807,37.3005698,38.01255632,0.783765942
351,36.75290216,37.04841402,36.84087591,37.60512273,36.61271676,36.97200632,0.387609769
352,39.49346405,38.91042345,37.56320225,36.73561947,37.81715893,38.10397363,1.098650811
353,38.98169717,36.01833333,35.75977654,37.06858407,37.88522238,37.1427227,1.33373732
354,39.33111481,36.83523654,37.11336032,37.22510823,37.30668605,37.56230119,1.004727664
355,39.58016529,36.79831933,37.59944367,36.98676957,36.54711674,37.50236292,1.224815957
356,38.91666667,37.6879085,36.46721311,38.25109649,38.39684814,37.94394658,0.934336995
357,38.96147673,36.94318182,38.01101928,35.73569794,38.41740413,37.61375598,1.284210983
358,39.43092105,37.11,37.46756757,38.12539515,37.99567723,38.0259122,0.885367829
359,38.92753623,36.89087948,37.76383266,37.29206349,38.40967283,37.85679694,0.823516416
360,38.92209857,36.11461794,36.78194444,37.95905172,36.87201125,37.32994479,1.108800709
361,40.54411765,37.86525974,37.93674293,37.02295082,38.24089636,38.3219935,1.321830935
362,38.05315615,37.56896552,36.84604905,36.96466809,37.21276596,37.32912095,0.490274213
363,38.57119476,37.424,36.6041958,36.65980498,37.00867052,37.25357321,0.806132882
364,39.70846906,37.4672,37.44701087,35.88087432,37.43147897,37.58700664,1.366531338
365,38.67804878,37.10620915,36.49590164,36.96255507,37.73,37.39454293,0.842203177
366,37.85860307,36.49335548,37.17446809,36.61155153,38.22008253,37.27161214,0.757455417
367,38.87064677,37.595,36.25841184,36.49608939,38.48914616,37.54185883,1.162618226
368,37.11018364,35.85313531,37.87449933,38.09803922,37.66759388,37.32069028,0.898519417
369,38.35173502,36.84808013,38.1396648,36.83467279,37.35958395,37.50674734,0.710945223
370,38.63681592,37.57698541,35.96296296,37.44211687,38.47202296,37.61818082,1.065258841
371,39.92703151,36.36378467,35.71564626,36.90206746,38.43258427,37.46822283,1.702026241
372,38.49152542,36.84640523,37.09491059,37.24642464,39.05385735,37.74662465,0.968124574
373,38.8295082,37.39966555,37.67936925,36.35054945,38.14326241,37.68047097,0.919511638
374,40.38499184,36.6237785,36.6512605,37.72026432,37.86950355,37.84995974,1.531665018
375,37.35234899,36.58319605,36.38472222,36.7558011,37.52017291,36.91924826,0.493470067
376,38.2557377,36.82673267,35.57909216,36.78740157,38.16335227,37.12246328,1.112371135
377,38.97203947,36.17677643,37.3784153,37.10586881,38.85633803,37.69788761,1.197058726
378,41.39799331,37.04201681,37.04508197,38.14098361,38.72867133,38.4709494,1.790099883
379,37.19591141,38.00834725,37.29960578,37.67434211,38.51878613,37.73939853,0.541480998
380,38.70988655,38.31727575,38.80939597,37.12679162,38.20169252,38.23300848,0.669222055
381,40.12765957,37.53209459,36.28082192,36.62633452,37.60814607,37.63501133,1.506308961
382,37.38907285,37.14403974,36.9598338,36.44175317,37.41525424,37.06999076,0.397907188
383,38.04411765,37.02693603,37.69960988,35.78390805,38.95410292,37.5017349,1.185228827
384,40.30357143,36.29153094,37.66485014,38.42903575,39.32307692,38.40241304,1.538063411
385,36.98145025,38.42218543,38.00134953,37.03583427,38.47694524,37.78355294,0.73118596
386,39.3622449,35.99835796,37.93808883,37.48418757,38.36091298,37.82875845,1.236508926
387,38.23294509,36.68760064,37.8879668,37.58397366,37.77716644,37.63393053,0.57920319
388,37.80904523,37.01456311,36.06164384,37.38215859,37.95863053,37.24520826,0.758231624
389,38.14332784,36.8903437,37.70691995,36.3217012,38.46771879,37.5060023,0.887842184
390,37.23905724,38.17320261,37.06469003,37.33841132,38.01578192,37.56622862,0.495226816
391,39.06020067,36.79131886,36.16106443,36.64516129,38.13649425,37.3588479,1.20056842
392,37.74410774,37.74795417,37.20463847,37.24832962,38.47977685,37.68496137,0.514916353
393,39.23960067,36.32996633,37.9265928,36.72209567,38.24207493,37.69206608,1.177766332
394,37.8064,38.2630719,37.58672087,37.42159383,38.22773723,37.86110476,0.376645036
395,38.64656616,37.32948929,37.86244842,37.1993205,38.16666667,37.84089821,0.597672861
396,37.89816361,38.27887789,38.40608466,36.90491453,38.11002786,37.91961371,0.59834288
397,38.77721088,37.00168067,37.96281541,37.30836048,37.89901823,37.78981713,0.68369571
398,38.48727273,39.04885993,37.70241287,38.38140021,38.10124827,38.3442388,0.497321713
399,38.4003268,36.16360601,36.5638587,37.78698846,37.4964539,37.28224677,0.910795036
400,37.9762309,36.87459283,37.17941953,36.80677966,37.63958641,37.29532187,0.502810836
401,37.21767594,36.32843137,36.90080429,36.27116827,37.87175793,36.91796756,0.66440537
402,38.07666667,36.43021346,37.43129252,37.48775293,37.98881119,37.48294735,0.655618181
403,37.45230263,38.65384615,36.37396122,37.14893617,38.23442136,37.57269351,0.899694135
404,38.94693201,36.94942904,36.87743733,35.60722101,39.36988304,37.55018048,1.569299955
405,37.59038143,37.12191104,36.65546218,36.74327354,37.56058394,37.13432243,0.439337312
406,37.13109244,36.71096346,37.48555708,37.91135135,38.43919886,37.53563264,0.67153482
407,38.88059701,36.7458194,38.74796748,36.64382022,38.87412587,37.978466,1.173549796
408,37.72802653,37.63812601,37.11126005,37.6345339,38.5982906,37.74204742,0.537028976
409,38.69579288,38.34257749,38.08666667,36.86348123,38.00984529,37.99967271,0.689341985
410,38.4788961,37.30485762,37.57489879,36.01725998,40.30520394,37.93622329,1.590452867
411,38.59643436,36.46013289,36.40725806,36.24944568,37.88668555,37.11999131,1.056995229
412,37.40495868,37.18512397,36.88648649,37.13012896,38.80859917,37.48305945,0.763606584
413,39.31103679,36.22115385,37.48378378,36.84457143,39.24587912,37.82128499,1.403310816
414,37.87021631,37.79901153,35.97687075,37.42290249,38.61707989,37.53721619,0.973816847
415,37.0534846,36.89819376,36.24528302,36.99565689,39.00139276,37.23880221,1.037217696
416,39.7094703,37.95901639,36.86920981,36.91912568,38.60789845,38.01294413,1.197878009
417,37.97666667,37.91680532,37.32671958,36.9737395,38.78805121,37.79639645,0.694214599
418,37.66826923,36.05065359,36.29644809,36.57883369,38.94421199,37.10768332,1.198143408
419,39.45676998,37.58508914,37.49456522,36.76789838,39.99573257,38.26001106,1.388595358
420,39.79736409,37.89198036,36.8579161,37.79591837,38.99135447,38.26690668,1.141794492
421,38.12066116,38.1001642,36.35501355,38.07298475,39.8056338,38.09089149,1.220133834
422,38.56694215,36.29180328,37.18010753,35.48538012,37.86138614,37.07712384,1.224296538
423,38.13747954,37.48026316,36.6155914,36.45454545,39.30482759,37.59854143,1.171620037
424,38.88492707,38.3398374,37.2767624,37.1655481,38.65860597,38.06513619,0.795379812
425,38.11908646,37.95379538,38.47277556,35.35063437,39.03932584,37.78712352,1.424130231
426,38.64166667,37.58306189,37.32715232,37.30033003,36.67388167,37.50521852,0.718049754
427,38.95993322,37.88341544,36.24793388,36.45545657,38.76699029,37.66274588,1.265897531
428,37.99669967,36.43856655,36.74166667,36.48867314,39.5744089,37.44800299,1.347298856
429,37.24701874,36.14910859,36.8952381,36.09954751,37.85399449,36.84898149,0.745335129
430,37.46698873,37.11669368,36.45148248,36.92265193,37.29403409,37.05037018,0.391254505
431,38.5638126,35.1203252,36.69861111,35.70627803,37.97446809,36.81269901,1.459230853
432,36.36885246,36.53884298,36.62087912,37.31521739,37.89842632,36.94844365,0.641869776
433,38.71310116,36.23973727,37.84417344,36.12761276,38.24242424,37.43340978,1.182243748
434,36.41721854,35.71682848,38.01876676,37.56753689,38.84979138,37.31402841,1.252478157
435,38.82013201,36.72019868,37.36490251,36.94431818,38.58918129,37.68774653,0.960201063
436,39.45320197,38.20228385,36.17590028,36.84404636,37.0380117,37.54268883,1.293835123
437,38.25370675,35.4295082,37.12011173,37.51345533,39.37113402,37.53758321,1.457187905
438,36.9792,35.27787022,36.32239658,38.06637168,39.03193033,37.13555376,1.466230317
439,37.99836868,37.94407895,35.54215116,36.5258216,37.91316527,37.18471713,1.106962305
440,38.65562914,37.08126036,37.8582996,36.86824324,37.54792561,37.60227159,0.705038343
441,38.79173554,37.1182266,37.12142857,35.85635359,38.15568022,37.40868491,1.123326065
442,37.3704918,37.08306189,37.0745429,36.55141243,38.62219101,37.34034001,0.775128696
443,40.01779935,36.93894389,35.94640339,36.73420479,38.41702128,37.61087454,1.615059169
444,37.77352472,38.1704918,36.49499285,36.46674183,37.83451202,37.34805264,0.805992426
445,38.792,37.55926544,36.38419619,37.02535832,39.82571429,37.91730685,1.385758022
446,37.6896,36.33445378,37.23901099,37.62431544,37.92724679,37.3629254,0.625821127
447,38.71522095,36.23491028,36.01540616,36.50684932,36.58402204,36.81128175,1.087995012
448,39.93030794,37.48519737,38.15704698,37.22762431,39.53945481,38.46792628,1.213206963
449,37.52380952,37.50498339,37.34231806,37.88864865,38.47412587,37.7467771,0.453025835
450,39.04530744,37.24757282,35.79172611,37.76503341,38.23554302,37.61703656,1.215799401
451,39.28525122,37.11352254,36.74355301,37.81949059,38.77637131,37.94763773,1.076800706
452,38.57398374,37.32695375,36.0743338,37.40658174,37.53164557,37.38269972,0.888375178
453,38.62086093,37.11428571,37.63829787,36.77790304,37.74022346,37.5783142,0.702263623
454,38.90252101,36.40065147,36.75206612,36.27968037,37.96175637,37.25933507,1.134442416
455,37.55148342,37.72287145,37.16223776,36.30410655,38.25604552,37.39934894,0.727584763
456,37.79934747,37.57545605,35.5778098,37.11758119,37.63960114,37.14195913,0.910341145
457,38.76771005,36.51140065,35.77103448,37.14715719,38.32361111,37.3041827,1.243467976
458,36.90728477,36.43042071,36.74383562,37.00665927,40.06456241,37.43055255,1.488568647
459,37.4214876,36.98872786,37.30831099,37.81425486,38.46338028,37.59923232,0.566111847
460,38.70382166,37.42580645,37.26589595,37.55131004,37.18714286,37.62679539,0.618389627
461,37.89885808,37.60591133,37.13561644,38.08084164,37.76183644,37.69661278,0.359072677
462,38.84380032,36.1495935,36.0242915,36.66783217,37.34206897,37.00551729,1.151302781
463,38.93354943,35.93011647,37.08635097,36.13504464,39.628331,37.5426785,1.663918002
464,37.48275862,37.73863636,37.01388889,34.81426954,39.32967033,37.27584475,1.628124868
465,36.27184466,35.94884488,37.56066946,36.46019629,38.95292439,37.03889594,1.229555283
466,36.47916667,37.14900662,37.58366271,37.09244645,37.63037249,37.18693099,0.465116209
467,36.50081833,38.00969305,37.12167832,37.50749712,40.49215407,37.92636818,1.536666144
468,38.29,37.9472,37.12722298,36.78837719,37.37721893,37.50600382,0.609170035
469,38.19568823,38.67942584,37.74444444,36.38321995,38.25183016,37.85092172,0.88480174
470,37.36111111,37.07692308,36.22908093,37.76746725,37.8057554,37.24806755,0.644436728
471,38.62805873,36.74140753,38.05263158,37.37444934,38.61538462,37.88238636,0.818860468
472,37.32741935,38.77831715,36.130674,36.18967452,37.19519095,37.1242552,1.077366364
473,36.95666667,36.66495726,36.3637621,37.39461883,38.82743989,37.24148895,0.964702813
474,37.91103789,37.14686469,36.20788043,36.37695749,39.46005917,37.42055994,1.326153505
475,36.43427621,37.00838926,36.63328632,37.08,37.70809249,36.97280885,0.489563809
476,36.52253756,37.58677686,37.30183727,35.98577681,38.16521739,37.11242918,0.864083598
477,37.43377483,36.97508306,36.45491803,36.04880694,38.21396731,37.02531004,0.845750804
478,38.7495935,38.03934426,38.23624161,36.65466102,38.67507418,38.07098291,0.845535
479,37.56301146,37.75412541,35.54608939,37.17926566,38.70631424,37.34976123,1.154504547
480,38.27495908,37.29765886,36.39973082,37.17555556,39.46444122,37.72246911,1.17992868
481,37.45748299,36.33001658,36.46404342,37.48868778,39.73676681,37.49539952,1.364461692
482,37.91089109,37.51006711,37.42467532,36.58295455,39.25287356,37.73629233,0.9758297
483,38.78956229,38.07565789,37.65977961,37.11073446,37.67159763,37.86146638,0.622006054
484,39.14214047,34.72240803,34.8879668,37.18151448,37.52160954,36.69112786,1.875159275
485,37.52836305,35.77633712,36.12912088,37.51576577,37.96039604,36.98199657,0.964585801
486,36.42508143,38.65645161,37.04931507,37.24555556,38.09867452,37.49501564,0.883031158
487,36.4677686,36.30679934,37.26069519,36.45414847,37.42352941,36.7825882,0.51786847
488,37.2003367,36.43657331,36.69393512,37.53287197,38.56578947,37.28590132,0.833398395
489,36.99173554,38.19645733,37.22482759,37.43857759,38.5997191,37.69026343,0.680304966
490,35.15465729,36.6417657,38.38639653,35.8561565,39.6783115,37.14345751,1.859741044
491,37.0049505,37.47039474,36.82201087,36.75584112,38.21848739,37.25433692,0.607014123
492,37.16059603,36.50163399,37.28913963,36.15578465,39.05925926,37.23328271,1.122375342
493,37.05537459,35.72112211,36.93860846,36.73989071,38.92597968,37.07619511,1.160860674
494,37.98833333,36.46078431,37.26975477,36.43351351,37.34971098,37.10041938,0.658237878
495,38.1836394,37.32432432,37.85926928,36.85258526,39.1988218,37.88372801,0.89389661
496,37.2147651,39.39530988,36.49442897,36.99887387,37.13868613,37.44841279,1.123955126
497,36.9556314,36.93181818,37.73761714,37.57617411,38.46618705,37.53348558,0.634299446
498,36.63711002,37.68159204,37.54397835,37.36201117,37.77187948,37.39931421,0.453254928
499,37.41856678,37.74754098,36.97446237,36.12924425,37.68985507,37.19193389,0.667942802
500,35.38726334,38.15410385,35.96866097,36.77790055,38.66106443,36.98979863,1.396824818
501,37.90243902,37.09934853,35.93435754,37.4204793,39.15811966,37.50294881,1.175729129
502,36.95024876,37.66034755,37.05116959,36.45363128,39.37268848,37.49761713,1.132608465
503,37.7533557,37.17944535,36.33285917,36.40929204,38.90175953,37.31534236,1.06221979
504,36.48051948,38.726979,36.11484594,36.6542617,38.08321168,37.21196356,1.129607669
505,36.87293729,37.76884422,38.16758242,36.81628163,38.78106509,37.68134213,0.844885328
506,38.71014493,37.90968801,37.16830295,35.90344828,39.11714286,37.7617454,1.281004791
507,36.89983306,36.16470588,37.19034483,37.16648169,38.40857143,37.16598738,0.809013506
508,37.38907285,37.7689769,38.07210884,36.44601963,39.22317597,37.77987084,1.012488708
509,37.47940692,36.54695222,37.24119241,35.86555556,37.34696756,36.89601493,0.67943787
510,36.20265781,35.63713799,37.72254335,37.16008772,38.04644412,36.9537742,1.015530106
511,37.22772277,37.2699187,36.91587517,36.41189931,40.05337079,37.57575735,1.426818463
512,38.03436989,37.96694215,38.52105263,36.3225084,39.50423729,38.06982207,1.153917484
513,38.01502504,36.93311582,36.59208731,36.32379863,37.99854651,37.17251466,0.79162475
514,37.61092715,35.89,37.04864865,36.49771689,39.93004115,37.39546677,1.554281049
515,36.92929293,36.8099839,36.8133515,37.82967033,39.7125,37.61895973,1.245632032
516,36.60690789,36.63301282,36.80237154,37.34361233,38.53633721,37.18444836,0.811873369
517,37.57819905,39.04227642,38.72418301,37.08324084,40.45781466,38.5771428,1.323303482
518,38.33553719,36.46677472,36.739369,36.43374858,40.14285714,37.62365733,1.611627026
519,38.41693291,35.87479936,36.2433936,38.15964523,38.56671449,37.45229712,1.286733902
520,38.8848,39.97419355,36.13323983,37.77287762,40.19396552,38.5918153,1.679207196
521,36.90499195,35.72906404,37.02130493,36.20842825,36.85043988,36.54284581,0.554247901
522,39.38625205,36.15116279,37.98607242,36.67633929,37.56258993,37.55248329,1.253209578
523,35.83,37.37156704,36.65569273,35.28169014,39.38834951,36.90545989,1.599814253
524,36.46925566,38.4096,36.76416337,38.60842105,37.6180758,37.57390318,0.954789547
525,37.92715232,37.48142165,37.79369251,37.26008493,38.41702128,37.77587454,0.44356877
526,36.30456853,36.95659164,37.71020408,37.20674157,38.31497175,37.29861551,0.760909934
527,36.08252427,37.18811881,36.86909582,36.75642458,37.65566714,36.91036613,0.579513489
528,36.77740864,37.63338789,37.83768913,37.87796976,37.59730539,37.54475216,0.446172684
529,35.89344262,35.11850649,36.9165488,36.85440181,38.88983051,36.73454605,1.415254423
530,36.75671406,37.24177632,36.43687943,37.18764045,37.64857143,37.05431634,0.46793459
531,35.86557377,37.30383973,37.59536785,37.20087336,38.30888575,37.25490809,0.889149267
532,36.84313725,36.06957929,37.27038043,36.60830527,38.07173601,36.97262765,0.751945944
533,36.38360656,36.47840532,35.96536797,36.81132075,37.66812865,36.66136585,0.638571777
534,37.32843137,36.27392739,37.14144272,36.27124183,37.15361891,36.83373244,0.517570618
535,38.37400951,36.7312187,37.11413043,37.03162486,38.72765363,37.59572743,0.89225874
536,37.90939597,36.94983819,36.1398892,36.32739421,38.2019774,37.10569899,0.923389771
537,38.84717608,35.23794212,37.60304288,37.31673729,38.50146628,37.50127293,1.412349009
538,38.05409836,38.11423841,37.42636746,37.64842105,39.11832612,38.07229028,0.65060798
539,36.84395973,36.41803279,37.08344924,35.81711606,38.11576011,36.85566359,0.852931447
540,37.4661157,37.35909823,36.76077886,37.78362573,39.08751793,37.69142729,0.86384085
541,38.91032149,35.95645161,36.35390947,37.16043956,38.97714286,37.471653,1.412294798
542,37.68927445,35.14,37.35190217,36.57757644,38.81171548,37.11409371,1.365119242
543,38.61311475,36.90514469,37.18331053,38.23600439,37.53768116,37.69505111,0.715204022
544,38.14378029,37.31260229,35.96428571,36.82838284,38.32608696,37.31502762,0.970876497
545,37.25204583,36.74043261,35.64880113,36.98695652,38.01575931,36.92879908,0.860701745
546,38.4704918,37.87804878,35.65075034,37.26053215,38.65607735,37.58318008,1.210760564
547,38.35294118,37.7220339,37.01731025,37.24004425,37.2829912,37.52306416,0.529576984
548,37.86348684,37.42570952,36.2994429,36.82339708,39.19530103,37.52146747,1.107758091
549,37.78571429,37.03839733,37.92597577,38.50166852,37.96797671,37.84394652,0.526072953
550,37.54333333,37.24552846,38.55217966,37.0877193,39.38356164,37.96246448,0.977513229
551,37.67423015,36.24717286,37.06693989,36.67147614,39.82836879,37.49763757,1.404919764
552,35.02680067,37.59313725,36.94093407,35.95418994,37.57185185,36.61738276,1.111032136
553,36.05057096,36.7970297,37.31353591,36.67065217,38.15362731,36.99708321,0.787432637
554,37.77294686,37.01194539,36.77916667,37.3592552,37.87445255,37.35955334,0.472677339
555,37.42190016,36.62561576,36.7275242,36.34428086,38.30503597,37.08487139,0.788903839
556,38.47495961,37.37110016,37.6739726,35.42488789,37.03681885,37.19634782,1.124392247
557,36.05,36.24875622,37.57008086,37.43818985,38.13461538,37.08832846,0.898917715
558,37.06260297,36.50816993,36.56341789,36.90044248,37.72182596,36.95129185,0.488748883
559,37.57666667,36.24046434,36.85868102,37.91628959,38.77616279,37.47365288,0.974937885
560,37.23489933,36.21510673,36.53458213,36.65556831,39.57081545,37.24219439,1.352985918
561,37.6043771,35.68438538,35.52875175,37.18036286,37.747851,36.74914562,1.065112341
562,36.85809683,38.13961039,38.24500666,36.79112554,38.82302158,37.7713722,0.902891301
563,36.54208754,36.35738255,36.7979351,36.52981651,39.12285714,37.07001577,1.158291322
564,36.01993355,36.82769726,36.33757062,36.59474261,35.89127325,36.33424346,0.389352301
565,35.70881864,36.83360522,37.46504993,36.8984375,38.6084507,37.1028724,1.055417327
566,37.31353135,35.63361345,37.54798331,36.47039106,39.66905444,37.32691472,1.511255347
567,36.1641541,37.05237316,37.21843972,37.29392265,37.77839335,37.1014566,0.589473653
568,37.55407654,36.4852459,37.64276049,37.08958567,37.7527933,37.30489238,0.523220834
569,37.53719008,36.27303183,38.14835165,37.38870793,37.34116022,37.33768834,0.676957253
570,36.24137931,37.18566775,37.93633952,37.63943355,37.54829545,37.31022312,0.654794018
571,38.12929624,37.64878049,36.85454545,36.59429825,38.91184971,37.62775403,0.944294813
572,36.76567657,37.14983713,36.63262411,36.93233083,39.41029207,37.37815214,1.152325416
573,39.06362153,36.61326861,36.44335664,36.95351351,38.30028329,37.47480872,1.149307167
574,37.53674121,36.95673077,38.24661247,38.08315789,37.48209366,37.6610672,0.515897785
575,38.11507293,36.52777778,35.97961957,37.5993266,38.87110482,37.41858034,1.171722643
576,37.29934211,37.47278912,35.97524072,35.46744186,38.14044944,36.87105265,1.110122641
577,38.87479675,37.78303426,37.00958904,35.60822511,38.50369276,37.55586758,1.302044821
578,37.86949153,36.21911038,39.64189189,36.98115299,38.77103448,37.89653625,1.365963849
579,38.21523179,35.47266881,38.89211618,36.76870748,37.33825702,37.33739626,1.32177583
580,37.73310811,36.69771242,36.1943662,38.47292818,38.4985755,37.51933808,1.042180027
581,37.27179487,37.43941842,38.40939597,36.75334821,36.92450142,37.35969178,0.64672333
582,37.01335559,36.05400982,37.26141079,37.75105932,39.1217765,37.44032241,1.12472418
583,37.01485149,35.85876623,38.12402089,38.37648328,37.61473088,37.39777055,1.005926344
584,37.55926544,37.57641196,37.11984021,36.79279279,37.2278481,37.2552317,0.327308622
585,36.3204698,36.31723027,37.26907074,37.3618202,37.93706294,37.04113079,0.707261789
586,37.82274247,37.19636964,37.04483696,34.83539604,38.36130868,37.05213076,1.345600248
587,36.87183811,36.52892562,36.26368876,36.31155193,39.24438202,37.04407729,1.253194733
588,37.66220736,36.36945813,37.00408719,36.0974478,38.39442815,37.10552573,0.940674001
589,36.26734349,38.56769984,37.2630854,36.80619266,39.34153401,37.64917108,1.272488667
590,36.80687398,37.05546218,38.45927904,37.37486457,38.37813885,37.61492372,0.76141369
591,37.82077052,37.88273616,37.17348378,37.21040462,38.84248555,37.78597613,0.676981304
592,36.18729642,38.47833333,37.81376518,37.08465011,38.50136612,37.61308223,0.986165183
593,35.85081967,36.42666667,37.10635359,36.2638106,38.40056417,36.80964294,0.997874418
594,36.52072968,36.23697479,37.13783784,36.45005612,38.35451977,36.94002364,0.85879029
595,36.82324059,37.45145631,36.32384824,36.25553097,37.75,36.92081522,0.666637248
596,39.33766234,38.62479339,34.96363636,37.85064935,39.20792079,37.99693245,1.794473645
597,36.22591944,37.61157025,36.63241107,36.07420091,39.31659693,37.17213972,1.34014042
598,38.31219512,37.73311367,37.4973262,37.92960894,39.08380682,38.11121015,0.620308126
599,37.49087894,35.93861066,37.51312336,35.78051512,38.57524613,37.05967484,1.181264509
600,37.95008052,36.90192926,36.21595598,35.91133558,38.47826087,37.09151244,1.101767746
601,35.8214876,38.40909091,36.00139276,35.89012209,38.20028409,36.86447549,1.318362763
602,37.66939444,37.87600644,37.14923291,37.22762431,39.15961801,37.81637522,0.809500913
603,36.17447496,36.22727273,36.72352132,37.26726058,38.1654979,36.9116055,0.828520536
604,36.88461538,35.28104575,36.66853147,37.92467249,38.2266289,36.9970988,1.165931417
605,37.03010033,37.50657895,37.91358025,38.07551241,38.07779349,37.72071309,0.450939607
606,35.56761269,37.39666667,36.21408046,36.13860252,39.11173975,36.88574042,1.410932448
607,35.9095315,36.68959732,36.06134094,35.97703789,39.84005764,36.89551306,1.675137566
608,36.42694805,38.44132231,35.7517337,36.34949267,39.37534247,37.26896784,1.554643079
609,38.2137031,37.85714286,36.72524407,37.3,38.32716927,37.68465186,0.669122063
610,38.4788961,36.90746753,37.81626928,36.93311404,37.97482517,37.62211443,0.685860326
611,36.34042553,38.77704918,37.75507442,38.09130435,39.20926966,38.03462463,1.104836714
612,37.01980198,38.27922078,37.27019499,36.79398664,38.68633094,37.60990706,0.827046499
613,38.29915966,37.3856,38.04851752,36.54282536,39.79663394,38.0145473,1.20618522
614,37.63029316,36.63756178,37.45156695,36.584563,37.77988338,37.21677365,0.565330777
615,36.82119205,36.0984975,37.83724138,37.49779249,38.78470255,37.40788519,1.01817988
616,37.08557047,39.3820598,36.32962448,37.28066298,38.27412587,37.67040872,1.181721596
617,37.84343434,35.50242326,37.04407713,36.62229437,38.10387812,37.02322145,1.038577468
618,37.18630573,36.30781759,36.77150538,37.35234899,40.02005731,37.527607,1.450783093
619,37.20032051,35.01655629,36.94535519,37.36313466,38.17201166,36.93947566,1.168794833
620,37.46622735,36.22,36.8340081,36.61962514,37.94949495,37.01787111,0.688830542
621,37.68781302,37.4516129,37.10771277,36.55406912,38.06153846,37.37254925,0.574542542
622,36.90789474,37.04854369,35.86344239,37.98821008,38.89275362,37.3401689,1.1492502
623,38.10483871,37.3812601,37.06162465,37.66816648,37.01146132,37.44547025,0.453923043
624,36.80536913,36.10950081,37.08870968,36.69130435,36.9713056,36.73323791,0.380475266
625,38.700491,36.78466558,36.78910615,37.67758985,37.64838256,37.52004703,0.792117126
626,38.10064935,38.14666667,37.11080711,37.10767591,39.32960894,37.9590816,0.918971712
627,36.22528363,37.42491468,38.20930233,37.67573449,39.45926966,37.79890096,1.178617912
628,37.7220339,37.10873147,37.79661017,37.15935829,37.09902371,37.37715151,0.350616496
629,35.74098361,37.83031301,37.98543046,36.75139978,37.43864598,37.14935457,0.920365907
630,38.0033389,36.86633663,37.45260347,36.43320849,38.23184358,37.39746621,0.754685199
631,37.21333333,37.63784666,37.47310345,36.59027027,38.23916084,37.43074291,0.602471391
632,37.25816993,36.41050903,37.06594886,37.11770944,37.73463687,37.11739483,0.475168309
633,37.95166667,36.73089701,36.92,37.5737352,39.71875,37.77900978,1.190690803
634,36.64262295,35.36260163,37.13509934,37.05016358,37.64364641,36.76682678,0.861973311
635,36.98355263,38.26065574,36.87620358,37.48681319,37.26461988,37.374369,0.550249709
636,37.91353997,36.69572368,36.07313643,36.96924708,38.40425532,37.2111805,0.940227122
637,37.12980769,37.08803987,36.82869081,37.3030623,38.70128023,37.41017618,0.741438901
638,35.20748299,36.5130719,38.58967391,36.84820394,36.7649635,36.78467925,1.206622188
639,37.30213465,34.37198068,35.09027778,37.25138427,37.84194978,36.37154543,1.536400634
640,36.36012862,35.25483871,37.42761394,36.33115468,36.82260372,36.43926793,0.797589846
641,37.49421488,36.79436153,37.50554017,37.38648948,38.06877579,37.44987637,0.453271018
642,38.07952623,38.05601318,35.95075239,38.37443946,37.92034139,37.67621453,0.97867805
643,36.5819398,36.37417219,35.92665726,36.75027871,39.05499276,36.93760814,1.223150817
644,36.18336163,37.29069767,37.20972222,37.26115343,39.22191011,37.43336901,1.102432416
645,37.33113674,36.24346405,37.38664812,37.40411701,38.36532951,37.34613909,0.751643008
646,38.26418152,35.94186047,38.1704698,37.6359447,39.12375533,37.82724236,1.18119923
647,36.34471545,36.71497585,38.13881402,37.49148936,38.79606188,37.49721131,1.0048431
648,37.68012924,37.14590164,38.32608696,37.25395153,37.72166428,37.62554673,0.466668204
649,36.52124183,37.31772575,37.95994475,37.89002268,38.17708333,37.57320367,0.668301256
650,37.40549273,35.51644737,37.57006803,37.06002144,37.44267054,36.99894002,0.849983012
651,37.6127451,36.43300654,37.01241379,37.35022026,37.52639087,37.18695531,0.480123001
652,36.50326797,38.05289256,35.87625899,37.09761388,38.38386648,37.18277998,1.045907693
653,35.74749164,35.335,37.88815789,36.43532058,38.61484594,36.80416321,1.402199758
654,36.51650165,37.85507246,36.4925776,37.45864662,38.33053221,37.33066611,0.814918612
655,37.05882353,38.12913907,36.53129346,38.28115016,38.14511494,37.62910423,0.786109781
656,37.62843296,35.98181818,37.23463687,37.04692737,38.92403315,37.36316971,1.064345012
657,36.90923825,37.08614865,36.88751715,37.01984564,38.29219858,37.23898965,0.594327861
658,37.42105263,36.75367047,37.38957476,36.04645477,38.89679219,37.30150896,1.053833821
659,37.16720779,37.48172757,35.22454672,36.95356738,38.62637363,37.09068462,1.226619634
660,37.08856683,37.88943894,36.07845745,36.61058824,38.25546448,37.18450319,0.895239053
661,35.53639241,36.665,36.84679666,36.80721533,38.03656821,36.77839452,0.886557684
662,37.02917342,36.71641791,37.85753425,37.76252723,37.68435754,37.41000207,0.5064384
663,36.20294599,36.35430464,38.45081967,35.32650739,38.60137931,36.9871914,1.459560569
664,36.3,37.74346405,36.94174757,38.20625,38.55903272,37.55009887,0.924487749
665,36.33940397,36.83223684,37.74376731,35.72757112,37.63021583,36.85463901,0.855616675
666,36.43946932,38.74876847,37.04748603,36.74492099,37.70906433,37.33794183,0.918076094
667,37.8719611,35.47861842,38.11038108,38.8391846,38.55316092,37.77066122,1.335400635
668,36.44680851,35.96864686,36.17906336,37.05617978,36.9495549,36.52005068,0.473706453
669,36.48292683,36.88654781,37.1686747,36.72445019,37.28895184,36.91031028,0.327065301
670,37.12479475,36.8469218,38.11019284,36.82416397,38.84255319,37.54972531,0.892533725
671,38.15609756,36.84615385,37.32205683,37.94085433,38.41690141,37.7364128,0.641336155
672,39.38385502,36.35225376,36.33148405,36.84315907,39.21300138,37.62475066,1.542697381
673,36.27516779,37.14213198,38.40434193,36.62311015,38.0058309,37.29011655,0.901479782
674,37.80597015,34.94850498,36.21349862,36.40022297,39.4795082,36.96954098,1.730596626
675,35.55940594,37.9484193,37.56016043,36.56734207,37.7884058,37.08474671,1.007652802
676,36.67105263,37.625,37.29380054,37.29847495,38.82913165,37.54349195,0.797345989
677,36.95973154,36.65217391,38.14608234,37.88817204,39.76704545,37.88264106,1.223337974
678,37.84323432,36.85475793,36.76184032,37.4820457,38.84441301,37.55725826,0.847113186
679,37.43853821,37.91556291,37.33153639,37.15350877,37.24504249,37.41683775,0.298047724
680,38.19435216,37.87689713,37.9400545,36.32835821,39.9371345,38.0553593,1.283362151
681,34.51166667,37.12622951,37.55555556,37.80151025,37.36904762,36.87280192,1.342953527
682,35.54545455,35.8469218,36.93892045,36.15350877,37.84149856,36.46526083,0.927895446
683,37.81878089,37.44463087,37.18723994,36.46222222,38.6509299,37.51276077,0.806739427
684,37.15946844,36.35702746,38,37.53701657,37.51374819,37.31345213,0.612353385
685,37.68571429,37.825,37.26809651,36.14819137,39.04341534,37.5940835,1.043929235
686,36.28363047,35.98502496,39.11363636,37.75087719,38.09331476,37.44529675,1.301780134
687,37.23856209,36.01957586,37.72139973,36.79977876,38.9521045,37.34628419,1.094280331
688,37.49917628,37.015,37.88590604,37.39737991,38.02002861,37.56349817,0.401543803
689,36.76732673,37.6944,36.89270977,38.50943396,39.60881935,37.89453796,1.186505146
690,35.63577236,36.31218698,36.95448276,35.88938053,38.08776978,36.57591848,0.981550899
691,37.89566613,36.69572368,35.70467033,38.07965554,39.96960926,37.66906499,1.606134825
692,35.68892508,37.04193548,37.44223108,36.5575419,38.75637394,37.0974015,1.134617521
693,37.67419355,38.10277325,36.71016484,36.05758583,38.81408451,37.47176039,1.097828303
694,37.25566343,37.67284992,37.31428571,37.37305122,39.50704225,37.82457851,0.954154837
695,37.57819905,37.08250825,37.38865837,35.96809816,38.30446927,37.26438662,0.852809643
696,39.11605723,37.27467105,37.48271277,34.14478114,39.04707561,37.41305956,2.017167337
697,37.03606557,36.72561983,36.29228687,35.92640693,38.84308131,36.9646921,1.131454887
698,38.73190789,37.0781759,36.36273115,38.00107411,39.01873199,37.83852421,1.115071969
699,38.00321027,37.27287319,36.64498645,34.80519481,38.8869814,37.12264922,1.541880325
700,37.98863636,35.5589172,36.37463557,37.97732181,38.74747475,37.32939714,1.314488087
701,36.93627451,35.78,37.14500684,37.99559471,39.16572238,37.40451969,1.262623191
702,38.21682848,35.52302632,36.45316804,36.21491228,37.48656294,36.77889961,1.068857722
703,38.98051948,35.81699346,37.00135135,37.06526549,37.15273775,37.20337351,1.133881408
704,38.00159236,36.02572347,36.93943472,37.17386364,38.72206304,37.37253545,1.031732346
705,37.75772358,36.24549918,37.12005457,37.87660944,38.33967789,37.46791293,0.81029285
706,36.04738562,37.91255962,36.49326146,35.78655283,39.76847978,37.20164786,1.653076539
707,37.73778502,38.0816,36.4795082,36.74945055,39.60315186,37.73029912,1.240724344
708,36.4145937,36.94590164,37.31737346,37.15318627,38.85899281,37.33800958,0.915753925
709,38.03205128,37.9852459,37.13877551,36.81216069,37.94849785,37.58334625,0.567575002
710,36.31281198,38.48099174,36.58,37.24183007,38.68607955,37.46034267,1.082096699
711,37.86166667,37.32512315,36.76329787,36.54471545,38.94775036,37.4885107,0.963328135
712,36.98522167,37.20032841,37.01364256,37.08193042,38.22205882,37.30063638,0.521719559
713,36.85853659,35.88585209,37.01216216,37.72747748,38.8,37.25680566,1.084085227
714,38.27096774,39.21262458,37.56375839,37.60200669,38.66905444,38.26368237,0.705793739
715,37.86764706,37.30102041,37.77016129,37.33295838,39.21500722,37.89735887,0.779010053
716,36.94127243,36.43283582,36.41103448,37.38901345,38.27542373,37.08991598,0.776147094
717,37.01809211,36.93109244,37.90326975,37.34070796,38.47813822,37.5342601,0.650918024
718,37.23558484,37.97194719,36.61800819,37.83860414,37.7826087,37.48935061,0.56225272
719,36.82996633,36.92134831,36.832021,35.7212932,38.90336134,37.04159804,1.152447178
720,36.81229773,37.44389439,36.86613119,36.74738068,36.77605634,36.92915207,0.291146598
721,37.59008264,36.59046053,36.74078947,36.41557018,38.03125,37.07363056,0.700185277
722,38.10500808,36.7862969,37.58526603,37.98761261,38.83403657,37.85964404,0.750562729
723,36.21581549,37.8452579,36.37741047,36.9030837,38.56100982,37.18051548,1.000029904
724,36.64,36.66346154,37.24966622,35.60178971,39.42632332,37.11624816,1.421237142
725,36.8538961,36.56177924,37.04403409,36.91179713,37.91559371,37.05742006,0.511108855
726,38.20840065,37.65551839,39.02763158,36.33511777,38.53120464,37.95157461,1.032038175
727,36.38095238,37.75371901,37.3933518,38.08253968,37.93361582,37.50883574,0.680991842
728,38.39776358,36.95093063,37.5027248,37.38646288,38.49855908,37.74728819,0.673000316
729,38.28052805,37.10406504,36.82963989,36.98769575,36.88285714,37.21695717,0.603764432
730,37.78699187,36.80325203,37.09349593,37.4977221,38.60832138,37.55795666,0.697254295
731,37.35545024,36.62779553,37.31086657,37.90631365,38.49028401,37.538142,0.699264946
732,39.54634146,35.4386252,38.13231198,37.2516129,38.97087379,37.86795307,1.611274062
733,39.21803279,36.16721311,37.3837535,36.83124287,39.75876578,37.87180161,1.54915683
734,36.78642384,36.29402262,37.72752044,38.83112583,39.28818444,37.78545543,1.282323425
735,37.86516854,38.04132231,36.27705628,36.04671858,37.10683761,37.06742066,0.901796597
736,36.69078947,37.54453782,37.82644628,37.49782135,38.56647399,37.62521378,0.674972504
737,37.83443709,37.12561983,37.64786795,35.20879121,38.67086835,37.29751689,1.29319826
738,36.53833605,35.40871022,38.24596774,36.35502283,38.82168331,37.07394403,1.414651849
739,37.87625418,37.76268412,37.21151272,37.85818561,39.7510981,38.09194695,0.966634459
740,35.21096346,36.53721683,37.29773031,34.98684211,38.94971264,36.59649307,1.623542288
741,38.64478114,37.99668874,38.24048913,37.22546729,39.98209366,38.41790399,1.015992886
742,37.19512195,36.00165837,37.54904632,35.92465016,39.19495091,37.17308554,1.337965264
743,38.69820555,37.93057851,36.93566434,36.79459459,38.43867244,37.75954309,0.863345064
744,36.55339806,35.39130435,36.93359894,36.69828571,39.39511494,36.9943404,1.467924644
745,37.08957655,36.31810767,38.64099037,38.05997819,39.18565401,37.85886136,1.159555256
746,36.66612903,36.70132013,36.772,36.67006803,37.73268698,36.90844083,0.462718435
747,36.77090301,36.13311148,36.57377049,36.0702765,39.16178522,36.94196934,1.27539367
748,36.15814696,37.15025042,37.9508427,37.23626374,39.80082418,37.6592656,1.356712435
749,37.20314961,36.23633441,36.79863946,37.33116883,39.36244541,37.38634754,1.184219151
750,35.99681529,37.51602564,39.64489796,37.94926719,38.2724679,37.8758948,1.318376989
751,37.41611842,38.64203612,37.86202186,37.13504464,38.32703488,37.87645119,0.622684529
752,38.09240924,35.95176849,37.63231198,37.8490364,38.70494186,37.64609359,1.028648456
753,39.5802269,35.43434343,36.78474114,36.54951034,39.0113798,37.47204032,1.75283107
754,38.15780998,37.88360656,37.1759134,36.27901786,39.07857143,37.71498384,1.05314944
755,35.709062,36.6896,36.62044818,37.8887689,40.47321429,37.47621867,1.845679764
756,35.47508306,36.9798995,37.2917232,37.39364035,39.01726619,37.23152246,1.261663633
757,36.98854337,37.18555008,37.47033898,37.49252137,39.91970803,37.81133237,1.197053682
758,36.176,36.63907285,37.51079137,36.58888889,38.81081081,37.14511278,1.050346582
759,37.43993506,37.26837061,38.1061599,36.44787234,39.06512301,37.66549218,0.980348678
760,38.18993506,38.8040201,37.28,37.27133479,40.16292975,38.34164394,1.206911224
761,37.1072,35.99834711,37.03667137,37.03618421,38.58526012,37.15273256,0.923832764
762,35.99351702,36.6639478,37.22418478,37.10125142,38.56795422,37.11017105,0.946604706
763,37.30348259,36.47222222,37.97482517,37.61092896,39.27739251,37.72777029,1.028644502
764,37.49358974,36.4911147,36.72653061,37.42015005,38.24068768,37.27441456,0.692223921
765,36.93870968,37.56177924,36.15950069,37.7956044,38.18235294,37.32758939,0.793750952
766,36.81331169,37.31862745,36.63674033,36.68207441,38.02028986,37.09420875,0.584385403
767,35.0430622,36.39123103,37.73642384,37.99450549,38.93830703,37.22070592,1.520283287
768,38.50241546,36.24916388,36.26933702,37.59816303,37.60792952,37.24540178,0.972258019
769,36.37908497,37.97039474,36.67349727,38.797593,39.20221607,37.80455721,1.252830809
770,37.5398374,37.08955224,37.10680908,38.34729879,38.97928177,37.81255585,0.828007768
771,38.52076677,36.26809211,36.51156463,36.72459016,38.96503497,37.39800973,1.248213137
772,38.38249595,38.22495895,36.06451613,36.54565457,37.06695157,37.25691543,1.020763702
773,36.70279146,37.37953795,37.89849108,35.51428571,39.55428571,37.40987839,1.494271494
774,36.27777778,36.58928571,36.31989247,36.52004454,38.97191888,36.93578388,1.145757408
775,38.1056,35.90701468,35.98157895,37.7887931,38.60851064,37.27829947,1.252636994
776,35.9856,34.4496,38.24128686,37.3347779,39.5158046,37.10541387,1.965968539
777,35.36774194,38.04013378,35.85733882,37.27483444,37.89761571,36.88753294,1.211385876
778,37.75242718,37.921797,37.61744966,37.77874187,38.92836676,37.9997565,0.530229308
779,36.8903437,37.90819672,36.65943012,37.42397336,38.12628488,37.40164576,0.631369166
780,37.08557047,37.17434211,37.84920635,37.71225383,37.71757925,37.5077904,0.35065615
781,36.82695507,39.23671498,36.97834912,35.80156076,38.13191489,37.39509896,1.320064314
782,36.6182708,37.95454545,37.97699594,37.83710895,38.23858616,37.72510146,0.635881612
783,37.35447154,36.36744966,36.94901961,37.50559284,37.87572254,37.21045124,0.576505524
784,37.54139073,38.55482815,37.97619048,36.96337403,39.35911602,38.07897988,0.923217782
785,37.75364668,36.37118644,36.54933333,37.17139614,38.73093525,37.31529957,0.961110639
786,35.46312178,39,35.07713499,37.40489433,38.82753825,37.15453787,1.833291453
787,36.77355372,35.87562189,37.07619048,37.87964004,39.39167862,37.39933695,1.324561463
788,35.6661157,37.14285714,36.33558863,35.77905639,38.73737374,36.73219832,1.26408861
789,36.85784314,36.99832215,35.11318242,38.23856209,38.6,37.16158196,1.373297524
790,35.63934426,36.97244733,36.56486486,36.72613636,39.21126761,37.02281208,1.323214791
791,37.08910891,36.87254902,36.32965517,36.84346847,39.36221591,37.2993995,1.186371798
792,37.05427632,37.20067454,37.61088435,37.40231214,38.85180055,37.62398958,0.717739725
793,37.12622951,38.16887417,37.68157182,36.57986111,38.62816901,37.63694112,0.813283761
794,36.94089457,37.75362319,37.66893733,37.76644737,37.84659913,37.59530032,0.371206759
795,36.67973856,36.76237624,37.1347424,34.87990488,38.22238164,36.73582874,1.20595148
796,38.31774194,36.25,37.12970711,37.19036954,39.09863014,37.59728975,1.114953089
797,37.85760518,37.25,36.67267684,38.51873536,39.68271955,37.99634739,1.166739881
798,37.61030596,36.23624595,37.34903047,37.02585194,38.99426934,37.44314073,1.009148881
799,37.34811166,37.56105611,37.36263736,37.48769575,37.80905233,37.51371064,0.187344096
800,36.34975369,38.54368932,39.27016129,37.81276596,39.60308555,38.31589116,1.297904503
801,38.56199678,38.46875,38.2295302,37.3200883,37.56756757,38.02958657,0.555236877
802,37.68378812,35.46730463,36.76558266,36.1435132,37.99278499,36.81059472,1.050177684
803,37.22296173,36.66559486,36.31631206,37.91503268,38.68990043,37.36196035,0.957462757
804,36.6237785,37.48105437,36.55347594,36.99660633,38.8822695,37.30743693,0.954293238
805,36.91693291,38.48344371,37.43319838,36.94511526,40.02864939,37.96146793,1.318028146
806,36.88387097,37.13957307,37.22283356,37.67555041,38.07758621,37.39988284,0.474512996
807,37.24165342,36.575,36.6374829,37.97856377,36.14006024,36.91455207,0.71256872
808,37.58974359,37.2815534,37.22236671,37.42041712,38.98548621,37.69991341,0.732466542
809,35.50726979,36.32363014,36.6644385,36.90820734,38.96291013,36.87329118,1.282525597
810,36.51457976,37.03764321,37.26141079,37.85627284,38.69329529,37.47264038,0.834998939
811,36.85007974,36.34323432,37.73748309,36.61771058,37.54468085,37.01863772,0.599746643
812,37.15849673,37.19055375,36.85694444,37.94162996,38.44911805,37.51934858,0.655723295
813,37.98517298,37.66883117,36.33957219,37.8017149,38.3773862,37.63453549,0.771496745
814,37.52796053,37.65123967,37.44740346,37.37957825,36.93632417,37.38850121,0.272256116
815,37.20525452,37.8968386,37.19586207,37.36836403,38.68201439,37.66966672,0.633917921
816,36.13539967,36.8314239,36.86351351,36.36160714,38.45441595,36.92927204,0.907253985
817,35.6411093,38.01140065,38.65066667,36.13151927,38.40915594,37.36877037,1.383314586
818,37.62926829,36.52861953,36.27925532,35.41240479,40.57971014,37.28585161,2.003988434
819,35.39586645,35.84677419,38.04563758,37.35268817,39.71568627,37.27133054,1.741247523
820,37.55228758,37.56852792,35.76010782,37.02017937,39.51654676,37.48352989,1.353697458
821,37.02741935,35.99659284,36.89222374,36.12852311,39.3204023,37.07303227,1.335689307
822,37.0381558,37.21869783,35.54098361,37.45751634,40.4943662,37.54994396,1.808710728
823,38.04290429,37.45652174,37.23921569,37.73347779,38.51994302,37.79841251,0.503534858
824,36.39303483,36.8902027,37.18817204,36.41176471,37.36699858,36.85003457,0.442755987
825,35.74271845,37.65614618,36.9,36.74587459,38.4622905,37.10140594,1.021364544
826,37.24960506,37.70723684,36.35238095,37.67829021,37.40057225,37.27761706,0.551605982
827,36.60232945,37.79866889,38.03234501,37.33694475,38.74556213,37.70317005,0.798440422
828,35.92962357,37.37837838,35.93481276,36.59311087,39.08477011,36.98413914,1.316630844
829,35.79139073,37.07704918,37.18956044,37.45351474,39.16548798,37.33540061,1.207802969
830,35.78606159,38.25490196,37.85655738,35.91041433,40.01414427,37.56441591,1.765046173
831,37.59481361,35.85197368,36.74966711,35.60242291,37.17780939,36.59533734,0.851544594
832,37.24920128,36.84323432,37.0523416,36.35763098,38.36746143,37.17397392,0.745095714
833,37.03733766,36.22923588,36.20879121,38.0849162,39.05157593,37.32237138,1.233680796
834,36.875,35.616,36.60689655,37.87734807,38.89096126,37.17324118,1.253098452
835,36.7733119,36.88410596,37.06438896,37.3569869,37.70246734,37.15625221,0.376759575
836,37.61602671,36.9273021,36.60366714,36.38610478,39.18432511,37.34348517,1.129168593
837,34.96041308,37.3785124,35.65406977,37.1299435,37.97714286,36.62001632,1.261395073
838,36.15841584,37.76721311,36.37552743,36.66629834,37.78909613,36.95131017,0.776051198
839,38.4145937,36.3568,37.66486486,36.43314286,38.93767705,37.56141569,1.157238991
840,36.34471545,36.58842975,36.55616438,36.09364548,39.6875,37.05409101,1.485368939
841,35.76948052,37.94308943,37.57432432,37.79139073,37.96905767,37.40946853,0.930120145
842,37.25363489,36.15695793,36.94853964,36.59375,38.07954545,37.00648558,0.725938341
843,38.33551555,35.22240527,37.26494565,37.38571429,37.84104046,37.20992424,1.188425915
844,37.54695222,36.75083612,38.54851752,36.4416185,38.42022792,37.54163046,0.951467994
845,37.15309446,36.70792079,36.60752688,36.71755725,37.98403483,37.03402684,0.57120326
846,36.46254072,37.0709571,36.38565629,37.96717724,38.80311615,37.3378895,1.035269129
847,37.57352941,37.28571429,37.35514019,35.58152794,39.28428571,37.41603951,1.313513709
848,37.50645161,38.17618271,36.30376344,36.84907709,39.6442577,37.69594651,1.295937223
849,37.14603175,36.65410959,37.6937931,37.40066964,39.18296089,37.615513,0.955757227
850,36.37729549,36.84323432,38.43489933,35.41011236,39.59156977,37.33142225,1.670781664
851,36.36694215,38.14121511,36.34708393,37.80479826,39.31571429,37.59515074,1.261808663
852,36.36963696,36.09747899,38.58221024,36.57430998,38.96433666,37.31759457,1.346364545
853,35.14876033,38.10708402,36.47144754,37.20376523,38.70172911,37.12655725,1.395475688
854,37.22276423,38.58128079,36.98664887,36.69435216,38.70546985,37.63810318,0.937606095
855,37.2519685,37.77333333,37.23878628,37.29944751,38.7679558,37.66629829,0.654622211
856,36.15901639,37.17792422,37.1862069,36.92122538,38.69405099,37.22768478,0.920651383
857,37.35679214,37.40819672,37.82679296,37.73254565,38.12356322,37.68957814,0.315808164
858,37.64285714,38.14119601,38.48924731,37.45326087,38.26694915,37.9987021,0.435036599
859,36.75885329,36.03801653,36.65729585,37.84187568,37.6200565,36.98321957,0.740409832
860,35.68325041,37.68369028,35.60110803,36.96329255,37.5294964,36.69216754,0.995749762
861,37.68863262,38.0228013,36.55027933,37.99888517,39,37.85211968,0.878893889
862,38.20336134,36.99840256,36.21828104,36.97689769,38.74862637,37.4291138,1.02429247
863,35.24874791,36.76973684,38.34931507,36.06711409,39.17988669,37.12296012,1.619192875
864,36.44369748,36.08006536,38.55957162,39.1039501,37.81206171,37.59986925,1.310996808
865,37.30976431,37.32019704,36.83468835,36.78139013,38.65357644,37.37992325,0.756010074
866,37.58026756,37.55016181,36.64615385,36.83225806,38.28985507,37.37973927,0.658682294
867,37.03184713,37.69205298,36.70941337,37.10599572,38.9553696,37.49893576,0.888033367
868,37.22009569,38.85526316,36.66893733,37.2161215,38.02737752,37.59755904,0.853943065
869,37.97569444,36.0910596,37.71745152,37.63656148,38.17612809,37.51937903,0.826529478
870,36.19243421,36.98357964,37.23552632,36.45901639,38.767507,37.12761271,1.005388485
871,38.14638158,36.59504132,38.92297111,37.49032992,39.49859155,38.1306631,1.147539556
872,35.88341544,36.61290323,38.02200825,36.61678005,38.90449438,37.20792027,1.224633421
873,37.16053512,37.46515397,36.95909732,37.0360262,37.95292439,37.3147474,0.405538508
874,37.47980614,37.75205255,36.39196676,35.19052988,38.96403873,37.15567881,1.429681099
875,35.4006734,37.21287129,35.93133047,37.73809524,38.61449275,36.97949263,1.312867376
876,36.67051071,37.87824675,36.30758621,36.64372919,38.57902098,37.21581877,0.967815175
877,37.36363636,37.07389163,36.51219512,36.96898396,39.14979196,37.4136998,1.017653524
878,37.82324059,37.34517766,37.22177419,37.02672606,37.62212644,37.40780899,0.31712427
879,37.01873935,37.05825243,37.25373134,37.28390805,38.51444292,37.42581482,0.619611559
880,37.58112583,35.98492462,37.3647541,36.99520384,39.72922636,37.53104695,1.37293263
881,37.41311475,36.34883721,38.43892617,37.56149733,38.19345661,37.59116642,0.815078922
882,36.99022801,35.9804878,37.00410397,37.07969432,37.92989986,36.99688279,0.691110301
883,37.26645265,36.49747899,38.18766756,36.51345291,39.64137931,37.62128629,1.324547857
884,37.41147541,37.4495114,37.37234043,36.78280543,37.98331015,37.39988856,0.425596031
885,36.44810544,38.19159664,37.02875817,37.20476706,39.85550787,37.74574704,1.33608371
886,38.0704918,37.02551834,37.80501393,36.30668127,38.10526316,37.4625937,0.778939048
887,37.29526917,36.71682848,38.11690141,36.3277027,38.30801688,37.35294373,0.859488828
888,36.61290323,37.19243986,36.73369565,36.13175676,37.45403112,36.82496532,0.515897256
889,35.77213115,36.61322314,38.2058011,36.83850267,40.19213974,37.52435956,1.728604011
890,36.82020548,36.05169628,37.0518617,37.09001098,37.83357453,36.96946979,0.638862984
891,37.86893204,35.51894563,37.42740841,36.73942094,39.07857143,37.32665569,1.321560045
892,36.09240924,36.26721311,37.00270636,36.18477044,38.71843251,36.85310633,1.103452051
893,37.2431562,37.03883495,37.35636856,38.01070664,39.56714286,37.84324184,1.030060433
894,37.35737705,37.75242718,37.5363766,36.69612069,38.89255014,37.64697033,0.800437458
895,37.81395349,37.32565789,36.60483871,37.29057889,39.32440056,37.67188591,1.019172028
896,36.96116505,37.09508197,37.38346883,36.85400659,40.03571429,37.66588734,1.339537477
897,36.6237785,36.25704809,36.373297,37.46978335,39.51328671,37.24743873,1.352539618
898,36.72802653,37.51333333,38.11053316,37.53530752,38.14326648,37.6060934,0.576114328
899,36.95921697,36.93521595,37.83933518,37.80546448,37.998557,37.50755791,0.516758575
900,38.65916399,37.44151565,36.62292818,36.34545455,38.50213371,37.51423921,1.055055681
901,37.1001642,36.45394737,37.37735849,36.08125677,37.79089616,36.9607246,0.691465625
902,37.18858954,37.01149425,36.80769231,37.56696429,38.43859649,37.40266738,0.642842063
903,37.0821256,37.05714286,36.6446281,37.13480663,39.9972028,37.5831812,1.363561055
904,37.09866221,37.88685524,37.03183792,36.66741826,39.96853625,37.73066198,1.327661815
905,38.25179856,36.19422151,37.21891892,37.37956989,38.38732394,37.48636657,0.887437738
906,38.28064516,37.01461039,37.4831309,37.44567627,37.97714286,37.64024112,0.494361463
907,36.81540931,36.57467532,38.27900913,35.23652365,40.03576538,37.38827656,1.83185466
908,38.5152488,37.73778502,38.21024259,36.50701187,38.39862069,37.87378179,0.81955732
909,36.50803859,37.0904685,37.01538462,37.41120381,38.91012839,37.38704478,0.910920962
910,38.18739903,37.20603015,37.41743725,37.73614191,37.41354467,37.5921106,0.382938643
911,36.71710526,37.35139573,37.26829268,37.24786325,39.45034965,37.60700132,1.060528874
912,38.05271829,37.5083612,37.40492476,37.00332963,39.35864979,37.86559673,0.914817242
913,36.68585526,37.46141215,38.03129252,36.56,38.65882353,37.47947669,0.890359247
914,37.2721519,36.16298812,37.92297477,36.76040495,38.69088319,37.36188058,0.985931278
915,36.88543372,37.71287129,35.62962963,37.02450408,37.15954416,36.88239658,0.767484172
916,34.48376623,35.15630252,37.0665742,36.57901391,39.04943503,36.46701838,1.781302267
917,38.20128824,35.74657534,37.36798906,37.4993865,37.98196949,37.35944173,0.964007513
918,37.07941653,38.33878887,36.40858726,37.07717391,38.99860724,37.58051476,1.056389065
919,36.61363636,38.9005059,37.98429319,36.62354189,38.5625,37.73689547,1.07215728
920,36.82419355,38.25956739,36.79918033,37.44008959,38.53268428,37.57114303,0.801486841
921,37.68760064,37.33224223,37.35006784,37.57741935,38.10570236,37.61060649,0.315244532
922,36.3712,36.5270936,37.49173554,36.34972067,38.49637155,37.04722427,0.936973068
923,36.88712242,37.44281046,38.1031746,36.4793757,38.42676056,37.46784875,0.812111411
924,36.92084006,37.46153846,38.34993447,37.32601537,37.97017045,37.60569976,0.560080983
925,37.04368932,37.43902439,36.79583333,35.9690367,38.94273743,37.23806423,1.094312153
926,37.85509554,36.55646481,36.79237288,36.52675386,38.46932953,37.24000333,0.875486159
927,35.84210526,38.18270799,37.04795487,36.90715182,37.91495601,37.17897519,0.925665002
928,35.81361426,36.37792642,37.47107438,35.78350515,36.90042674,36.46930939,0.72422539
929,39.05454545,37.69752066,38.06976744,36.04834906,38.2056338,37.81516328,1.105535048
930,37.32899023,38.05298013,38.17493113,36.0954495,39.19645495,37.76976119,1.148632818
931,37.20261438,37.53488372,36.53576438,37.3577431,36.93023256,37.11224763,0.391317604
932,36.73289902,37.03833866,36.54281768,37.05150215,37.90410959,37.05393342,0.521380622
933,37.10927152,37.10743802,36.49326146,36.66027088,36.84887006,36.84382239,0.272289389
934,36.52287582,38.94991653,37.09986505,36.42259887,38.84166667,37.56738459,1.240493532
935,36.32352941,36.2852349,36.94628099,36.91799544,37.79663394,36.85393494,0.613608733
936,38.33057851,38.09271523,37.23521127,36.93130631,37.86956522,37.69187531,0.588896295
937,35.68421053,37.71336554,36.3783032,37.26714801,37.26988636,36.86258273,0.817998842
938,37.36187399,36.2721202,38.09694555,36.46047009,38.84913793,37.40810955,1.088770857
939,37.31825525,36.78877888,36.91239892,37.45443196,36.97214485,37.08920197,0.283316993
940,37.58481422,38.37086093,37.06013986,36.65464481,37.62025316,37.4581426,0.647957398
941,37.45544554,34.95541401,36.80467675,36.16968326,38.91922006,36.86088792,1.474956299
942,37.40397351,35.23001631,37.01820728,37.1935123,39.00141643,37.16942517,1.341264204
943,37.94249201,39.25040917,36.08346457,36.49493813,38.63943662,37.6821481,1.360962856
944,37.48434926,37.26916803,37.84499314,38.13995485,38.88971684,37.92563642,0.633950293
945,36.944,37.79568106,38.26603001,36.696,38.40365682,37.62107358,0.770240687
946,37.27487352,36.66338259,37.02864939,37.38529089,39.84173669,37.63878662,1.262275952
947,37.57641196,37.65139116,36.44186047,37.3469163,37.79276773,37.36186952,0.539018731
948,35.4661157,37.86035313,37.87721692,37.39686099,38.37640449,37.39539025,1.132788463
949,37.59837398,36.68855219,38.47466667,36.89215686,38.04807692,37.54036532,0.754952796
950,36.72347267,36.17552335,38.21756757,38.87513935,37.69744318,37.53782922,1.094871352
951,35.36184211,36.65123967,36.80275862,36.75633958,40.11366906,37.13716981,1.768072883
952,36.77086743,37.93042071,38.18156809,37.56832972,38.57834758,37.80590671,0.68575492
953,36.22660099,37.58441558,36.14326648,36.27982646,39.91525424,37.22987275,1.614530096
954,36.41778523,38.05691057,37.58469945,37.5105673,39.46723647,37.8074398,1.105220227
955,37.10082645,37.60294118,36.75068871,36.81144781,38.81046676,37.41527418,0.849549697
956,36.69536424,36.91103789,35.86183311,35.87234043,39.96028369,37.06017187,1.689151669
957,36.59319287,38.3608903,37.27493261,38.18376068,39.27884615,37.93832452,1.03504432
958,37.18481848,37.73675762,37.03443526,36.81947484,38.94167852,37.54343294,0.852094983
959,37.02635914,36.67434211,37.3568521,36.56864989,39.83834049,37.49290874,1.347361846
960,39.19386107,37.01435407,35.01356852,37.47719689,39.22222222,37.58424055,1.747744675
961,38.27876823,36.13256956,37.6431479,36.94811321,38.18039773,37.43659932,0.900591357
962,37.59136213,36.5282392,38.53773585,36.85730725,38.41176471,37.58528183,0.899661836
963,38.78444084,38.56856187,37.11675824,35.74604966,37.96103896,37.63536992,1.238523379
964,37.8708134,36.13843648,36.71623465,36.07963595,37.88051209,36.93712651,0.892151415
965,36.93760263,37.2630719,37.8027027,38.17475728,38.61235955,37.75809881,0.67520753
966,38.27243067,36.60934891,37.68926554,36.4964455,38.49647391,37.5127929,0.925336902
967,37.07251265,38.24915825,35.72804533,37.05542725,39.00984529,37.42299775,1.258117431
968,37.93274336,37.21287129,37.4,36.24611973,38.36209335,37.43076555,0.801742374
969,36.42190016,38.83416252,37.26594301,35.90066964,37.80911681,37.24635843,1.154211
970,35.58387097,37.32952692,37.87935657,38.11504425,39.33571429,37.6487026,1.36767019
971,36.27694859,37.51602024,38.32644628,37.90075512,40.10070922,38.02417589,1.390109362
972,38.08237232,36.1989882,38.12313938,36.40206186,38.1942446,37.40016127,1.007186279
973,36.77295492,36.53037767,35.84979138,36.90429043,39.50997151,37.11347718,1.399982717
974,37.40131579,37.30016863,37.77243173,37.34111111,38.91654676,37.74631481,0.680511882
975,37.415,37.90716612,37.82585752,38.09162896,37.16473988,37.6808785,0.380141879
976,38.11404959,36.53882726,36.52535761,37.06953642,39.8023088,37.61001594,1.385301854
977,36.88102894,35.57590759,36.20694259,36.74715262,38.93530239,36.86926683,1.264417325
978,37.72292994,37.61184211,37.47333333,38.0794702,37.31054978,37.63962507,0.290309671
979,36.5908347,37.28947368,35.46796657,37.35913706,38.87535817,37.11655404,1.242614294
980,37.14653784,37.51256281,36.26595745,36.76455696,38.10289855,37.15850272,0.701643698
981,35.82524272,38.20066335,35.77808219,37.54057279,38.03907381,37.07672697,1.189242244
982,38.06578947,37.20066335,37.20997375,36.27375566,39.09064748,37.56816594,1.061182949
983,37.30032468,37.01970443,37.47650131,37.22530522,39.19487909,37.64334294,0.882672449
984,37.9589491,37.48314607,35.79757085,36.75538793,37.92524683,37.18406015,0.914518371
985,36.60580205,40.23987034,36.82368775,35.87294633,38.51043115,37.61054753,1.758625081
986,37.60487805,37.72861842,37.76634214,36.31298557,37.64798851,37.41216254,0.61776425
987,35.6,37.16528926,36.71390374,36.17898383,38.34011628,36.79965862,1.041449405
988,35.75885329,37.095,37.72676838,37.02062975,38.20086083,37.16042245,0.920798288
989,37.81743421,36.25291181,37.19642857,36.91065292,38.70365359,37.37621622,0.931081206
990,35.72305141,37.23801653,37.17307692,36.30527497,38.29009763,36.94590349,0.981015773
991,37.60420032,37.42504119,37.16174402,38.29484305,38.28245364,37.75365644,0.513126409
992,38.67434211,36.57869634,37.46666667,37.04575893,38.82475661,37.71804413,0.99405605
993,36.65409836,36.80232558,37.0041958,36.98320269,39.00554785,37.28987406,0.969679098
994,36.42532468,36.20563847,37.33757062,37.59197324,37.7661406,37.06532952,0.705563586
995,39.21732283,35.41983471,36.05193076,37.28132118,39.59520451,37.5131228,1.858092517
996,36.14925373,36.72176759,37.20861373,36.40802676,38.86703601,37.07093956,1.078864664
997,37.53821138,38.94009983,37.09042553,37.68998924,38.88428571,38.02860234,0.836411915
998,37.08538588,36.54276316,36.76671214,37.47098976,37.34177215,37.04152462,0.387555671
999,38.28410915,37.86393443,39.0739726,36.42134831,38.76327116,38.08132713,1.036134945

==> experiment_1/MAPPO_FFR.csv <==
Step,MAPPO_FFR_4 - Mean Episode Reward,MAPPO_FFR_3 - Mean Episode Reward,MAPPO_FFR_2 - Mean Episode Reward,MAPPO_FFR_1 - Mean Episode Reward,MAPPO_FFR_0 - Mean Episode Reward,AVERAGE,STD_DEV
0,2.013422819,1.28125,1.957142857,1.957746479,1.453900709,1.732692573,0.339618154
1,1.833333333,1.82,1.863945578,2.107594937,1.512195122,1.827413794,0.211712577
2,2.486842105,2.284153005,2.041176471,2.135294118,2.352272727,2.259947685,0.176061243
3,1.966346154,2.521052632,2.742574257,2.363636364,2.36196319,2.391114519,0.283919387
4,2.555555556,2.572727273,2.373134328,2.839449541,2.468085106,2.561790361,0.174373796
5,2.868085106,2.944186047,3.201149425,2.786666667,2.769230769,2.913863603,0.175104242
6,2.757709251,2.734439834,2.916666667,2.730769231,2.90521327,2.808959651,0.093753812
7,3.025423729,3.067510549,2.629032258,2.961538462,2.753424658,2.887385931,0.188208762
8,3.524390244,2.978723404,2.892307692,2.714285714,2.712446352,2.964430681,0.333552592
9,3.166666667,3.248091603,2.694300518,3,3.18877551,3.05956686,0.223983556
10,3.033057851,2.862068966,2.871428571,3.204918033,2.983870968,2.991068878,0.140090261
11,3.131274131,3.144404332,3.186440678,3.259067358,3.097222222,3.163681744,0.06215932
12,3.18061674,3.21299639,3.120689655,3.150627615,3.642276423,3.261441365,0.215641837
13,3.088461538,3.103448276,3.32038835,2.867924528,3.111650485,3.098374636,0.160232332
14,3.117647059,3.270386266,3.148837209,3.094594595,3.49339207,3.22497144,0.164639915
15,3.441666667,3.234432234,3,2.875,3.733009709,3.256821722,0.343936464
16,3.449275362,3.27090301,3.47826087,3.129032258,2.940298507,3.253554001,0.225130898
17,3.190114068,3.534050179,3.266094421,3.370689655,3.538812785,3.379952222,0.156581271
18,3.229885057,3.056179775,3.191780822,3.635193133,3.399176955,3.302443148,0.222618765
19,3.461538462,3.578181818,3.26171875,2.965957447,3.269961977,3.307471691,0.2329983
20,3.255725191,3.224489796,3.659003831,3.082644628,3.503787879,3.345130265,0.231913213
21,3.356363636,3.724832215,3.26394052,3.190871369,3.396396396,3.386480827,0.205405825
22,3.383064516,3.429577465,3.288888889,3.284210526,3.478087649,3.372765809,0.085591608
23,3.309433962,3.476489028,3.482213439,3.198380567,3.363265306,3.36595646,0.119391006
24,3.485148515,3.359430605,3.442105263,3.186046512,3.61237785,3.417021749,0.158193509
25,3.635483871,3.393835616,3.47983871,3.288321168,3.4,3.439495873,0.128974236
26,4.078291815,3.52733119,3.440298507,3.567375887,3.671009772,3.656861434,0.249744364
27,3.382636656,3.647482014,3.321167883,3.393728223,3.357894737,3.420581903,0.129862861
28,3.737931034,3.87987013,3.485436893,3.4,3.552980132,3.611243638,0.194971624
29,3.633333333,3.545774648,3.414383562,3.268551237,3.508532423,3.474115041,0.139189123
30,3.42384106,3.655737705,3.425324675,3.297619048,3.433774834,3.447259464,0.129486315
31,3.663430421,3.518394649,3.507886435,3.419047619,3.528846154,3.527521056,0.087619072
32,3.620805369,3.655737705,3.426865672,3.504587156,3.70096463,3.581792106,0.113087224
33,3.551319648,3.615384615,3.557553957,3.423780488,3.628762542,3.55536025,0.081125202
34,3.635258359,3.480392157,3.750778816,3.600671141,3.547486034,3.602917301,0.101241115
35,3.594855305,3.657657658,3.561461794,3.443708609,3.548589342,3.561254542,0.078102606
36,3.522727273,3.659305994,3.693333333,3.479495268,3.501538462,3.571280066,0.097840787
37,3.459807074,3.640350877,3.728813559,3.525477707,3.53125,3.577139843,0.106703308
38,3.693693694,3.614035088,3.455384615,3.64,3.541401274,3.588902934,0.092610998
39,3.649122807,3.524390244,3.614678899,3.535911602,3.559322034,3.576685117,0.053360698
40,3.56875,3.6875,3.483050847,3.635782748,3.64265928,3.603548575,0.079603979
41,3.614285714,3.676315789,3.584045584,3.650568182,3.65,3.635043054,0.036054776
42,3.617210682,3.7,3.631428571,3.64957265,3.651162791,3.649874939,0.031310916
43,3.717877095,3.589041096,3.685131195,3.579104478,3.646067416,3.643444256,0.059967158
44,3.529411765,3.721485411,3.530726257,3.610810811,3.671122995,3.612711448,0.08501133
45,3.692913386,3.651933702,3.818435754,3.606413994,3.608355091,3.675610385,0.08742208
46,3.676315789,3.654155496,3.735042735,3.552,3.715447154,3.666592235,0.071506773
47,3.702479339,3.673352436,3.576923077,3.589385475,3.624096386,3.633247342,0.053808722
48,3.727272727,3.665012407,3.710455764,3.679389313,3.603932584,3.677212559,0.047787728
49,3.594387755,3.60106383,3.640306122,3.624020888,3.735294118,3.639014543,0.056850772
50,3.649746193,3.701612903,3.755610973,3.665738162,3.778625954,3.710266837,0.055788667
51,3.715384615,3.712765957,3.54887218,3.574626866,3.626865672,3.635703058,0.076869765
52,3.643939394,3.726618705,3.608695652,3.657957245,3.727959698,3.673034139,0.052681545
53,3.737931034,3.727272727,3.725400458,3.667487685,3.744186047,3.72045559,0.030598406
54,3.6875,3.653579677,3.598484848,3.59125964,3.968292683,3.69982337,0.155259216
55,3.641558442,3.696551724,3.674074074,3.69041769,3.743654822,3.689251351,0.037146187
56,3.612440191,3.766666667,3.666666667,3.757142857,3.662763466,3.69313597,0.066405133
57,3.701388889,3.801324503,3.644186047,3.693877551,3.630232558,3.69420191,0.067306524
58,3.701986755,3.761445783,3.776223776,3.77262181,3.679069767,3.738269578,0.044662048
59,3.792656587,3.802439024,3.741007194,3.751724138,3.622516556,3.7420687,0.071747439
60,3.663793103,3.751091703,3.684210526,3.758695652,3.685267857,3.708611768,0.043191468
61,3.734177215,3.772828508,3.693617021,3.881959911,3.744421907,3.765400912,0.071079417
62,3.673640167,3.719376392,3.6875,3.71011236,3.763829787,3.710891741,0.034676674
63,3.880630631,3.847191011,3.647058824,3.673202614,3.710843373,3.751785291,0.105501758
64,3.687234043,3.786206897,3.695852535,3.818594104,3.744680851,3.746513686,0.056690223
65,3.762004175,3.784313725,3.72428884,3.69612069,3.780793319,3.74950415,0.038185648
66,3.708677686,3.649350649,3.695035461,3.720779221,3.70625,3.696018603,0.027644559
67,3.736616702,3.776209677,3.751724138,3.754601227,3.676348548,3.739100058,0.037817643
68,3.750547046,3.707792208,3.783369803,3.791044776,3.701219512,3.746794669,0.04155773
69,3.710261569,3.75,3.749450549,3.72107438,3.752515091,3.736660318,0.019575024
70,3.757641921,3.741052632,3.757961783,3.732026144,3.793939394,3.756524375,0.023678771
71,3.7,3.792016807,3.692771084,3.738866397,3.780632411,3.74085734,0.045235278
72,3.752016129,3.757763975,3.697986577,3.865800866,3.658,3.746313509,0.078383081
73,3.82388664,3.755952381,3.75177305,3.716049383,3.679841897,3.74550067,0.053552297
74,3.75625,3.826086957,3.716632444,3.724946695,3.836893204,3.77216186,0.056267304
75,3.781496063,3.803468208,3.752642706,3.719745223,3.819066148,3.77528367,0.03983403
76,3.742677824,3.707171315,3.771134021,3.704819277,3.791353383,3.743431164,0.038308646
77,3.710629921,3.755600815,3.672619048,3.767782427,3.775590551,3.736444552,0.043650671
78,3.657676349,3.817288802,3.754601227,3.717092338,3.757225434,3.74077683,0.058699228
79,3.74556213,3.727272727,3.69005848,3.767782427,3.845124283,3.755160009,0.057794734
80,3.781308411,3.765913758,3.805273834,3.80155642,3.75049505,3.780909494,0.023291556
81,3.739884393,3.838842975,3.778827977,3.792899408,3.803738318,3.790838614,0.036109749
82,3.776290631,3.908141962,3.794921875,3.714007782,3.812154696,3.801103389,0.070389837
83,3.760956175,3.803960396,3.729831144,3.82421875,3.828264758,3.789446245,0.042697509
84,3.86756238,3.838174274,3.832046332,3.805714286,3.768382353,3.822375925,0.037342457
85,3.793478261,3.792490119,3.804263566,3.780487805,3.838150289,3.801774008,0.022008772
86,3.81920904,3.827777778,3.798548094,3.759295499,3.77992278,3.796950638,0.028089848
87,3.814606742,3.761363636,3.714828897,3.75334608,3.838888889,3.776606849,0.049781971
88,3.835466179,3.833992095,3.772563177,3.830409357,3.826,3.819686162,0.026594623
89,3.79144385,3.806104129,3.760956175,3.82046332,3.829545455,3.801702586,0.026981826
90,3.906764168,3.835766423,3.830827068,3.788973384,3.816876122,3.835841433,0.043621901
91,3.765267176,3.769230769,3.773788151,3.811068702,3.861623616,3.796195683,0.040889478
92,3.759259259,3.780487805,3.735955056,3.761006289,3.74015748,3.755373178,0.017931529
93,3.826086957,3.798850575,3.771084337,3.764367816,3.844731978,3.801024332,0.034580783
94,3.803468208,3.868571429,3.796905222,3.79558011,3.804347826,3.813774559,0.03087634
95,3.809782609,3.803468208,3.766932271,3.799628942,3.82046332,3.80005507,0.020125063
96,3.783001808,3.889298893,3.760456274,3.756183746,3.838420108,3.805472166,0.05716901
97,3.813471503,3.787313433,3.826254826,3.821299639,3.792349727,3.808137825,0.01741283
98,3.833034111,3.814671815,3.764044944,3.818014706,3.823863636,3.810725842,0.027009559
99,3.825042882,3.814671815,3.848249027,3.820326679,3.827338129,3.827125706,0.012766207
100,3.782685512,3.781716418,3.836575875,3.792523364,3.73655914,3.786012062,0.035616732
101,3.842372881,3.805604203,3.84120983,3.868571429,3.771681416,3.825887952,0.03767682
102,3.861538462,3.854251012,3.816091954,3.80754717,3.827526132,3.833390946,0.023606021
103,3.788590604,3.798850575,3.784860558,3.855769231,3.835689046,3.812752003,0.031351019
104,3.862010221,3.822222222,3.810590631,3.807486631,3.830291971,3.826520335,0.021841866
105,3.854419411,3.835466179,3.77665996,3.849442379,3.775127768,3.818223139,0.039264623
106,3.878734622,3.777365492,3.796511628,3.843575419,3.811460259,3.821529484,0.04011294
107,3.852791878,3.842676311,3.811023622,3.828571429,3.859022556,3.838817159,0.019338431
108,3.836633663,3.898550725,3.811359026,3.846715328,3.796064401,3.837864629,0.039409575
109,3.884808013,3.817204301,3.829076621,3.809090909,3.826815642,3.833399097,0.029824745
110,3.861702128,3.879078695,3.816443595,3.817531306,3.868131868,3.848577518,0.029501721
111,3.852040816,3.817005545,3.796905222,3.826619965,3.830188679,3.824552046,0.020080942
112,3.844559585,3.817073171,3.808880309,3.862676056,3.858885017,3.838414828,0.024357484
113,3.880794702,3.874087591,3.824902724,3.84501845,3.829981718,3.850957037,0.025393734
114,3.847972973,3.854477612,3.875984252,3.842657343,3.794594595,3.843137355,0.02994801
115,3.845094664,3.87431694,3.818548387,3.800738007,3.848880597,3.837515719,0.028518812
116,3.860103627,3.816216216,3.788888889,3.869090909,3.788043478,3.824468624,0.038476658
117,3.88368336,3.793103448,3.798850575,3.857894737,3.863636364,3.839433697,0.040859802
118,3.867862969,3.812844037,3.768339768,3.824528302,3.858951175,3.82650525,0.03980251
119,3.815614618,3.857664234,3.822857143,3.974025974,3.805263158,3.855085025,0.069340409
120,3.850249584,3.914132379,3.845849802,3.833641405,3.842105263,3.857195687,0.032408677
121,3.874598071,3.840425532,3.831460674,3.85,3.869565217,3.853209899,0.018518387
122,3.884430177,3.863865546,3.842391304,3.802139037,3.840909091,3.846747031,0.030643066
123,3.786752827,3.839100346,3.859375,3.870242215,3.823863636,3.835866805,0.032791076
124,3.833333333,3.832369942,3.832402235,3.857394366,3.857954545,3.842690884,0.01368497
125,3.848484848,3.901384083,3.841269841,3.896551724,3.873394495,3.872216998,0.027226943
126,3.883248731,3.85509839,3.848695652,3.847902098,3.845744681,3.85613791,0.015550822
127,3.858995138,3.854477612,3.822898032,3.869109948,3.822580645,3.845612275,0.021541986
128,3.847635727,3.871886121,3.808988764,3.854316547,3.859205776,3.848406587,0.023754987
129,3.902120718,3.844086022,3.799628942,3.933797909,3.883116883,3.872550095,0.052117827
130,3.88966725,3.85467128,3.870736086,3.893401015,3.844827586,3.870660644,0.02122138
131,3.858306189,3.846830986,3.822580645,3.859861592,3.878091873,3.853134257,0.020421453
132,3.9,3.871268657,3.831460674,3.860103627,3.822262118,3.857019015,0.031309754
133,3.835548173,3.818505338,3.943074004,3.886699507,3.877876106,3.872340626,0.048713326
134,3.852700491,3.839694656,3.839655172,3.826732673,3.83172147,3.838100893,0.009849335
135,3.867213115,3.852631579,3.898305085,3.825581395,3.85,3.858746235,0.026694489
136,3.901960784,3.855172414,3.805944056,3.884615385,3.849721707,3.859482869,0.036797695
137,3.86589404,3.835766423,3.849731664,3.897226754,3.928702011,3.875464178,0.03754177
138,3.83490566,3.832733813,3.891566265,3.902912621,3.87027027,3.866477726,0.03204203
139,3.875993641,3.892307692,3.822916667,3.893939394,3.923913043,3.881814087,0.03718953
140,3.914715719,3.912969283,3.831282953,3.931707317,3.892491468,3.896633348,0.039089153
141,3.86846543,3.86779661,3.848958333,3.827526132,3.884826325,3.859514566,0.021932221
142,3.874613003,3.847860539,3.840753425,3.88,3.907441016,3.870133597,0.026779368
143,3.875415282,3.848958333,3.867120954,3.895695364,3.87732342,3.872902671,0.016971466
144,3.892156863,3.902730375,3.890547264,3.846645367,3.874087591,3.881233492,0.021883696
145,3.95276873,3.86130137,3.813528336,3.87458194,3.891566265,3.878749328,0.050543847
146,3.90430622,3.877650897,3.873524452,3.839931153,3.899647887,3.879012122,0.025616966
147,3.851788756,3.878583474,3.867213115,3.881383855,3.9,3.87579384,0.017852461
148,3.917609047,3.902730375,3.856410256,3.884615385,3.902877698,3.892848552,0.023488565
149,3.905472637,3.909810127,3.890625,3.866894198,3.903571429,3.895274678,0.017401041
150,3.931372549,3.890127389,3.889261745,3.889423077,3.880829016,3.896202755,0.020026969
151,3.862385321,3.929883139,3.852791878,3.91276252,3.88909427,3.889383426,0.032614151
152,3.921696574,3.834448161,3.857142857,3.842639594,3.909413854,3.873068208,0.039864613
153,3.91023622,3.891509434,3.869782972,3.888529887,3.911458333,3.894303369,0.017252084
154,3.911764706,3.886255924,3.867430442,3.875796178,3.908928571,3.890035164,0.019730298
155,3.889776358,3.902120718,3.897058824,3.84384858,3.867724868,3.880105869,0.024152923
156,3.914826498,3.876190476,3.860128617,3.886699507,3.953125,3.89819402,0.036603642
157,3.889908257,3.888709677,3.911330049,3.919191919,3.892857143,3.900399409,0.013930517
158,3.903536977,3.872440945,3.911037891,3.900696864,3.915641476,3.900670831,0.016857773
159,3.889776358,3.871019108,3.848039216,3.893719807,3.890243902,3.878559678,0.019238785
160,3.869565217,3.888544892,3.821192053,3.906557377,3.90239726,3.87765136,0.034711761
161,3.903536977,3.901716069,3.838499184,3.898550725,3.895795247,3.88761964,0.027618921
162,3.878246753,3.886970173,3.853040541,3.892156863,3.912727273,3.88462832,0.021738368
163,3.904610493,3.896039604,3.852848101,3.874598071,3.903571429,3.886333539,0.022273276
164,3.925925926,3.886255924,3.874791319,3.904841402,3.935828877,3.90552869,0.025743186
165,3.900473934,3.887323944,3.87458194,3.930015552,3.929530201,3.904385114,0.024918893
166,3.9390625,3.874223602,3.827118644,3.908653846,3.90228013,3.890267745,0.042155954
167,3.887323944,3.86645469,3.931034483,3.931928687,3.939597315,3.911267824,0.032410178
168,3.889400922,3.90776699,3.831960461,3.888888889,3.907915994,3.885186651,0.031188895
169,3.9375,3.90984975,3.902597403,3.89184953,3.910447761,3.910448889,0.016879748
170,3.891402715,3.887987013,3.905472637,3.906542056,3.903061224,3.898893129,0.008576402
171,3.95976155,3.862776025,3.879227053,3.903076923,3.886138614,3.898196033,0.037329333
172,3.887724551,3.8640625,3.907849829,3.916299559,3.892682927,3.893723873,0.020162321
173,3.911627907,3.895238095,3.900316456,3.924409449,3.933121019,3.912942585,0.015915831
174,3.889053254,3.880551302,3.886699507,3.811926606,3.91023622,3.875693378,0.037358499
175,3.90625,3.899082569,3.925864909,3.887323944,3.893890675,3.902482419,0.014799425
176,3.914542729,3.91680261,3.854103343,3.899390244,3.92,3.900967785,0.027367912
177,3.908116386,3.867781155,3.894230769,3.877850163,3.932258065,3.896047308,0.02544746
178,3.926717557,3.958860759,3.856481481,3.884984026,3.902597403,3.905928245,0.039143275
179,3.931818182,3.91955836,3.876190476,3.906832298,3.924409449,3.911761753,0.021866795
180,3.926267281,3.894495413,3.903716216,3.925349922,3.899841017,3.90993397,0.014860231
181,3.907264297,3.905405405,3.90625,3.915625,3.893203883,3.905549717,0.008021564
182,3.930981595,3.924646782,3.854132901,3.93799682,3.90625,3.91080162,0.033802958
183,3.912576687,3.884430177,3.899647887,3.940275651,3.9088,3.90914608,0.020506283
184,3.920236337,3.922829582,3.91442953,3.913875598,3.910094637,3.916293137,0.005148127
185,3.944365193,3.926040062,3.924882629,3.871559633,3.92476489,3.918322481,0.027427577
186,3.929515419,3.884430177,3.862969005,3.927162367,3.917050691,3.904225532,0.029257984
187,3.905035971,3.900302115,3.920661157,3.908256881,3.957613815,3.918373988,0.023193999
188,3.894117647,3.935877863,3.87244898,3.903816794,3.933753943,3.908003045,0.026993216
189,3.946026987,3.912172573,3.920792079,3.93990755,3.951690821,3.934118002,0.016906573
190,3.936708861,3.882352941,3.888349515,3.929022082,3.914012739,3.910089227,0.024105852
191,3.925764192,3.902912621,3.885714286,3.897168405,3.925581395,3.90742818,0.017768617
192,3.904069767,3.973846154,3.908945687,3.9328,3.900316456,3.923995613,0.030605701
193,3.934114202,3.90652819,3.856481481,3.909228442,3.937096774,3.908689818,0.03234203
194,3.955223881,3.895612708,3.928909953,3.901049475,3.948678072,3.925894818,0.02703081
195,3.957264957,3.865814696,3.890243902,3.919402985,3.90797546,3.9081404,0.034102218
196,3.924157303,3.90652819,3.933121019,3.930769231,3.904977376,3.919910624,0.013346813
197,3.965665236,3.903669725,3.890822785,3.918674699,3.915625,3.918891489,0.02836395
198,3.920723227,3.875,3.88,3.923076923,3.910377358,3.901835502,0.022791669
199,3.938186813,3.933135215,3.923930269,3.93877551,3.948194662,3.936444494,0.008861333
200,3.932867133,3.945454545,3.889067524,3.937406855,3.900900901,3.921139392,0.024655619
201,3.926829268,3.904208999,3.930232558,3.928677563,3.910658307,3.920121339,0.01186585
202,3.921852388,3.899543379,3.957680251,3.893961708,3.888888889,3.912385323,0.028274031
203,3.967257844,3.878012048,3.896389325,3.920236337,3.955357143,3.923450539,0.037895937
204,3.929362881,3.90881459,3.901197605,3.931921331,3.941176471,3.922494575,0.016776125
205,3.950549451,3.945038168,3.944615385,3.934593023,3.912844037,3.937528013,0.014950786
206,3.952991453,3.915555556,3.938967136,3.950524738,3.949771689,3.941562114,0.015503472
207,4.022727273,3.91337386,3.90776699,3.921511628,3.955223881,3.944120726,0.047645578
208,3.953781513,3.908959538,3.930662558,3.894656489,3.950746269,3.927761273,0.02580316
209,3.953058321,3.918552036,3.910377358,3.950226244,3.946107784,3.935664349,0.019722624
210,3.95890411,3.929356358,3.90625,3.920704846,3.951183432,3.933279749,0.021686852
211,3.946648427,3.914156627,3.916795069,3.947521866,3.960926194,3.937209636,0.020652504
212,3.94701087,3.950301205,3.951612903,3.929721816,3.961262554,3.947981869,0.011503399
213,3.954293629,3.90625,3.927710843,3.925979681,3.926940639,3.928234958,0.017098457
214,3.946866485,3.928251121,3.915805022,3.927864215,3.924219911,3.928601351,0.011371282
215,3.931174089,3.912710567,3.899709302,3.929721816,3.957507082,3.926164571,0.021800193
216,3.922237381,3.924778761,3.900289017,3.920937042,3.932835821,3.920215604,0.012059946
217,3.955102041,3.937125749,3.913636364,3.924050633,3.938325991,3.933648155,0.015706919
218,3.934782609,3.893648449,3.919402985,3.929411765,3.951683748,3.925785911,0.021437954
219,3.967123288,3.901639344,3.885294118,3.908959538,3.940256046,3.920654467,0.032757723
220,3.954794521,3.924667651,3.932867133,3.961702128,3.939481268,3.94270254,0.015326198
221,3.946938776,3.897928994,3.913916786,3.936079545,3.96969697,3.932912214,0.028038129
222,3.954102921,3.923423423,3.9004329,3.903361345,3.974789916,3.931222101,0.032429548
223,3.939434724,3.908952959,3.921167883,3.920833333,3.922077922,3.922493364,0.010897677
224,3.968709257,3.911504425,3.911111111,3.934971098,3.931914894,3.931642157,0.023516899
225,3.926928281,3.940275651,3.942898975,3.964860908,3.915254237,3.93804361,0.018645576
226,3.963709677,3.90652819,3.933135215,3.944285714,3.920588235,3.933649406,0.021926981
227,3.948751643,3.949080622,3.961373391,3.948424069,3.950069348,3.951539814,0.005531521
228,3.940633245,3.935877863,3.910979228,3.941747573,3.919263456,3.929700273,0.013804298
229,3.960264901,3.917510854,3.934497817,3.913669065,3.968888889,3.938966305,0.024845751
230,3.956117021,3.930535456,3.930635838,3.928270042,3.960235641,3.9411588,0.015631558
231,3.950344828,3.910044978,3.947291362,3.953586498,3.953125,3.942878533,0.018526411
232,3.937931034,3.930835735,3.892241379,3.897727273,3.928471248,3.917441334,0.020884077
233,3.967914439,3.914285714,3.946666667,3.922413793,3.962290503,3.942714223,0.02373916
234,3.95148248,3.939393939,3.943965517,3.946428571,3.944837341,3.94522157,0.004368708
235,3.952506596,3.953455571,3.932678822,3.917355372,3.926934097,3.936586092,0.015939653
236,3.956058589,3.931232092,3.929166667,3.932867133,3.954166667,3.940698229,0.013240565
237,3.957198444,3.884779516,3.900689655,3.930517711,3.931818182,3.921000702,0.028470953
238,3.952631579,3.889217134,3.941791045,3.952722063,3.927556818,3.932783728,0.026447943
239,3.940633245,3.912790698,3.936350778,3.953781513,3.962184874,3.941148222,0.018904831
240,3.930517711,3.94017094,3.926300578,3.932773109,3.926724138,3.931297295,0.005643764
241,3.955525606,3.943148688,3.950138504,3.939189189,3.957446809,3.949089759,0.007837058
242,3.967257844,3.95154185,3.944285714,4.030872483,3.930835735,3.964958725,0.039120563
243,3.964705882,3.931232092,3.93258427,3.951871658,3.956521739,3.947383128,0.014862714
244,3.941099476,3.952243126,3.944045911,3.933609959,3.962290503,3.946657795,0.010994776
245,3.943243243,3.93487699,3.932960894,3.9393531,3.970588235,3.944204492,0.015280565
246,3.957253886,3.960410557,3.912621359,3.940594059,3.945682451,3.943312463,0.018984589
247,3.9726206,3.939914163,3.953191489,3.941828255,3.962655602,3.954042022,0.013864101
248,3.959946595,3.968085106,3.962758621,3.947860963,3.924686192,3.952667496,0.01731022
249,3.925684485,3.93598862,3.92724679,3.962809917,3.962237762,3.942793515,0.018435436
250,3.927516779,3.953058321,3.966433566,3.917469051,3.971698113,3.947235166,0.023852463
251,3.963165075,3.94092827,3.917012448,3.925925926,3.964912281,3.9423888,0.02154112
252,3.968668407,3.94590846,3.958333333,3.953846154,3.920833333,3.949517938,0.01802096
253,3.955764075,3.94965035,3.929558011,3.944297082,3.971659919,3.950185887,0.015433116
254,3.952254642,3.962603878,3.933975241,3.94254446,3.975708502,3.953417344,0.016422964
255,3.984615385,3.940340909,3.921917808,3.956,3.96804261,3.954183342,0.024259876
256,3.968790637,3.979108635,3.93487699,3.971812081,3.945682451,3.960054159,0.018828726
257,3.953488372,3.942779292,3.944602273,3.942934783,3.988,3.954360944,0.019314962
258,3.948818898,3.94214876,3.944285714,3.950953678,3.963215259,3.949884462,0.008233709
259,3.958015267,3.914168937,3.947791165,3.954918033,3.962290503,3.947436781,0.019335082
260,3.945098039,3.94972067,3.950953678,3.983870968,3.964,3.958728671,0.01571075
261,3.955764075,3.930136986,3.950684932,3.959128065,3.951285521,3.949399916,0.011307151
262,3.964473684,3.945530726,3.946058091,3.938608458,3.975838926,3.954101977,0.015478104
263,3.976714101,3.962809917,3.963265306,3.967654987,3.971962617,3.968481386,0.005915077
264,3.964751958,3.938101788,3.945378151,3.93877551,3.959568733,3.949315228,0.012204041
265,3.969387755,3.953058321,3.932628798,3.955284553,3.967567568,3.955585399,0.014727182
266,3.961089494,3.962861073,3.945098039,3.987704918,3.963114754,3.963973656,0.015245947
267,3.9609375,3.957746479,3.92722372,3.955525606,3.947225981,3.949731857,0.013567091
268,3.969887077,3.922131148,3.960629921,3.949019608,3.939189189,3.948171388,0.018616388
269,3.969072165,3.938271605,3.972332016,3.932270916,3.972440945,3.956877529,0.019883637
270,3.961089494,3.927027027,3.960629921,3.943319838,3.94772118,3.947957492,0.014077358
271,3.954716981,3.931909212,3.932360743,3.95923913,3.971774194,3.950000052,0.017465301
272,3.973214286,3.9218107,3.944074567,3.936507937,3.955645161,3.94625053,0.019443903
273,3.976714101,3.96698762,3.955823293,3.964285714,3.963709677,3.965504081,0.007521426
274,3.93059126,3.92926491,3.768924303,3.94895288,3.947860963,3.905118863,0.076696057
275,3.961340206,3.968379447,3.852785146,3.948684211,3.952506596,3.936739121,0.047554947
276,3.977186312,3.955704698,3.850404313,3.968668407,3.955345061,3.941461758,0.051728888
277,3.98857868,3.956349206,3.948412698,3.975476839,3.948616601,3.963486805,0.017837181
278,3.97747184,3.947510094,3.950138504,3.959623149,3.979591837,3.962867085,0.015011606
279,3.96625,3.934871099,3.914634146,3.956233422,3.945098039,3.943417341,0.019936885
280,3.976893453,3.944223108,3.943624161,3.956233422,3.967302452,3.957655319,0.01451286
281,3.954372624,3.951351351,3.943472409,3.957087126,3.96812749,3.9548822,0.008989011
282,3.962593516,3.964520368,3.955823293,3.955941255,3.959785523,3.959732791,0.00389767
283,3.981012658,3.954918033,3.933246073,3.957198444,3.979784367,3.961231915,0.019841954
284,3.966165414,3.966759003,3.959294437,3.946835443,3.967914439,3.961393747,0.008809448
285,3.984790875,3.920212766,3.959459459,3.957474227,3.971389646,3.958665395,0.024109652
286,3.972938144,3.959893048,3.952254642,3.960988296,3.954979536,3.960210733,0.007958601
287,3.962121212,3.967914439,3.964332893,3.972295515,3.964190981,3.966171008,0.004007778
288,3.95006402,3.927027027,3.949019608,3.968,3.955882353,3.949998602,0.014893999
289,3.98488665,3.96,3.97983871,3.976,3.976315789,3.97540823,0.009328143
290,3.96534018,3.943699732,3.964,3.976623377,3.964,3.962732658,0.011887134
291,3.972762646,3.956,3.980694981,3.941099476,3.967914439,3.963694308,0.015482215
292,3.976863753,3.953063885,3.835390947,3.933507171,3.952879581,3.930341067,0.055258983
293,3.9697733,3.976501305,3.907928389,3.950507614,3.971849866,3.955312095,0.028283854
294,3.950381679,3.988296489,3.914285714,3.956578947,3.976095618,3.95712769,0.028339553
295,3.958698373,3.96,3.902723735,3.957908163,3.972,3.950266054,0.027188656
296,3.961734694,3.926640927,3.928095872,4.024296675,3.984,3.964953634,0.040991098
297,3.953786906,3.965250965,3.952317881,4.00536193,3.964659686,3.968275474,0.021576551
298,3.961783439,3.953063885,3.963660834,4.009020619,3.952317881,3.967969332,0.02350094
299,3.946700508,3.953428202,3.952443857,3.98034076,3.948207171,3.9562241,0.013772169
300,3.96969697,3.980289093,3.960732984,3.976623377,3.960422164,3.969552918,0.009033818
301,3.96625,3.943548387,3.961340206,3.972938144,3.98015873,3.964847094,0.013854716
302,3.94703657,3.935914553,3.953002611,3.960578187,3.976470588,3.954600502,0.015190165
303,3.950318471,3.942084942,3.930142303,3.980366492,3.976221929,3.955826827,0.021777463
304,3.950444727,3.916886544,3.95646438,3.969072165,3.957637997,3.950101163,0.019751723
305,3.958174905,3.968831169,3.97254902,4.005242464,3.984084881,3.977776488,0.017928628
306,3.980769231,3.95703125,3.95646438,4.013003901,3.972258917,3.975905536,0.023170236
307,3.980964467,3.968709257,3.946564885,3.965952081,3.98013245,3.968464628,0.013949512
308,3.977329975,3.984334204,3.953727506,4.028277635,3.976,3.983933864,0.027319919
309,3.970037453,3.976095618,3.95703125,4.028314028,3.952817824,3.976859235,0.030273148
310,3.95875,3.964659686,3.976095618,4.020725389,3.968627451,3.977771629,0.02482537
311,3.965648855,3.956578947,3.95390525,4.016774194,3.980670103,3.97471547,0.025732257
312,3.973042362,3.976653696,3.976470588,3.988549618,3.968668407,3.976676934,0.007388342
313,3.988564168,3.961139896,3.957309185,4.043870968,3.964520368,3.983080917,0.036109489
314,3.974009901,3.973111396,3.945098039,4.075933076,3.957142857,3.985059054,0.052199413
315,3.97747184,3.941176471,3.961290323,3.937984496,3.98046875,3.959678376,0.019776187
316,3.970149254,3.969151671,3.949547219,4.214105793,3.988535032,4.018297794,0.110325495
317,3.954830615,3.972584856,3.964935065,4.120451694,3.965025907,3.995565627,0.070097954
318,3.9925,3.964520368,3.977099237,4.192207792,3.95646438,4.016558355,0.09913096
319,3.95143213,3.972762646,3.9475,4.059796438,3.976804124,3.981659067,0.045521081
320,3.970037453,3.961977186,3.969735183,4.190656566,3.973248408,4.013130959,0.09932637
321,3.973684211,3.972797927,3.981084489,4.199740597,3.957692308,4.016999906,0.102507966
322,3.97044335,3.952380952,3.965116279,4.037419355,3.984313725,3.981934732,0.033062596
323,3.992424242,3.942381562,3.97314578,3.993498049,3.97254902,3.974799731,0.020730349
324,3.923954373,3.954140127,3.965822785,3.969111969,3.976833977,3.957972646,0.020696558
325,3.943253468,3.969581749,3.965822785,4.013071895,3.954716981,3.969289376,0.026548234
326,3.970186335,3.965994962,3.965909091,4.016795866,3.969465649,3.977670381,0.021958913
327,3.969962453,3.965561224,3.969387755,4.009186352,3.972513089,3.977322175,0.017985366
328,3.948339483,3.969387755,3.972938144,4.221510883,3.980544747,4.018544203,0.114088128
329,3.981412639,3.968952135,3.957961783,4.140862944,3.976190476,4.005075996,0.076415158
330,3.965952081,3.976833977,3.9697733,4.16091954,3.954545455,4.00560487,0.087197649
331,3.9625,3.973551637,3.954198473,4.157273919,3.953428202,4.000190446,0.088186425
332,3.977011494,4.031094527,3.965473146,4.024173028,3.984147952,3.99638003,0.029400453
333,3.969849246,3.954602774,3.94703657,4.064020487,3.965250965,3.980152008,0.047727102
334,3.966292135,3.96516129,3.949350649,4.024421594,3.973248408,3.975694815,0.028607973
335,3.966292135,3.973782772,3.954256671,4.078680203,3.966122961,3.987826948,0.051267259
336,3.973451327,3.981108312,3.945806452,4.126923077,3.968668407,3.999191515,0.07260602
337,3.97361809,3.961439589,3.951066499,4.076523995,3.961290323,3.984787699,0.051900598
338,3.958385876,3.972868217,3.97011208,4.041830065,3.984516129,3.985542474,0.032808387
339,3.977301387,3.969543147,3.941329857,4.016709512,3.964797914,3.973936363,0.027417428
340,3.97375,3.961928934,3.969543147,4.124371859,3.956,3.997118788,0.071464923
341,3.977941176,3.951492537,3.924050633,3.985879332,3.95390525,3.958653786,0.024415385
342,3.959158416,3.965206186,3.962168979,4.243933589,3.965071151,4.019107664,0.125705943
343,3.974106042,3.961389961,3.973651192,4.001328021,3.976592978,3.977413639,0.01461528
344,3.96641791,3.973518285,3.976470588,4.028947368,3.980544747,3.98517978,0.025004667
345,3.957692308,3.97721519,3.965605096,3.944370861,3.988157895,3.96660827,0.016969798
346,3.981108312,3.957198444,3.953786906,3.96875,3.984615385,3.969091809,0.013794807
347,3.981226533,3.953846154,3.962025316,4.175032175,3.984615385,4.011349113,0.092403509
348,3.9625,3.980793854,3.964797914,3.993464052,3.988372093,3.977985583,0.013866028
349,3.958333333,3.977329975,3.973880597,4.159786951,3.992346939,4.012335559,0.083309473
350,3.962593516,3.961538462,3.947565543,4.012886598,3.968253968,3.970567617,0.024851843
351,3.962311558,3.980769231,3.973584906,4.04041721,3.981108312,3.987638243,0.030472857
352,3.981179423,3.977099237,3.954716981,4.084745763,3.973248408,3.994197962,0.051619727
353,3.959459459,3.988621997,3.976623377,3.945595855,3.992462312,3.9725526,0.019807131
354,3.955,3.988679245,3.932835821,4.039390089,3.981012658,3.979383563,0.040159361
355,3.973484848,3.954716981,3.928121059,4.020050125,3.974137931,3.970102189,0.033621592
356,3.951371571,3.976863753,3.95875,4.001270648,3.988204456,3.975292086,0.020554299
357,3.976774194,3.973782772,3.965561224,4.03192848,3.981226533,3.985854641,0.02638288
358,3.97037037,3.977859779,3.950819672,3.95951417,3.969426752,3.965598149,0.010526135
359,3.969924812,3.95006402,3.992490613,3.966165414,3.977272727,3.971183517,0.015523125
360,3.969620253,3.980867347,3.961734694,4.02345679,3.962917182,3.979719253,0.0256029
361,3.974169742,3.946015424,3.977415307,4.082174463,3.96641791,3.989238569,0.05336891
362,3.966830467,3.961439589,3.969849246,3.958438287,3.977272727,3.966766063,0.007376031
363,3.973913043,3.962168979,3.965909091,4.035578145,3.976982097,3.982910271,0.030038474
364,3.974327628,3.954716981,3.97029703,4.093081761,3.97715736,3.993916152,0.056108875
365,3.963054187,3.988833747,3.970260223,4.016352201,3.977415307,3.983183133,0.020842027
366,3.974421437,3.973977695,3.977777778,4.10139417,3.977070064,4.000928229,0.056186079
367,3.984771574,3.969504447,3.969111969,3.963235294,3.992574257,3.975839508,0.012289148
368,3.967703349,3.981179423,3.970588235,4.145780051,3.981273408,4.009304893,0.076537479
369,3.974137931,3.96625,3.940594059,4.063211125,3.97752809,3.984344241,0.046400684
370,3.970186335,3.980719794,3.959359606,4.098591549,3.962732919,3.994318041,0.058864098
371,3.981549815,3.95516812,3.985074627,4.083547558,3.980916031,3.99725123,0.049698308
372,3.977777778,3.963325183,3.973880597,4.143782383,3.973042362,4.006361661,0.077004589
373,3.98505604,3.966037736,3.992601726,4.012804097,3.980544747,3.987408869,0.017184737
374,3.969962453,3.973451327,3.988593156,4.082382763,3.977750309,3.998428002,0.04745212
375,3.981343284,3.988833747,3.985294118,4.05655527,3.973584906,3.997122265,0.033704118
376,3.985257985,3.97,3.992433796,4.043758044,3.984752224,3.99524041,0.028322107
377,3.980793854,3.954887218,3.966459627,4.083979328,3.944306931,3.986085392,0.056380758
378,3.9925,3.970979444,3.985037406,4.098214286,3.984354628,4.006217153,0.052009327
379,3.955882353,3.963325183,3.981905911,3.950318471,3.974327628,3.965151909,0.012982516
380,3.974514563,3.963054187,3.966789668,4.204161248,3.969811321,4.015666197,0.1054555
381,3.992647059,3.977968176,3.977886978,4.185421995,3.973782772,4.021541396,0.091892537
382,3.974358974,3.973518285,3.966871166,4.083655084,3.962453066,3.992171315,0.051375497
383,3.951492537,3.98125,3.955334988,4.020645161,3.969811321,3.975706801,0.027777155
384,3.992592593,3.973584906,3.977832512,4.212201592,3.981179423,4.027478205,0.103504221
385,3.973977695,3.973880597,3.981435644,4.179974651,3.973518285,4.016557374,0.091413131
386,3.966501241,3.977186312,3.96350365,4.13060686,3.988549618,4.005269536,0.070754926
387,3.977639752,3.98132005,3.988902589,4.109848485,3.973451327,4.006232441,0.0582009
388,3.970223325,3.981481481,3.988650694,4.267948718,3.965994962,4.034859836,0.130609351
389,3.966911765,3.988943489,3.970552147,4.013404826,3.969887077,3.981939861,0.019620704
390,3.97,3.961832061,3.94124847,4.199740597,3.958438287,4.006251883,0.108670126
391,3.96350365,3.974296206,3.967193196,4.005228758,3.98857868,3.979760098,0.01716445
392,3.978181818,3.962825279,3.981549815,4.088657106,3.980964467,3.998435697,0.051011276
393,3.988970588,3.977358491,3.977695167,4.062334218,3.97721519,3.996714731,0.03702205
394,3.977329975,3.99245283,3.98125,4.144670051,3.962962963,4.011733164,0.075058781
395,3.970260223,3.98132005,3.973815461,4.089005236,3.965517241,3.995983642,0.052319599
396,3.970223325,3.984981227,3.97044335,3.993556701,3.988664987,3.981573918,0.010702869
397,3.969387755,3.985,3.973684211,4.043984476,3.970515971,3.988514482,0.031618772
398,3.992433796,3.969735183,3.963235294,3.95691906,3.96969697,3.97040406,0.013411684
399,3.980867347,3.977968176,3.959657702,4.012594458,3.962546816,3.9787269,0.021080786
400,3.977415307,3.97747184,3.974698795,4.150579151,3.992601726,4.014553364,0.076366796
401,3.992601726,3.97761194,3.974137931,3.965605096,3.97361809,3.976714957,0.009910281
402,3.988778055,3.985093168,3.97361809,4.075933076,3.984867591,4.001657996,0.041908316
403,3.988875155,3.977886978,3.988564168,4.203367876,3.97,4.025738835,0.09961122
404,3.985093168,3.981840194,3.970695971,4.081761006,3.988520408,4.001582149,0.045317893
405,3.974390244,3.956574186,3.988549618,4.195679797,3.970186335,4.017076036,0.10049161
406,3.977859779,3.955882353,3.962453066,4.00511509,3.977301387,3.975722335,0.018978241
407,3.981662592,3.97758406,3.941676792,4.009020619,3.96969697,3.975928206,0.024200829
408,3.977639752,3.96620776,3.981108312,4.192982456,3.97755611,4.019098878,0.097366464
409,3.970838396,3.988819876,3.962962963,4.067344346,3.981343284,3.994261773,0.042029258
410,3.962406015,3.977886978,3.988650694,4.136708861,3.969620253,4.00705456,0.073134308
411,3.96637609,3.970260223,3.981296758,4.035308953,3.976804124,3.98600923,0.028155353
412,3.981572482,3.985680191,3.962779156,4.343908629,3.98482933,4.051753958,0.163585571
413,3.9625,3.962546816,3.98094028,4.025510204,3.966459627,3.979591385,0.026764871
414,3.981226533,3.976982097,3.973717146,4.144291092,3.97758406,4.010760186,0.074693609
415,3.970333745,3.988721805,3.98488665,4.001257862,3.973945409,3.983829094,0.01233522
416,3.985257985,3.978287093,3.977386935,4.072445019,3.9775,3.998175406,0.041647368
417,3.992490613,3.985203453,3.970660147,3.985203453,3.985074627,3.983726458,0.007964287
418,3.98879203,3.962962963,3.9775,4.117073171,3.974169742,4.004099581,0.063821837
419,3.97791411,3.966625464,3.985276074,4.057457213,3.992346939,3.99592396,0.035690581
420,3.97080292,3.985330073,3.996277916,4.027603513,3.969465649,3.989896014,0.023797994
421,3.981684982,3.985185185,3.969887077,4.054658385,3.976893453,3.993661816,0.034577072
422,3.985130112,3.973945409,3.974137931,4.082174463,3.988707654,4.000819114,0.045949991
423,3.981527094,3.973815461,3.95443038,3.944168734,3.962825279,3.96335339,0.014897051
424,3.981458591,3.970074813,3.980744544,4.08808933,3.959359606,3.995945377,0.052295423
425,3.981504316,3.970074813,3.977386935,3.958227848,3.953964194,3.968231621,0.011906054
426,3.97,3.967073171,3.963280294,4.020565553,3.98132005,3.980447813,0.023414501
427,3.97029703,3.974880383,3.973977695,4.085106383,3.977011494,3.996254597,0.049728889
428,3.97752809,3.981435644,3.98132005,4.0625,3.981155779,3.996787912,0.036770674
429,3.977777778,3.966666667,3.973977695,4.024390244,3.985239852,3.985610447,0.022691124
430,3.985294118,3.977968176,3.974169742,4.035087719,3.988861386,3.992276228,0.024626205
431,3.988778055,3.985330073,3.966625464,3.962732919,3.977415307,3.976176364,0.01135863
432,3.985111663,3.97080292,3.996212121,4.084262701,3.988402062,4.004958293,0.045277676
433,3.989361702,3.981884058,3.988621997,4.192638037,3.980964467,4.026694052,0.092843581
434,3.963144963,3.981132075,3.974009901,4.005128205,3.977386935,3.980160416,0.01548694
435,3.973913043,3.977941176,3.981060606,4.09044586,3.985257985,4.001723734,0.049771342
436,3.973782772,3.961832061,3.974042027,4.058603491,3.981549815,3.989962033,0.039015784
437,3.989037759,3.970767357,3.992565056,4.2,3.947302384,4.019934511,0.102249831
438,3.977695167,3.981155779,3.98125,4.13840399,3.974233129,4.010547613,0.07153235
439,3.974789916,3.971084337,3.97755611,4.01595092,3.985276074,3.984931471,0.018106043
440,3.974327628,3.973913043,3.981773998,4.205128205,3.981343284,4.023297232,0.101714841
441,3.974137931,3.981458591,3.981036662,4.069651741,3.97747184,3.996751353,0.040860596
442,3.981840194,3.981684982,4,4.085642317,3.966707768,4.003175052,0.047586219
443,3.977941176,3.967073171,3.981296758,4.20278834,3.981435644,4.022107018,0.101174013
444,3.985018727,3.97,3.97758406,4.126436782,3.97375,4.006557914,0.067244338
445,3.985276074,3.967073171,3.981458591,4.202059202,3.985111663,4.02419574,0.099708536
446,3.973880597,3.970074813,3.988997555,4.150943396,3.97758406,4.012296084,0.077828672
447,3.989037759,3.996245307,3.970660147,4.070975919,3.988957055,4.003175237,0.03906473
448,3.985542169,3.960240964,3.981458591,4.214731586,3.95970696,4.020336054,0.109314913
449,3.977941176,3.981389578,3.989104116,4.016476553,3.973782772,3.987738839,0.017020571
450,3.989104116,3.981389578,3.996300863,4.008883249,3.973880597,3.989911681,0.013518655
451,3.959107807,3.985148515,3.962779156,4.168141593,3.981595092,4.011354433,0.088379649
452,3.981707317,3.965994962,3.96620776,4.001283697,3.988679245,3.980774596,0.015121235
453,3.992555831,3.955828221,3.98490566,3.924433249,3.977301387,3.96700487,0.027461648
454,3.985365854,3.978075518,3.977968176,4.017015707,3.984867591,3.988658569,0.016245201
455,3.985276074,3.95494368,3.973977695,4.315994798,3.977358491,4.041510147,0.153845633
456,3.981662592,3.988929889,3.981796117,3.953367876,3.992490613,3.979649417,0.015414312
457,3.974421437,3.992601726,3.985276074,4.118471338,3.959006211,4.005955357,0.064156856
458,3.981884058,3.974327628,3.981527094,4.142857143,3.966748768,4.009468938,0.074823141
459,3.955390335,3.974729242,3.977805179,4.044080605,3.984867591,3.98737459,0.033527333
460,3.981884058,3.966037736,3.966080402,4.062735257,3.984713376,3.992290166,0.040324768
461,3.985489722,3.963008631,3.97029703,4.066834805,3.97747184,3.992620405,0.04231812
462,3.981662592,3.992647059,3.981527094,4.211413748,3.970660147,4.027582128,0.103058607
463,3.973684211,3.981273408,3.97810219,4.173382173,3.985257985,4.018339993,0.086775066
464,3.97810219,3.974106042,3.967113276,4.016624041,3.981343284,3.983457767,0.019285695
465,3.981640147,3.978234583,3.989051095,4.084525358,3.981179423,4.002926121,0.045789287
466,3.974042027,3.963369963,3.99625,4.012886598,3.985203453,3.986350408,0.019255414
467,3.973977695,3.966292135,3.98540146,4.009247028,3.97804878,3.98259342,0.01642343
468,3.963414634,3.97044335,3.98875,3.958227848,3.97,3.970167166,0.011549566
469,3.978443114,3.978021978,3.974137931,4.143782383,3.977358491,4.010348779,0.074610832
470,3.985093168,3.973651192,3.978181818,4.142490372,3.973945409,4.010672392,0.073833181
471,3.98125,3.985,3.964114833,4.09044586,3.967153285,3.997592795,0.052665679
472,3.977805179,3.98136646,3.99634592,4.096129838,3.992537313,4.008836942,0.049394714
473,3.966625464,3.992509363,3.985257985,4.064850843,3.832506203,3.968349972,0.084614536
474,3.947826087,3.963235294,3.981504316,4.354192741,3.896932515,4.028738191,0.184636018
475,4,3.98136646,3.981707317,4.182414698,3.948019802,4.018701655,0.09342127
476,3.988861386,3.948084054,3.959259259,4.111681643,3.943538269,3.990284922,0.070121225
477,3.977777778,3.981640147,3.996158771,4.136010363,3.945054945,4.007328401,0.074321795
478,3.97752809,3.97804878,3.962406015,4.152866242,3.959409594,4.006051744,0.082511668
479,3.959158416,3.974452555,3.97747184,4.240422721,3.970624235,4.024425953,0.120945349
480,3.98902439,3.974698795,3.985365854,4.057441253,3.981773998,3.997660858,0.033834524
481,3.985203453,3.977777778,3.974201474,3.954022989,3.985239852,3.975289109,0.012815379
482,3.988902589,3.981549815,3.97810219,4.147668394,3.96637609,4.012519816,0.075986625
483,3.952322738,3.977667494,3.988957055,4.115384615,3.984395319,4.003745444,0.063993716
484,3.967351874,3.9697733,3.970479705,4.088311688,3.988778055,3.996938924,0.051790532
485,3.985611511,3.974201474,3.98505604,4.15234375,3.974042027,4.01425096,0.077399773
486,3.963190184,3.963008631,3.970695971,4.085413929,3.966625464,3.989786836,0.053548822
487,3.967312349,3.966911765,3.985383678,3.997530864,3.965909091,3.976609549,0.014227364
488,3.985419198,3.970731707,3.970660147,4.005141388,3.97791411,3.98197331,0.014313214
489,3.977968176,3.970838396,3.985731272,4.328437917,3.962358846,4.045066922,0.158644715
490,3.97810219,3.985185185,3.985130112,4.077403246,3.963414634,3.997847073,0.04535053
491,3.970515971,3.981527094,3.984771574,4.062578223,3.960431655,3.991964903,0.040624301
492,3.970074813,3.981662592,3.977667494,4.127413127,3.962779156,4.003919436,0.069413984
493,3.985166873,3.973880597,3.981707317,4.02,3.959608323,3.984072622,0.022360388
494,3.974074074,3.977667494,3.988764045,4.13174404,3.960144928,4.006478916,0.070767539
495,3.985347985,3.988819876,3.981617647,4.09021601,3.956151035,4.000430511,0.051812935
496,3.966992665,3.992537313,3.985111663,4.127906977,3.963054187,4.007120561,0.068626734
497,3.970979444,3.96637609,3.974421437,4.192638037,3.981796117,4.017242225,0.098210674
498,3.97815534,3.974514563,3.988833747,3.989834816,3.981640147,3.982595722,0.006656814
499,3.981179423,3.970624235,3.974483597,4.005174644,3.977301387,3.981752657,0.013651125
500,4.023573201,3.964285714,3.974296206,4.069478908,3.970479705,4.000422747,0.045248657
501,4,3.981751825,3.962962963,4.127086008,3.973815461,4.009123251,0.067314658
502,3.967073171,3.977886978,3.985347985,4.075063613,3.974296206,3.995933591,0.044722466
503,3.959309494,3.977722772,3.985330073,3.961636829,3.974106042,3.971621042,0.010984109
504,3.973782772,3.974514563,3.970624235,3.997455471,3.969111969,3.977097802,0.011595019
505,3.973977695,3.966789668,3.981840194,4.062656642,3.97037037,3.991126914,0.040373186
506,3.951911221,3.970149254,3.97094431,3.973782772,3.973717146,3.96810094,0.009195275
507,3.974296206,3.989010989,3.978234583,4.257400257,3.977667494,4.035321906,0.124268485
508,3.967073171,3.977886978,3.941176471,4.035220126,3.977750309,3.979821411,0.034398394
509,3.966789668,3.985257985,3.948967193,4.150564617,3.944920441,3.999299981,0.086060462
510,3.970333745,3.996259352,3.974910394,4.073291925,3.955279503,3.994014984,0.046680013
511,3.974042027,3.971291866,3.989104116,4.185696361,3.973945409,4.018815956,0.093552756
512,3.989117291,3.978021978,3.97833935,4.17097171,3.970660147,4.017422095,0.086088844
513,3.970479705,3.97044335,3.963369963,4.091494845,3.967073171,3.992572207,0.055376947
514,3.97037037,3.978391357,3.985239852,4.126598465,3.970909091,4.006301827,0.067523325
515,3.974169742,3.985542169,3.981884058,4.06025641,3.970552147,3.994480905,0.037249589
516,3.970660147,3.963099631,3.966584158,3.957142857,3.958068615,3.963111082,0.005703003
517,3.966830467,3.981389578,3.977750309,4.196679438,3.962593516,4.017048662,0.100710447
518,3.97761194,3.988984088,3.970767357,4.134615385,3.97758406,4.009912566,0.070017148
519,3.981296758,3.973518285,3.963369963,4.133858268,3.98873592,4.008155839,0.070896366
520,3.943396226,3.973782772,3.989104116,4.036842105,3.977859779,3.984197,0.033944464
521,3.963325183,3.967113276,3.988875155,4.090792839,3.985489722,3.999119235,0.052441277
522,3.952205882,3.985093168,3.977832512,4.056994819,3.970552147,3.988535706,0.040175627
523,3.966542751,3.96637609,3.977301387,4.00516129,3.966871166,3.976450537,0.016706693
524,3.970260223,3.988693467,3.951492537,4.009102731,3.970149254,3.977939642,0.021828283
525,3.992583436,3.992656059,3.974576271,4.127979925,3.962025316,4.009964201,0.067230603
526,3.992744861,3.962825279,3.977722772,4.073842303,3.96641791,3.994710625,0.045747751
527,3.969811321,3.97799511,3.959854015,4.141221374,3.96620776,4.003017916,0.077535677
528,3.973880597,3.988875155,3.957040573,4.074213836,3.969735183,3.992749069,0.046936847
529,3.981273408,3.952322738,3.978443114,4.028795812,3.988679245,3.985902863,0.02762344
530,3.973782772,3.981729598,3.985419198,4.024836601,3.981296758,3.989412985,0.02024842
531,3.959509202,3.985148515,3.963099631,4.051122195,3.981389578,3.988053824,0.036972894
532,3.985347985,3.981707317,3.981504316,4.012755102,3.981435644,3.988550073,0.013631012
533,3.981617647,3.97791411,3.978313253,4.072660099,3.985093168,3.999119655,0.04121238
534,3.974327628,3.988847584,3.967625899,4.06048906,3.988778055,3.996013645,0.037205285
535,3.981617647,3.977968176,3.97826087,3.942233633,3.977886978,3.971593461,0.016486233
536,3.970767357,3.952322738,3.974074074,4.064184852,3.962121212,3.984694047,0.045229855
537,3.985312118,3.963459196,3.967032967,4.162580645,3.973518285,4.010380642,0.085487935
538,3.973782772,3.974637681,3.966666667,4.020779221,3.967391304,3.980651529,0.022721068
539,3.988833747,3.970588235,3.985472155,4.008849558,3.974169742,3.985582687,0.015058368
540,3.981773998,3.967073171,3.959902795,3.965517241,3.977358491,3.970325139,0.008984164
541,3.992546584,3.974514563,3.981640147,4.001282051,3.977832512,3.985563171,0.011102659
542,3.974545455,3.955719557,3.974201474,4.120731707,3.996305419,4.004300722,0.066655025
543,3.985111663,3.970838396,3.988984088,3.943109987,3.985542169,3.974717261,0.0189923
544,3.934226553,3.981773998,3.977968176,4.129441624,3.955500618,3.995782194,0.077120222
545,3.996376812,3.977859779,3.971428571,4.230958231,3.95112782,4.025550242,0.11595879
546,3.958801498,3.981684982,3.963280294,4.020050125,3.962686567,3.977300693,0.025490687
547,3.966165414,3.974545455,3.97752809,4.068459658,3.963855422,3.990110807,0.04416411
548,3.97029703,3.970624235,3.988693467,4.005025126,3.970186335,3.980965239,0.015616782
549,3.963008631,3.981949458,3.981226533,4.066499373,3.956257594,3.989788318,0.044330573
550,3.978365385,3.981729598,3.955390335,4.00875,3.974576271,3.979762318,0.019150692
551,3.974576271,3.974637681,3.952841596,3.99,3.962917182,3.970994546,0.013982863
552,3.98132005,3.962546816,3.949458484,4.06234414,3.956151035,3.982364105,0.046261555
553,3.967312349,3.977695167,3.970838396,3.997484277,3.966542751,3.975974588,0.012806263
554,3.974327628,3.967073171,3.974820144,3.962025316,3.97804878,3.971259008,0.006537993
555,3.966707768,3.970695971,3.974729242,4.228710462,3.95970696,4.020110081,0.116742921
556,3.978287093,3.992574257,3.977695167,4.051964512,3.955555556,3.991215317,0.036448126
557,3.985454545,3.963414634,3.959902795,4.062421973,3.95494368,3.985227525,0.0447026
558,3.962593516,3.981527094,3.992736077,4.124528302,3.97044335,4.006365668,0.067028991
559,3.985436893,3.981481481,3.970515971,4.128625473,3.969962453,4.007204454,0.06821212
560,3.97815534,3.981773998,3.97721519,4.150127226,3.962825279,4.010019407,0.07865546
561,3.992583436,3.970223325,3.992656059,4.302955665,3.985257985,4.048735294,0.142407344
562,3.966830467,3.981707317,3.996368039,4.133418043,3.9626401,4.008192793,0.07125405
563,3.985436893,4,3.992691839,4.303457106,3.977777778,4.051872723,0.14088261
564,3.960336538,3.977805179,3.981179423,4.05751634,3.973518285,3.990071153,0.038524391
565,3.989090909,3.967548077,3.977639752,4.162612036,3.957908163,4.010959787,0.08556566
566,3.974296206,3.992574257,3.962732919,3.97696477,3.973815461,3.976076723,0.010715618
567,3.974074074,3.992788462,3.959657702,4.192111959,3.955828221,4.014892083,0.100126097
568,3.959459459,3.981862152,3.949275362,4.189086294,3.977415307,4.011419715,0.100196247
569,3.962962963,3.981226533,3.962962963,3.924802111,3.967312349,3.959853384,0.020978432
570,3.985436893,3.977722772,3.974327628,4.054376658,3.960526316,3.990478053,0.036841162
571,3.97804878,3.988997555,3.970515971,4.027883397,3.989051095,3.99089936,0.022110359
572,3.984962406,3.985542169,3.970406905,4.121568627,3.973651192,4.00722626,0.064270923
573,3.967113276,3.974729242,3.970660147,4.284833539,3.992682927,4.038003826,0.138332214
574,3.974169742,3.959805116,3.974074074,4.252888318,3.97826087,4.027839624,0.126000846
575,3.97826087,3.989169675,3.985276074,4.064020487,3.966666667,3.996678754,0.038604599
576,3.996300863,3.964200477,3.974042027,4.225725095,3.974264706,4.026906634,0.111762466
577,3.988819876,3.971223022,3.967113276,4.254851229,3.97815534,4.032032549,0.124830449
578,3.985074627,3.974074074,3.945454545,4.116778523,3.955719557,3.995420265,0.069575927
579,3.969465649,3.97080292,3.963855422,4.064184852,3.96625,3.986911769,0.043282489
580,3.985748219,3.963547995,3.950570342,4.302615193,3.985419198,4.037580189,0.148914703
581,3.966292135,3.977722772,3.97815534,4.1613723,3.97752809,4.012214127,0.08353108
582,3.973880597,3.996282528,3.974233129,4.092544987,3.955936353,3.998575519,0.05444265
583,3.974390244,3.981595092,3.981796117,4.009079118,3.970479705,3.983468055,0.015110707
584,3.970909091,3.98902439,3.941031941,4.121982211,3.988970588,4.002383644,0.069672225
585,3.981640147,3.974074074,3.981435644,4.23037323,3.9626401,4.026032639,0.114491232
586,3.963099631,3.959951456,3.985312118,4.082382763,3.985221675,3.995193529,0.050177347
587,3.959057072,3.941534714,3.974296206,4.226010101,3.978181818,4.015815982,0.118386096
588,3.956097561,3.970873786,3.973717146,4.044472681,3.977777778,3.984587791,0.034461988
589,3.981595092,3.981751825,3.974910394,4.23156533,3.959107807,4.02578609,0.115402866
590,3.960048426,3.98923445,3.977667494,4.115384615,3.963414634,4.001149924,0.064915817
591,3.985576923,3.967193196,3.981840194,4.060025543,3.988929889,3.996713149,0.036351363
592,3.966992665,3.985185185,4,4.12371134,3.981751825,4.011528203,0.063800386
593,3.966952264,3.971360382,3.966666667,4.151358344,3.97810219,4.006887969,0.080893655
594,3.963414634,3.971049457,3.978313253,4.151315789,3.970909091,4.007000445,0.080846546
595,3.985576923,3.966830467,3.989221557,4.137055838,3.981595092,4.012055975,0.070393054
596,3.981796117,3.98125,3.955665025,4.014304291,3.981773998,3.982957886,0.020815653
597,3.948780488,3.98879203,3.981640147,4.12992126,3.97833935,4.005494655,0.071210783
598,3.963942308,3.996363636,3.967073171,4.013140604,3.966542751,3.981412494,0.022148039
599,3.974698795,3.963724305,3.985383678,4.166875784,3.97080292,4.012297096,0.086766379
600,3.966707768,3.977968176,3.977639752,4.120155039,3.974483597,4.003390866,0.065430469
601,3.974327628,3.981572482,3.981840194,4.024707412,3.971014493,3.986692442,0.021757659
602,3.988929889,3.97752809,3.970515971,4.005174644,3.97758406,3.983946531,0.013578697
603,3.996287129,3.952205882,3.973913043,4.290566038,3.974042027,4.037402824,0.142378171
604,3.967664671,3.981751825,3.966992665,4.334656085,3.981862152,4.04658548,0.161199175
605,3.992890995,3.992565056,3.963898917,4.142668428,3.978494624,4.014103604,0.072854835
606,3.978234583,3.981481481,3.974789916,4.32046332,3.985436893,4.048081239,0.152317114
607,3.981949458,3.985628743,3.978443114,4.237288136,3.966952264,4.030052343,0.116059414
608,3.988997555,3.992665037,3.970660147,4.284046693,3.978313253,4.042936537,0.13506553
609,3.977386935,3.97791411,3.985093168,4.212651413,3.988861386,4.028381402,0.103124346
610,3.992601726,3.977832512,3.98902439,4.157963446,3.971291866,4.017742788,0.078849811
611,3.985507246,3.985365854,3.99634592,4.039136302,3.956151035,3.992501271,0.030044873
612,3.978234583,3.98902439,3.96,4.06684492,3.97791411,3.994403601,0.041813959
613,3.974390244,3.992736077,3.985148515,4.128,3.981773998,4.012409767,0.06495261
614,3.967032967,3.98879203,3.981684982,4.186375321,3.985419198,4.0218609,0.092340063
615,3.974327628,3.977722772,3.992555831,4.189081225,3.974264706,4.021590433,0.093933543
616,3.970552147,3.981527094,3.985454545,4.300390117,3.970731707,4.041731122,0.144744099
617,3.974514563,4,3.952322738,4.064766839,3.974421437,3.993205116,0.043418841
618,3.978494624,3.988943489,3.981862152,4.326923077,3.981435644,4.051531797,0.153996276
619,3.988997555,3.981481481,3.981549815,4.055858311,3.97799511,3.997176455,0.033048837
620,3.996424315,3.974910394,3.974358974,4.18537859,3.95494368,4.017203191,0.095151564
621,3.989117291,3.98136646,3.97833935,4.256510417,3.97826087,4.036718877,0.122946767
622,3.992718447,3.982035928,3.959854015,4.053108808,3.981884058,3.993920251,0.035182898
623,3.963724305,3.974607013,3.974576271,4.138500635,3.981389578,4.006559561,0.074028255
624,3.982100239,3.992727273,3.992647059,4.169712794,3.981773998,4.023792272,0.081749034
625,3.981504316,3.989247312,3.970873786,4.034346103,3.992709599,3.993736223,0.024200605
626,3.967587035,3.982206406,3.981684982,4.423328965,3.978365385,4.066634554,0.199485151
627,3.989051095,3.996277916,3.996332518,4.050666667,3.963369963,3.999139632,0.031829045
628,3.988970588,3.971153846,3.970223325,4.185863874,3.988847584,4.021011843,0.092604896
629,3.992518703,3.985312118,3.95202952,4.232804233,3.974759615,4.027484838,0.11579149
630,3.981818182,3.992744861,3.977722772,4.076822917,3.978391357,4.001500018,0.042535086
631,3.981927711,3.992490613,3.971291866,4.042895442,3.970624235,3.991845974,0.029906811
632,3.985130112,3.985312118,3.98540146,4.072632944,3.985276074,4.002750541,0.039065573
633,3.992718447,3.992771084,3.981949458,4.128738622,3.974296206,4.014094763,0.064560255
634,3.985507246,3.978494624,3.989143546,4.182754183,3.955882353,4.01835639,0.092804979
635,3.978417266,3.978313253,3.963811821,4.282580645,3.974358974,4.035496392,0.138252511
636,3.954009434,3.970873786,3.981729598,4.148395722,3.992814371,4.009564582,0.078918935
637,3.981905911,3.985257985,3.985454545,4.058588549,3.982269504,3.998695299,0.033521525
638,3.970695971,3.992771084,3.981818182,4.126923077,3.989156627,4.012272988,0.064644174
639,3.97810219,3.97747184,3.989169675,4.198945982,3.98216409,4.025170755,0.09725497
640,3.981773998,3.985257985,3.971119134,4.164082687,3.981818182,4.016810397,0.082499058
641,3.966992665,3.992656059,3.938628159,4.160413972,3.974576271,4.006653425,0.088130001
642,3.989051095,3.985166873,3.981684982,4.182160804,3.978365385,4.023285828,0.088902765
643,3.989090909,3.992771084,3.984962406,4.164021164,3.967113276,4.019591768,0.081336779
644,3.970624235,3.992771084,3.981412639,4.237288136,3.966122961,4.029643811,0.116533491
645,3.988943489,3.981684982,3.981458591,4.416124837,3.967073171,4.067057014,0.195296128
646,3.981504316,3.996259352,3.992682927,3.905759162,3.97791411,3.970823973,0.037156903
647,3.967032967,3.981796117,3.985347985,4.23241206,3.970588235,4.027435473,0.114836601
648,3.970873786,3.978365385,3.989156627,4.009032258,3.971530249,3.983791661,0.015910129
649,3.989130435,3.977805179,3.962779156,4.237179487,3.985276074,4.030434066,0.116012812
650,3.973880597,3.959558824,3.981818182,4.247694335,3.953349282,4.023260244,0.12596812
651,3.985276074,3.992673993,3.981132075,4.196103896,3.967272727,4.024491753,0.096378221
652,3.985436893,3.985185185,3.981132075,4.227096774,3.971119134,4.029994012,0.110336312
653,3.98902439,3.978365385,3.992736077,4.283018868,3.963054187,4.041239781,0.135648774
654,3.97826087,3.996389892,3.963592233,4.164238411,3.981729598,4.016842201,0.083217956
655,3.978443114,3.996407186,3.963811821,4.305220884,3.981684982,4.045113597,0.145864866
656,3.956730769,3.97815534,3.981862152,4.089473684,3.981343284,3.997513046,0.05244303
657,3.97758406,3.974106042,3.992753623,4.247657296,3.97791411,4.034003026,0.119651969
658,3.985524729,3.985383678,3.985257985,4.145669291,3.981595092,4.016686155,0.072122537
659,3.974009901,3.981296758,3.978075518,4.009174312,3.98488665,3.985488628,0.013835291
660,3.971188475,3.974698795,3.981595092,4.045632334,3.981905911,3.991004121,0.030879088
661,3.992709599,3.978075518,3.98907767,4.246073298,3.960193004,4.033225818,0.119655778
662,3.985203453,3.974452555,3.985294118,4.021447721,3.978075518,3.988894673,0.018787755
663,3.974668275,3.981458591,3.970695971,4.076523995,3.977859779,3.996241322,0.045054631
664,3.981751825,3.985419198,3.981549815,4.159793814,3.981504316,4.018003794,0.079280318
665,3.977832512,3.992638037,3.958385876,3.993531695,3.981905911,3.980858806,0.014270948
666,4.041112455,3.996350365,3.97804878,4.225352113,3.981884058,4.044549554,0.104131957
667,3.985383678,3.959459459,3.98923445,4.228494624,3.977386935,4.027991829,0.112668208
668,3.989208633,3.963414634,3.985221675,4.110091743,3.992779783,4.008143294,0.058125078
669,4.037990196,3.977968176,3.956151035,3.970474968,3.981662592,3.984849393,0.031271679
670,3.985436893,3.989090909,3.971291866,4.167958656,3.970074813,4.016770628,0.084933219
671,3.970873786,3.981751825,3.963985594,4.064184852,3.982100239,3.992579259,0.040752697
672,4.026634383,3.974421437,3.970588235,4.36610608,3.978494624,4.063248952,0.170823519
673,4.015643803,3.996376812,3.978181818,4.17615894,3.97815534,4.028903343,0.083764603
674,3.978622328,3.956416465,3.963680387,4.19284802,3.960144928,4.010342426,0.102371383
675,4.096269555,3.996341463,3.985148515,4.253652058,3.957091776,4.057700673,0.121486031
676,4.033775633,3.985524729,3.97799511,4.102319236,3.978021978,4.015527337,0.053808249
677,3.957961783,3.992601726,3.967272727,4.295396419,3.981751825,4.038996896,0.143945538
678,4.051744886,3.981684982,3.963680387,4.234600262,3.988833747,4.044108853,0.111541585
679,4.045066991,3.996385542,3.970333745,4.124,3.981684982,4.023494252,0.062999455
680,4.083231334,3.981504316,3.97810219,4.083333333,3.981971154,4.021628465,0.056301844
681,4.081339713,3.985330073,3.970624235,4.149544863,3.966459627,4.030659702,0.081367726
682,3.966952264,3.974169742,3.963724305,4.26953125,3.974137931,4.029703098,0.134145306
683,4.015873016,3.974759615,3.977832512,4.069735007,3.988957055,4.005431441,0.039426648
684,3.963592233,3.970731707,3.985276074,4.227034121,3.974514563,4.02422974,0.113641487
685,3.96746988,3.988970588,3.985203453,4.25951087,3.970979444,4.034426847,0.126155499
686,4.03101737,3.985203453,3.981971154,4.300395257,3.959854015,4.05168825,0.14141843
687,4.034398034,3.985111663,3.989156627,4.342618384,3.963636364,4.062984214,0.158427492
688,4.015834348,3.989037759,3.982142857,4.026845638,3.961038961,3.994979913,0.026468941
689,3.974296206,3.989143546,3.970909091,4.10916442,3.97080292,4.002863237,0.059902375
690,4.044100119,3.996314496,3.955390335,4.070761015,3.974390244,4.008191242,0.0481558
691,3.974637681,3.989169675,3.981684982,4.242146597,3.974729242,4.032473635,0.117363627
692,4.176821983,3.989037759,3.981412639,4.300390117,3.985018727,4.086536245,0.145557314
693,4.06455542,3.985542169,3.981949458,4.139896373,3.992727273,4.032934139,0.068743824
694,3.990111248,3.985594238,3.99637243,4.147757256,3.992656059,4.022498246,0.070131586
695,3.960479042,3.988888889,3.992691839,4.176165803,3.985365854,4.020718285,0.087808149
696,3.956626506,3.97804878,3.985436893,4.096774194,3.978723404,3.999121956,0.055653579
697,4.026442308,3.99634592,3.992574257,4.225981055,3.97804878,4.043878464,0.103308258
698,4.026927785,3.981884058,3.974201474,4.053805774,3.978181818,4.003000182,0.035513891
699,3.952669903,3.985559567,3.978181818,4.318479685,3.974137931,4.041805781,0.155148507
700,4.13277512,3.996432818,3.947434293,4.231593039,3.971049457,4.055856945,0.121735973
701,4.034653465,3.974483597,3.97810219,4.194630872,3.970660147,4.030506054,0.095420609
702,3.937880633,3.974880383,3.964071856,4.24535809,3.963008631,4.017039919,0.128352836
703,3.967351874,3.992619926,3.952147239,4.256480218,3.974137931,4.028547438,0.128244318
704,4.034739454,3.981389578,3.981751825,4.242384106,3.978848414,4.043822675,0.113447657
705,3.96350365,3.971291866,3.967113276,4.292875989,3.97815534,4.034588024,0.144490099
706,4.202881152,3.98540146,3.988943489,4.040616246,3.959951456,4.035558761,0.098014749
707,3.969924812,3.992831541,3.992574257,4.270949721,3.963099631,4.037875992,0.130970874
708,4.090464548,3.981949458,3.988902589,4.12601626,3.977941176,4.033054806,0.069886332
709,4.030750308,3.992518703,3.988888889,4.258457375,3.971153846,4.048353824,0.119443357
710,4.075794621,3.981640147,3.985365854,4.331168831,3.97755611,4.070305112,0.151458365
711,3.967272727,3.97094431,3.981549815,4.155378486,3.99637243,4.014303554,0.079668676
712,3.977722772,4,3.970588235,4.148148148,3.981796117,4.015651054,0.074859543
713,3.973782772,3.992709599,3.992779783,3.993026499,3.981971154,3.986853961,0.008691978
714,3.974233129,3.977750309,3.981707317,4.257636122,3.985093168,4.035284009,0.124365772
715,4.01946472,3.978391357,3.989143546,4.018617021,3.97361809,3.995846947,0.021909078
716,3.992628993,3.970731707,3.967193196,4.12885906,3.97804878,4.007492347,0.068543943
717,4.132190942,3.978571429,3.992682927,4.193211488,3.97384807,4.054100971,0.101694636
718,4.065675341,3.985849057,3.952496955,4.123552124,3.992619926,4.02403868,0.069282647
719,3.988984088,3.974390244,3.973815461,4.110964333,3.988997555,4.007430336,0.058354365
720,3.959359606,3.988970588,3.985330073,4.177083333,3.985221675,4.019193055,0.08905551
721,4.019826518,3.963855422,3.992665037,4.017195767,3.984943538,3.995697256,0.023362077
722,3.989010989,3.989208633,3.992691839,4.307490145,3.978287093,4.05133774,0.143295536
723,4.079462103,3.974327628,3.974074074,4.025435074,3.985454545,4.007750685,0.045286857
724,4.03192848,3.988970588,3.970838396,4.112299465,3.992628993,4.019333184,0.056542277
725,4.092659446,3.989037759,3.97815534,4.080163043,3.978181818,4.023639481,0.057643634
726,4.015550239,3.996402878,3.974327628,4.118622449,3.985203453,4.018021329,0.058267061
727,4.082324455,3.974327628,3.978391357,3.977542933,3.967073171,3.995931909,0.048500178
728,4.045232274,3.967587035,3.973717146,4.183135705,3.97815534,4.0295655,0.091422958
729,4.015757576,3.967272727,3.970909091,4.12885906,3.988888889,4.014337469,0.066831796
730,3.971049457,3.943262411,3.974514563,3.997333333,3.959309494,3.969093852,0.019960422
731,3.959558824,3.97810219,3.97755611,4.375324675,3.985330073,4.055174374,0.179221575
732,4.099378882,3.981729598,3.98540146,4.391590013,3.992665037,4.090152998,0.175486333
733,3.97044335,3.963898917,3.973880597,4.182175623,3.985436893,4.015167076,0.093686909
734,3.941958888,3.971153846,3.966992665,4.209054594,3.97826087,4.013484172,0.110179007
735,4.091245376,3.956363636,3.974137931,4.321854305,3.971188475,4.062957945,0.15451576
736,4.037037037,3.988929889,3.956097561,4.267105263,3.974201474,4.044674245,0.127919465
737,4.037804878,3.985166873,3.978181818,4.092493298,3.988957055,4.016520784,0.048573498
738,4.153175592,3.981971154,3.989156627,3.977572559,3.974820144,4.015339215,0.077243022
739,4.001207729,3.981684982,3.974880383,4.199208443,3.992665037,4.029929315,0.095166801
740,4.189421894,3.988970588,3.966911765,4.082998661,3.978313253,4.041323232,0.094760459
741,4.174404015,3.996319018,3.97080292,4.239473684,3.967312349,4.069662397,0.127900997
742,4.183395291,3.989247312,3.977886978,4.144578313,3.985383678,4.056098315,0.099523691
743,4.239808153,3.970979444,3.977805179,4.18537859,3.996350365,4.074064346,0.128251372
744,4.205357143,3.97810219,3.978365385,3.989690722,3.992709599,4.028845008,0.098891842
745,4.181476846,3.989064399,3.977886978,4.032851511,4,4.036255947,0.083739435
746,4.135849057,3.992628993,3.992691839,4.14229249,3.989117291,4.050515934,0.080884169
747,3.997536946,3.97833935,3.985663082,4.150594452,3.977358491,4.017898464,0.074616267
748,3.93625,3.985203453,3.992691839,4.182989691,3.978021978,4.015031392,0.096404041
749,4.141277641,3.985312118,3.963768116,4.182175623,3.97791411,4.050089522,0.103221604
750,4.259168704,3.989130435,3.985130112,4.130952381,3.970223325,4.066920991,0.125649074
751,4.136363636,3.981572482,3.97804878,3.993403694,3.966830467,4.011243812,0.070583432
752,4.06763285,3.967312349,3.985542169,4.098666667,3.988764045,4.021583616,0.057844207
753,4.030413625,3.981707317,3.966666667,4.20698577,3.985489722,4.03425262,0.099446178
754,4.092592593,3.985347985,3.966830467,4.143968872,3.992890995,4.036326182,0.077569169
755,4.082592122,3.996424315,3.981796117,4.185185185,3.974358974,4.044071343,0.090007256
756,4.042475728,3.981707317,3.985594238,4.042105263,3.981840194,4.006744548,0.032486624
757,4.185463659,3.992788462,3.98540146,4.078249337,3.98902439,4.046185462,0.086948017
758,4.059119497,3.978181818,3.974421437,4.07642487,3.985347985,4.014699122,0.048991153
759,4.190176322,3.956626506,3.996363636,4.196103896,3.974483597,4.062750792,0.119876011
760,4.158156912,3.985714286,3.977859779,4.530012771,3.974421437,4.125233037,0.239196108
761,4.250626566,3.960573477,3.981927711,4.329268293,3.989051095,4.102289428,0.173865311
762,4.143258427,3.988916256,3.981572482,4.022630835,3.989143546,4.025104309,0.067941676
763,4.199756395,3.96620776,3.989272944,4.196286472,3.985559567,4.067416627,0.119552812
764,4.078145695,3.985542169,3.981773998,4.193989071,3.988916256,4.045673438,0.092157827
765,4.413316583,3.975438596,3.98505604,4.009562842,3.981751825,4.073025177,0.19066872
766,4.277108434,3.988970588,3.985507246,4.013071895,3.970479705,4.047027574,0.12952329
767,4.361618799,3.978208232,3.970838396,4.249006623,3.985294118,4.108993234,0.18365482
768,4.150627615,3.992656059,3.981729598,4.345501956,3.989182692,4.091939584,0.158351349
769,4.187079408,3.989156627,3.996300863,4.075471698,3.97755611,4.045112941,0.088252175
770,4.112299465,3.989143546,3.959854015,4.013280212,3.978313253,4.010578098,0.060058161
771,4.322164948,3.978545888,3.943890274,4.271076524,3.992682927,4.101672112,0.17975592
772,4.152317881,3.974759615,3.966952264,4.554545455,3.963054187,4.12232588,0.254458993
773,4.094650206,3.967272727,3.974514563,4.24109589,3.989130435,4.053332764,0.116943042
774,4.195681511,3.981840194,3.985130112,4.180371353,3.98907767,4.066420168,0.111172248
775,4.238031915,3.985542169,3.97791411,4.185086551,3.985018727,4.074318694,0.126709447
776,4.356223176,3.988679245,3.989182692,4.058278146,3.971360382,4.072744728,0.161939585
777,4.335142469,3.967548077,3.981549815,4.240915209,3.981595092,4.101350133,0.173733735
778,4.31048951,3.981707317,3.985294118,4.140562249,3.960573477,4.075725334,0.149662275
779,4.304347826,3.985239852,3.970552147,4.005369128,3.981617647,4.04942532,0.143060358
780,4.48125937,3.992691839,3.988861386,4.252645503,3.981458591,4.139383338,0.222947875
781,4.236764706,3.989104116,3.989010989,4.087533156,3.970624235,4.054607441,0.111705115
782,4.527859238,3.97375,3.9784689,4.050599201,3.989195678,4.103974603,0.238962051
783,4.112759644,3.971119134,3.974789916,4.259894459,3.985018727,4.060716376,0.126017426
784,4.200286123,3.974421437,3.966789668,4.125,3.978208232,4.048941092,0.107232748
785,4.088111888,3.992744861,3.97833935,4.141700405,3.989182692,4.038015839,0.072896372
786,4.397557666,3.992709599,3.985330073,4.118733509,3.992592593,4.097384688,0.176814934
787,4.412868633,3.985436893,3.974607013,4.171957672,3.996341463,4.108242335,0.188625427
788,4.209944751,3.975118483,3.941463415,4.360208062,3.988929889,4.09513292,0.182169875
789,4.13091922,3.996389892,3.992753623,4.15902965,3.967312349,4.049280947,0.088630185
790,4.259109312,3.992610837,3.98923445,3.993178718,3.949275362,4.036681736,0.125697954
791,4.332872928,3.967625899,3.981884058,4.19602649,3.978234583,4.091328792,0.165360238
792,4.182471264,3.985330073,3.981729598,4.065019506,3.981818182,4.039273725,0.087593898
793,4.344827586,3.985221675,3.981818182,4.195595855,3.992744861,4.100041632,0.164106503
794,4.603518268,3.989130435,3.97791411,4.056122449,3.97029703,4.119396458,0.272761186
795,4.642335766,3.985419198,3.985419198,4.041939712,3.985454545,4.128113684,0.288498425
796,4.355421687,3.992727273,3.988764045,4.26848249,4,4.121079099,0.176978686
797,4.066037736,3.992638037,3.970873786,4.268456376,3.988679245,4.057337036,0.123513991
798,3.927469136,3.985148515,3.98505604,4.001340483,3.977443609,3.975291556,0.028118795
799,4.662356322,3.980988593,3.97815534,3.934278351,3.96778043,4.104711807,0.312285584
800,3.9703125,3.981640147,3.985347985,4.078042328,3.981840194,3.999436631,0.044305502
801,4.323144105,3.985524729,3.988916256,4.25,3.981595092,4.105836036,0.167023129
802,4.693641618,3.985611511,3.971014493,4.103580563,3.985347985,4.147839234,0.309777058
803,4.232383808,3.974358974,3.964200477,4.144303797,3.988847584,4.060818928,0.120824826
804,4.179259259,3.99634592,3.952322738,4.184176394,3.985330073,4.059486877,0.112764205
805,4.362844702,3.963636364,3.956469166,4.170731707,3.981435644,4.087023517,0.177835609
806,4.424556213,3.952380952,3.985507246,4.044529262,4.045454545,4.090485644,0.190942599
807,4.153731343,3.988957055,3.970660147,4.046052632,3.981617647,4.028203765,0.075989462
808,4.212609971,3.989182692,3.989104116,4.346701164,3.981773998,4.103874388,0.167349317
809,4.059854015,3.978571429,3.978494624,4.232142857,3.989156627,4.04764391,0.108584462
810,4.167613636,3.996328029,3.985130112,4.145478375,3.992673993,4.057444829,0.090894189
811,4.15902965,3.988916256,3.978365385,4.356687898,3.996328029,4.095865444,0.163684269
812,4.264909847,3.978313253,3.988957055,4.16166884,3.97094431,4.072958661,0.133356388
813,4.193197279,3.981549815,3.992628993,4.247089263,3.970223325,4.076937735,0.132346712
814,4.433802817,3.996323529,3.971394517,4.190604027,3.974452555,4.113315489,0.201120139
815,4.440233236,3.970767357,3.981572482,4.133682831,3.978208232,4.100892828,0.201524558
816,4.206185567,3.989143546,3.981707317,4.14002642,3.974233129,4.058259196,0.107547238
817,4.20625889,3.9784689,3.977750309,4.303501946,3.974201474,4.088036304,0.156147693
818,4.170767004,3.985347985,3.992718447,4.305555556,3.977695167,4.086416832,0.146587373
819,4.109170306,3.989272944,3.974545455,4.134453782,3.974759615,4.03644042,0.078671047
820,4.363013699,3.989010989,3.963547995,4.055630936,3.985312118,4.071303147,0.166672053
821,4.46038864,3.971326165,3.970552147,4.227931489,3.992709599,4.124581608,0.216823715
822,4.216296296,3.985628743,3.959805116,4.34811828,3.97815534,4.097600755,0.175100142
823,4.348214286,3.989010989,3.992628993,4.18013245,3.973484848,4.096694313,0.164187454
824,4.326086957,3.996381182,3.982100239,4.043068641,3.978128797,4.065153163,0.148134048
825,4.539797395,3.992610837,3.967113276,4.009668508,3.978313253,4.097500654,0.247764642
826,4.449189985,3.970588235,3.98902439,4.167325428,3.988819876,4.112989583,0.204356749
827,4.404945904,3.978773585,3.982014388,4.169050715,3.985365854,4.104030089,0.186705807
828,4.360606061,3.985663082,3.973977695,4.375335121,3.977968176,4.134710027,0.21304186
829,4.041935484,3.966334165,3.971188475,3.997278912,3.996328029,3.994613013,0.02999111
830,4.286798179,4,3.985559567,4.058278146,3.996359223,4.065399023,0.126970625
831,4.233082707,3.989104116,3.985185185,4.041397154,3.971257485,4.044005329,0.10899915
832,4.286567164,3.971014493,3.967193196,4.122047244,3.970588235,4.063482066,0.141109801
833,4.559370529,3.981949458,3.974607013,4.415775401,3.974910394,4.181322559,0.284154595
834,4.1515625,3.974514563,3.967430639,4.133333333,3.985312118,4.042430631,0.091751269
835,4.283430233,3.985714286,3.981862152,4.318897638,3.978571429,4.109695147,0.175253759
836,4.41202346,3.996359223,3.974233129,4.277479893,3.989143546,4.12984785,0.202021751
837,4.289473684,3.992628993,3.977695167,3.965379494,3.970588235,4.039153115,0.140308277
838,4.180473373,3.974637681,3.992805755,4.166896552,3.959902795,4.054943231,0.109126182
839,4.164992826,3.989272944,3.974201474,4.017333333,3.974074074,4.02397493,0.080780378
840,4.246376812,3.996350365,3.974483597,4.449061662,3.967312349,4.126716957,0.214362347
841,4.057692308,3.992673993,3.970588235,4.017567568,3.981617647,4.00402795,0.034686212
842,4.249266862,3.971326165,3.974729242,4.235142119,3.966666667,4.079426211,0.148706995
843,4.450724638,3.985576923,3.989285714,4.167958656,3.955610358,4.109831258,0.208171531
844,4.091346154,3.992682927,3.971049457,4.067204301,3.98907767,4.022272102,0.053364961
845,4.372159091,3.971084337,3.970479705,4.061598952,3.97804878,4.070674173,0.172852571
846,4.164222874,4,3.974514563,4.497429306,3.981412639,4.123515876,0.223113875
847,4.274678112,3.985330073,3.974042027,4.427792916,3.981617647,4.128692155,0.210281611
848,4.156160458,3.992727273,3.967587035,4.257301808,3.985383678,4.071832051,0.128557596
849,4.362844702,3.985185185,3.985148515,4.214480874,3.988847584,4.107301372,0.173677016
850,4.605374823,3.992744861,3.970260223,4.032810271,3.964243147,4.113086665,0.276508529
851,4.347119645,3.992718447,3.988970588,4.201909959,3.970695971,4.100282922,0.167339291
852,4.432748538,3.978571429,3.989221557,4.429521277,3.992610837,4.164534728,0.243429353
853,4.625544267,3.98907767,3.985489722,3.981770833,3.967741935,4.109924886,0.288353498
854,4.638138138,3.974545455,3.977805179,4.05751634,3.974637681,4.124528559,0.289298891
855,4.370424597,3.978773585,3.985524729,4.262316911,3.988916256,4.117191216,0.185834996
856,4.612759644,3.9775,3.981617647,4.168658699,3.977832512,4.1436737,0.27479312
857,4.206636501,3.981549815,3.989143546,4.112403101,3.996282528,4.057203098,0.099302845
858,4.580838323,3.992941176,3.979020979,4.12972973,3.992682927,4.135042627,0.25669237
859,4.20398773,3.992583436,3.966666667,4.28685259,3.963144963,4.082647077,0.151877513
860,4.209064327,3.981884058,3.978287093,4.12244898,3.98879203,4.056095298,0.104753866
861,4.127055306,3.962871287,3.97044335,4.174311927,3.985507246,4.044037823,0.099112595
862,4.27027027,3.985276074,3.974759615,4.118890357,3.98907767,4.067654797,0.127738254
863,4.229317852,3.989130435,3.981796117,4.186827957,3.996385542,4.07669158,0.120981366
864,4.399135447,3.989051095,3.981884058,4.203896104,3.981640147,4.11112137,0.187034811
865,4.795947902,3.97833935,3.989010989,4.116621984,3.981949458,4.172373937,0.353371491
866,4.373546512,3.981905911,3.985576923,4.184415584,3.985524729,4.102193932,0.174694777
867,4.441679627,3.992753623,3.992899408,4.070198675,3.985594238,4.096625114,0.195982868
868,4.532182104,3.988916256,3.985312118,4.053805774,3.989037759,4.109850802,0.237821158
869,4.392976589,3.971049457,3.989208633,4.17752235,3.989051095,4.103961625,0.182331534
870,4.115569823,3.988902589,3.974545455,4.132352941,3.992628993,4.04079996,0.076445928
871,4.447244094,3.985524729,3.985185185,4.079194631,3.981927711,4.09581527,0.200718621
872,4.552631579,3.992656059,3.98216409,4.22946545,3.99270073,4.149923582,0.248040312
873,4.208267091,3.974729242,3.989298454,4.020833333,3.985731272,4.035771878,0.097938505
874,4.2760181,3.985542169,3.989010989,4.119383825,3.989090909,4.071809198,0.127577898
875,4.466876972,3.967857143,3.992788462,4.347769029,3.970731707,4.149204662,0.239556387
876,4.386259542,3.98216409,3.981572482,4.141581633,3.918114144,4.081938378,0.189100033
877,4.317484663,3.982373678,3.974358974,4.350189633,3.956782713,4.116237932,0.199191421
878,4.275,4,3.97080292,4.114323259,3.974668275,4.066958891,0.130164807
879,4.513513514,3.985330073,3.977886978,3.985488127,3.963592233,4.085162185,0.239621291
880,4.390205371,3.988984088,3.978128797,4.07622739,3.974789916,4.081667113,0.177453169
881,3.954113924,3.967312349,3.978181818,4.12757732,3.971291866,3.999695455,0.072023804
882,4.125776398,3.978181818,3.967113276,4.267880364,3.992647059,4.066319783,0.129614485
883,4.572871573,3.996420048,3.97810219,4.210866753,3.981796117,4.148011336,0.256872322
884,4.19126506,3.971014493,3.977968176,4.082697201,3.98216409,4.041021804,0.095722109
885,4.504385965,3.981595092,3.985472155,4.179354839,3.978287093,4.125819029,0.228277501
886,4.098654709,3.992779783,3.98907767,4.255936675,3.982185273,4.063726822,0.117706826
887,4.708154506,3.996381182,3.967272727,4.15171504,3.971326165,4.158969924,0.316247306
888,4.597014925,3.981971154,3.985436893,4.181091877,3.988916256,4.146886221,0.265519892
889,4.486821705,3.985221675,3.985489722,4.262886598,3.981751825,4.140434305,0.228176307
890,4.330275229,3.982057416,3.974421437,4.185580774,3.981729598,4.090812891,0.160932479
891,4.241221374,3.977968176,3.97761194,4.173796791,3.978596908,4.069839038,0.127916319
892,4.757009346,3.992762364,3.989298454,4.409560724,3.953460621,4.220418302,0.353629332
893,4.554330709,3.978208232,3.963459196,4.368775236,3.989156627,4.170786,0.273571796
894,4.475120385,3.978234583,3.996282528,4.137466307,3.974421437,4.112305048,0.213726497
895,4.342532468,3.97804878,3.981773998,4.249006623,3.989090909,4.108090555,0.174533664
896,4.366614665,3.985436893,3.974637681,4.302452316,3.982014388,4.122231189,0.195166731
897,4.272868217,3.981992797,3.985748219,3.997409326,3.989247312,4.045453174,0.127256447
898,4.410687023,3.974607013,3.977750309,4.045931759,3.985257985,4.078846818,0.187780879
899,4.790808241,3.985221675,3.98540146,4.311139565,3.974698795,4.209453947,0.354930412
900,4.429022082,3.974850299,3.985594238,4.069736842,3.982142857,4.088269264,0.194373848
901,4.579510703,3.978798587,3.967312349,4.23483871,3.98505604,4.149103278,0.265313137
902,4.632492114,3.968047337,3.982014388,4.234600262,3.974729242,4.158376669,0.287945645
903,4.368421053,3.985765125,3.974668275,4.334228188,3.989182692,4.130453066,0.202060562
904,4.357142857,3.985680191,3.974698795,4.176392573,3.967193196,4.092221522,0.171801345
905,4.458064516,3.985594238,3.985507246,4.309491059,3.978417266,4.143414865,0.225639136
906,4.261068702,3.967587035,3.982121573,4.082304527,3.97810219,4.054236805,0.124571766
907,4.463565891,3.971731449,3.977777778,4.107284768,3.978128797,4.099697737,0.211232367
908,4.504091653,3.992628993,3.970909091,4.308192458,3.985347985,4.152234036,0.24203836
909,4.522550544,3.989037759,3.978287093,4.410994764,3.975029727,4.175179977,0.269142518
910,4.568253968,3.964114833,3.967312349,4.039835165,3.989169675,4.105737198,0.260322474
911,4.433993399,3.985330073,3.974009901,3.92722372,3.978622328,4.059835884,0.210411911
912,4.296116505,3.985347985,3.985594238,4.407792208,3.978181818,4.130606551,0.205904926
913,4.45659164,3.978208232,3.992805755,4.226736566,3.985489722,4.127966383,0.211391584
914,4.49589491,4.096038415,3.982014388,4.310209424,3.978571429,4.172545713,0.225437117
915,4.296650718,3.975059382,3.99270073,4.18013245,3.989169675,4.086742591,0.144586109
916,4.256038647,3.963325183,3.985093168,4.490118577,3.988984088,4.136711933,0.231305994
917,4.30794702,3.970909091,3.988819876,4.170469799,3.975029727,4.082635102,0.151115278
918,4.487341772,3.982100239,4,4.334672021,3.974327628,4.155688332,0.23942251
919,4.559485531,3.975059382,3.974576271,4.256480218,3.974514563,4.148023193,0.260369805
920,4.501694915,3.974789916,3.989037759,4.260078023,3.989143546,4.142948832,0.233473824
921,4.785031847,3.97804878,3.981949458,4.139344262,3.973815461,4.171637962,0.349959706
922,4.3125,3.971664699,3.963414634,4.042440318,3.981662592,4.054336449,0.147625219
923,4.640202703,3.985383678,3.960240964,4.195154778,3.98505604,4.153207633,0.288357302
924,4.576923077,4.033573141,3.981773998,4.087533156,3.97833935,4.131628545,0.252883594
925,4.800353357,3.974390244,3.989104116,4.026809651,3.981796117,4.154490697,0.361612132
926,4.667768595,3.989104116,3.978571429,4.313077939,3.985815603,4.186867536,0.304185146
927,4.925619835,3.974264706,3.970660147,4.110091743,3.970979444,4.190323175,0.415374241
928,4.219512195,3.985697259,3.99270073,3.993359894,3.974668275,4.03318767,0.104429559
929,4.750413223,4.001237624,3.974698795,4.11631016,3.970260223,4.162584005,0.333918554
930,4.294117647,3.971257485,3.977941176,4.145478375,3.978208232,4.073400583,0.143630189
931,5.220634921,3.963855422,3.985524729,4.21192053,3.985239852,4.273435091,0.53915675
932,4.739616613,4.026252983,3.985832349,4.051490515,3.97761194,4.15616088,0.327545444
933,4.711775044,4.04784689,3.978494624,4.241891892,3.981662592,4.192334208,0.309540478
934,4.731239092,4.034021871,3.981927711,4.248990579,3.978075518,4.194850954,0.319701902
935,4.675,4.041062802,3.978021978,4.300405954,3.981840194,4.195266186,0.299049865
936,4.544444444,3.985594238,3.967548077,4.190093708,3.974789916,4.132494077,0.248333531
937,4.866220736,3.959359606,3.99270073,4.037685061,3.981729598,4.167539146,0.391615382
938,4.853288364,4.086060606,3.978234583,4.150837989,3.981862152,4.210056739,0.366893413
939,4.680776014,4.030229746,3.988984088,4.009090909,3.971014493,4.13601905,0.305330994
940,5.074829932,4.026699029,3.974233129,4.255512322,3.98907767,4.264070416,0.467272959
941,4.721311475,4.023142509,3.97791411,4.3307393,3.981707317,4.206962942,0.32282674
942,4.525663717,3.966992665,3.974106042,4.36433121,3.981662592,4.162551245,0.26412179
943,4.525773196,4.035087719,3.978234583,4.097911227,3.989117291,4.125224803,0.228823688
944,4.275618375,3.980494148,3.985419198,4.394912985,3.981707317,4.123630405,0.197754311
945,4.965576592,4.094674556,3.989208633,4.066225166,3.989221557,4.220981301,0.418854435
946,5.339688042,4.037037037,3.996323529,4.208062419,3.971049457,4.310432097,0.582760023
947,4.75826087,4.088308458,3.992779783,4.196050776,3.989298454,4.204939668,0.320686433
948,5.486772487,3.985542169,3.992682927,4.089285714,3.989182692,4.308693198,0.659997443
949,4.601045296,3.970731707,4,4.332398317,3.985294118,4.177893888,0.280439748
950,4.431444241,4.026894866,3.97804878,4.190934066,3.981884058,4.121841202,0.193589085
951,4.519125683,3.974910394,3.963942308,4.155059133,3.989104116,4.120428327,0.236150516
952,4.526126126,4.03113325,3.96350365,4.203230148,3.985714286,4.141941492,0.234456607
953,5.388086643,3.989156627,3.974576271,4.226439791,3.981884058,4.312028678,0.610807285
954,4.58172232,4.090575275,3.996319018,4.14663144,3.988929889,4.160835589,0.244387592
955,5.132462687,3.981818182,3.966707768,4.194736842,3.985203453,4.252185786,0.501014897
956,4.767824497,4.077658303,3.974390244,4.112751678,3.978313253,4.182187595,0.332965008
957,4.848648649,4.159062885,3.963898917,4.069645204,3.981949458,4.204641023,0.36830536
958,4.957249071,4.194306931,3.988984088,4.129074316,3.981905911,4.250304063,0.405564197
959,4.756805808,4.065110565,3.985383678,4.193591455,3.989064399,4.197991181,0.323574857
960,4.879245283,4.076448829,3.985312118,4.123234917,3.992665037,4.211381236,0.377810447
961,4.87962963,3.981527094,3.985594238,4.254054054,4,4.220161003,0.386162591
962,4.78585086,4.141263941,3.985347985,4.342140026,3.978672986,4.24665516,0.335802233
963,4.174509804,4.045398773,3.974421437,4.201623816,3.974850299,4.074160826,0.108344951
964,4.911654135,4.027093596,3.989260143,4.155263158,3.967153285,4.210084863,0.398895342
965,4.845437616,3.985576923,3.981458591,4.14324693,3.974607013,4.186065415,0.375293008
966,4.728241563,4.127340824,3.973977695,4.12681638,3.981905911,4.187656475,0.311273051
967,4.736654804,4.029342723,3.978075518,4.110817942,3.967272727,4.164432743,0.324870372
968,4.396709324,3.963459196,3.988764045,4.245501285,3.989336493,4.116754069,0.194336559
969,4.976868327,4.044794189,3.975088968,4.021907216,3.992822967,4.202296333,0.43382347
970,4.738738739,3.966080402,3.981458591,4.246217331,3.988997555,4.184298524,0.330962062
971,4.707446809,4.16125,3.985221675,4.187837838,3.97826087,4.204003438,0.297644745
972,4.791208791,4.148148148,3.982035928,4.196286472,3.971223022,4.217780472,0.335595276
973,5.397435897,4.023284314,3.973815461,4.144385027,3.975,4.30278414,0.61586032
974,4.890438247,3.981927711,3.985419198,4.070950469,3.959409594,4.177629044,0.400730783
975,5.633587786,4.217073171,3.982121573,4.132352941,3.985489722,4.390125039,0.702280139
976,4.688888889,4.04136253,3.996296296,4.183377309,4.036948749,4.189374755,0.288084595
977,5.154440154,4.142335766,3.992736077,4.069462647,3.981729598,4.268140849,0.499676295
978,4.85,4.263354037,3.989130435,4.32909784,3.985419198,4.283400302,0.353168808
979,4.630769231,4.131546894,3.981773998,4.072207084,3.98132005,4.159523451,0.271030783
980,5.242592593,4.041769042,3.970660147,4.137075718,3.989208633,4.276261226,0.544046577
981,4.77665996,4.038944724,3.989182692,4.108579088,3.98907767,4.180488827,0.336846416
982,4.854990584,4.258724428,3.982100239,4.099601594,3.992718447,4.237627058,0.362597585
983,5.194980695,4.169653524,3.98873592,4.131612903,3.989090909,4.29481479,0.509840716
984,4.921843687,3.997487437,3.981796117,4.020725389,3.981818182,4.180734162,0.414599027
985,5.096525097,3.977886978,3.985454545,4.275324675,3.982014388,4.263441137,0.482749635
986,4.479532164,3.960096735,3.989143546,4.245110821,3.981707317,4.131118117,0.226999649
987,4.699170124,4.096009975,3.98902439,4.058201058,3.96746988,4.161975086,0.30473069
988,4.710669078,4.075794621,3.985166873,4.084525358,3.974880383,4.166207262,0.308490942
989,4.967370441,4.107365793,3.981595092,4.133682831,3.981751825,4.234353196,0.415712857
990,4.909090909,4.054726368,4,4.092327698,3.992779783,4.209784952,0.393055073
991,5.209125475,4.141967621,3.967548077,4.11372549,3.989117291,4.284296791,0.522522952
992,4.785028791,4.097205346,3.963235294,4.094364351,3.989485981,4.185863953,0.340352338
993,5.219963031,4.027363184,3.970767357,3.941558442,3.978128797,4.227556162,0.555629782
994,4.662942272,4.156521739,3.970767357,4.174311927,3.970838396,4.187076338,0.283325486
995,5.149466192,4.148331273,3.978021978,4.144343303,3.989117291,4.281856008,0.491807153
996,4.721153846,4.032938076,3.985383678,4.242385787,3.989195678,4.194211413,0.312905202
997,5.21194605,4.140740741,3.996291718,4.243208279,3.97791411,4.31402018,0.513621851
998,5.803370787,4.088861076,3.974940334,4.135458167,3.992831541,4.399092381,0.787828841
999,5.011494253,4.147239264,3.96723301,4.117424242,3.992592593,4.247196672,0.434219429

==> experiment_1/MAPPO_FRF.csv <==
Step,MAPPO_FRF_4 - Mean Episode Reward,MAPPO_FRF_3 - Mean Episode Reward,MAPPO_FRF_2 - Mean Episode Reward,MAPPO_FRF_1 - Mean Episode Reward,MAPPO_FRF_0 - Mean Episode Reward,AVERAGE,STD_DEV
0,-0.853658537,-0.338461538,-0.680076628,-0.593688363,-0.520710059,-0.597319025,0.19068828
1,-0.06496063,-0.355029586,-0.162055336,-0.298755187,-0.010373444,-0.178234836,0.147522716
2,-0.170682731,-0.063366337,0.270377734,0.127835052,0.447265625,0.122285869,0.248933313
3,0.741344196,0.242063492,0.633603239,0.955823293,0.526946108,0.619956065,0.26418827
4,0.83531746,1.384313725,0.927308448,1.069860279,0.994129159,1.042185814,0.209832166
5,1.116190476,1.196428571,1.274900398,1.451097804,1.716,1.35092345,0.238779987
6,1.564102564,2.044747082,2.091463415,1.950515464,1.537142857,1.837594276,0.267012074
7,1.795019157,1.857421875,2.30876494,2.160337553,1.916666667,2.007642038,0.21796905
8,1.905482042,2.63878327,3.694949495,2.311023622,2.268571429,2.563761971,0.683659273
9,2.091240876,2.430555556,3.495069034,2.195789474,2.213483146,2.485227617,0.577843787
10,2.093625498,2.265774379,4.346855984,2.206073753,2.373046875,2.657075298,0.950003341
11,2.424731183,2.31166348,7.939453125,2.365957447,2.672043011,3.542769649,2.461681836
12,2.79739777,2.677777778,8.250943396,2.780383795,3.014787431,3.904258034,2.43296724
13,2.502803738,2.837078652,9.704460967,2.737945493,2.967684022,4.149994574,3.109695468
14,2.84095064,2.625,11.19786096,2.698030635,3.249103943,4.522189236,3.739611744
15,2.832727273,2.722772277,10.67335766,2.648148148,3.284926471,4.432386367,3.497555665
16,2.650283554,3.033962264,13.21052632,2.961797753,2.923743501,4.956062677,4.616672805
17,2.925347222,3.353754941,12.83487941,3.215031315,2.758802817,5.01756314,4.376276327
18,3.019469027,3.083798883,14.97864769,2.805225653,3.392523364,5.455932923,5.327508347
19,2.816466552,3.345811052,17.71254355,2.74559194,3.616040956,6.047290811,6.531204543
20,3.119047619,3.120879121,17.42881944,3.03087886,3.585365854,6.05699818,6.360759231
21,3.034548944,3.497391304,18.1722408,3.013667426,3.468641115,6.237297918,6.67579218
22,2.861111111,3.558098592,19.86607143,2.902892562,3.910233393,6.619681417,7.418264899
23,3.577898551,3.03364486,20.95547945,3.208510638,3.652255639,6.885557828,7.869489453
24,3.136042403,3.381037567,21.1702509,3.057803468,3.558669002,6.860760667,8.001715479
25,3.2608,3.740952381,20.57264957,3.367924528,4.092715232,7.007008343,7.590518029
26,3.055172414,3.910331384,23.63192182,3.174603175,4.669404517,7.688286663,8.936235
27,3.384879725,3.715725806,25.08250825,3.317365269,4.250478011,7.950191413,9.584362359
28,3.57028754,3.749070632,24.71929825,3.503921569,3.668468468,7.842209291,9.435042182
29,3.368330465,4.506151142,26.73737374,3.5,3.596491228,8.341669315,10.29327107
30,3.058287796,3.959334566,27.7833595,3.201960784,4.009487666,8.402486062,10.84278797
31,3.135802469,3.558823529,27.7244582,3.383697813,3.842332613,8.329022926,10.84543546
32,3.100143062,3.756238004,27.9050536,3.674846626,3.682291667,8.423714591,10.89358939
33,3.26874116,5.089416058,28.41950464,3.351449275,3.871750433,8.800172314,10.9916169
34,3.458448753,6.231683168,28.92273403,3.089583333,3.926258993,9.125741655,11.13423232
35,3.216058394,5.073170732,29.04783951,3.832046332,4.012433393,9.036309671,11.2067704
36,3.516129032,4.891129032,29.73642173,3.517102616,4.280550775,9.188266636,11.50122809
37,3.590979782,6.083129584,31.44356121,4.089463221,4.304777595,9.902382278,12.07855629
38,3.76,6.736263736,31.05417277,3.4048583,4.815642458,9.954187452,11.86624128
39,3.917525773,6.634285714,28.87868852,3.390715667,5.043879908,9.573019117,10.86351242
40,3.817777778,7.317010309,30.64098361,3.824041812,4.935368043,10.10703631,11.56724019
41,3.520771513,7.582278481,31.625966,3.383392226,4.792253521,10.18093235,12.1062445
42,4.039772727,7.310061602,30.33800623,3.364620939,6.426666667,10.29582563,11.32203579
43,3.813953488,7.429906542,30.02861685,3.827586207,4.300884956,9.880189609,11.36359182
44,3.641319943,8.336986301,31.25117739,3.507772021,5.047808765,10.35701288,11.84110318
45,4.267254038,8.675233645,30.71969697,3.601054482,4.861952862,10.4250384,11.51485962
46,3.943965517,8.763990268,32.17235772,3.538211382,4.81509434,10.64672385,12.21027662
47,3.775139665,9.464673913,30.50221566,3.472924188,5.158081705,10.47460703,11.44876565
48,3.714067278,8.188636364,30.53925926,4.263934426,6.017628205,10.54470511,11.31297236
49,3.994244604,9.822519084,32.61242604,4.459330144,5.937743191,11.36525261,12.09652624
50,4.085755814,9.825059102,32.98297214,4.870805369,5.165454545,11.38600939,12.28110596
51,3.740740741,8.755693582,32.24071322,4.724489796,5.06043956,10.90441538,12.07804184
52,3.917378917,10.52834008,29.55325444,4.511705686,6.031496063,10.90843504,10.73954501
53,3.793493635,10.43460765,33.08802309,4.895833333,4.88907563,11.42020667,12.38805418
54,4.069735007,11.26990291,31.41691395,4.705533597,6.493288591,11.59107481,11.43608
55,4.090403338,11.15896488,31.69110764,4.435087719,5.943333333,11.46377938,11.65635262
56,4.081491713,10.99025341,32.05564142,4.336523126,6.540441176,11.60087017,11.76531185
57,4.218878249,11.71099744,30.57348243,4.188679245,7.356418919,11.60969126,11.03881221
58,3.967514124,12.17738791,30.68174727,4.6,6.583793738,11.60208861,11.1452187
59,4.31462141,12.23659889,33.13587786,3.909090909,5.69023569,11.85728495,12.35941396
60,4.423545332,11.69247788,32.8519685,4.355421687,5.983388704,11.86136042,12.11244102
61,4.746817539,10.99798793,32.02707276,4.342222222,6.039872408,11.63079457,11.70661614
62,4.378303199,12.40771812,31.41335453,4.762962963,5.884615385,11.76939084,11.45252768
63,4.840466926,13.22123894,31.50830565,5.194486983,7.323049002,12.4175095,11.18751128
64,4.857938719,11.77858439,30.3903577,4.6271777,7.162570888,11.76332588,10.80211179
65,4.452054795,12.09576427,32.4370258,5.288676236,7.260223048,12.30674883,11.6371125
66,4.542056075,12.94003527,33.48765432,5.044169611,7.431034483,12.68898995,12.09451703
67,4.938829787,13.37822878,32.9579288,4.202531646,8.838095238,12.86312285,11.81172795
68,4.978082192,14.47269303,31.16718266,5.059294872,9.476482618,13.03074708,10.86314597
69,5.001342282,12.20527307,32.47269891,4.691823899,8.261663286,12.52656029,11.55587532
70,4.366847826,12.97864769,29.79474548,5.18507891,7.706498952,12.00636377,10.49705707
71,4.708390646,13.88619403,32.88157895,5.831831832,8.07875895,13.07735088,11.62308736
72,4.9730821,15.34682081,31.36949686,5.800285307,8.720408163,13.24201865,10.92285822
73,5.975967957,13.58536585,32.19444444,6.03565365,8.215909091,13.2014682,11.05998503
74,4.647619048,14.79331942,32.87220447,6.463076923,9.474666667,13.65017731,11.41192861
75,5.089635854,15.42730496,32.29459902,6.343558282,8.843137255,13.59964707,11.18634282
76,4.832872928,14.95042735,32.19512195,6.390651085,9.319230769,13.53766082,11.12143199
77,5.178284182,15.83578947,32.45858896,6.774145617,8.524193548,13.75420036,11.22282985
78,5.521978022,14.82863341,31.91525424,7.161290323,9.463312369,13.77809367,10.73106585
79,5.181069959,16.45419103,32.7198748,7.492897727,9.737547893,14.31711628,11.11573612
80,5.563961486,16.43570058,34.48148148,6.8112,8.204968944,14.2994625,12.05615308
81,5.715832206,16.07485605,33.0015625,7.579666161,9.486921529,14.37176769,11.12305431
82,6.458156028,17.92504931,30.68987342,8.137628111,9.944572748,14.63105592,9.995749518
83,6.450210379,16.03074141,32.53784219,7.181523501,9.730392157,14.38614193,10.825323
84,5.454289733,19.97601476,31.33124019,7.356125356,9.879061372,14.79934628,10.80557999
85,7.355191257,17.73943662,33.28728414,7.101382488,11.33393502,15.36344591,10.90344099
86,6.604411765,17.25182482,32.29429892,8.438461538,10.46520147,15.0108397,10.46741359
87,6.995601173,17.33551555,31.84178187,7.882352941,11.25265018,15.06158034,10.22075364
88,6.639810427,19.27838828,31.95202399,8.022727273,10.92715232,15.36402046,10.4901902
89,6.337226277,18.46892655,32.40866873,9.059233449,11.80797101,15.61640521,10.4129826
90,7.671388102,18.09979633,32.52707006,7.777173913,11.51282051,15.51764979,10.41039511
91,6.402919708,19.36644592,33.12006319,9.83788122,12.4212963,16.22972127,10.57176003
92,6.741702742,18.30851064,31.33646322,9.140508221,12.425,15.59043697,9.813854197
93,7.171070932,17.29166667,31.66929134,8.591044776,12.09269162,15.36315307,9.91560498
94,7.769345238,18.37860781,34.20341615,8.908116386,12.50857143,16.3536114,10.80075801
95,8.009749304,21.1043771,32.31944444,9.177496038,13.84341637,16.89089665,10.0430569
96,7.965838509,18.85239852,33.05479452,7.831871345,12.30810811,16.0026022,10.53444709
97,7.292913386,20.92991453,31.63853503,8.616776316,11.71572581,16.03877301,10.216906
98,7.536363636,19.8440678,30.47104851,8.683464567,15.18466899,16.3439227,9.346473721
99,7.558103976,19.27726433,32.81316998,9.207482993,12.73309609,16.31782347,10.25907701
100,8.257142857,21.14434783,33.29573171,9.016897081,12.31397459,16.80561881,10.54352749
101,7.703264095,19.38488576,33.58715596,9.276490066,13.21121495,16.63260217,10.49503827
102,8.332822086,20.5026643,33.50570962,10.01060606,11.67192982,16.80474638,10.45079447
103,8.511869436,20.4955595,32.59659969,9.153354633,13.42366412,16.83620948,10.021815
104,7.984871407,21.43493151,33.84375,9.637901861,12.96052632,17.17239622,10.66562597
105,7.946808511,22.5362069,33.13374806,10.10321489,13.93877551,17.53175077,10.34928301
106,8.72519084,22.02350814,33.33024691,10.30287648,14.18637993,17.71364046,10.13171472
107,8.605388273,21.14982578,33.2957958,9.877076412,14.35701599,17.45702045,10.12324784
108,8.205479452,23.03914591,35.20700637,10.28571429,14.14788732,18.17704667,11.0860153
109,8.425431711,24.34111311,33.75565611,11.85795455,14.92842942,18.66171698,10.30888808
110,8.320058997,21.86486486,33.84992571,10.53061224,15.50623886,18.01434013,10.26971461
111,8.835311573,22.61654135,33.6257764,11.78668942,18.17198582,19.00726091,9.785586222
112,8.864615385,22.73951049,32.93890675,10.28996283,16.3862069,18.24384047,9.884847713
113,9.355322339,22.87545126,34.86356822,10.79220779,14.62909091,18.5031281,10.54668214
114,8.316118936,25.18505338,34.68296296,11.19180633,14.52747253,18.78068283,10.9440214
115,9.303303303,25.16094033,35.03658537,11.32463295,13.7108209,18.90725657,10.90869895
116,9.572847682,24.99640288,34.21803279,11.7020934,17.9559387,19.68906309,10.10435593
117,9.888243832,23.45688073,32.33809524,12.80722892,14.93984962,18.68605967,9.153347926
118,10.15753425,25.67413442,35.03605016,11.88609715,15.75133215,19.70102962,10.4712991
119,7.667757774,25.63818182,33.61987382,10.8513986,17.4415011,19.04374262,10.66589118
120,9.096930533,25.76785714,32.63915858,11.96309963,16.71764706,19.23693859,9.802394148
121,10.01269841,24.36880734,35.13586098,11.87397709,15.95427435,19.46912363,10.35516724
122,10.70283019,25.13718412,34.29984051,12.13003663,16.82894737,19.81976776,9.863353204
123,8.504187605,24.69858156,34.85823171,11.96774194,15.79225352,19.16419927,10.65043317
124,9.779771615,25.68916519,33.87400319,12.10573477,16.86136784,19.66200852,10.01132955
125,9.072490706,26.33104631,34.29612403,12.6622807,16.9706422,19.86651679,10.32959115
126,9.30224525,25.93448276,36.31687898,12.16333333,17.87370242,20.31812855,10.96960618
127,10.56514658,24.87102473,36.83055976,13.80564263,18.47992352,20.91045944,10.39888331
128,9.393887946,26.48615917,34.32137285,13.98461538,17.25274725,20.28775652,10.0371787
129,9.655405405,25.16638079,34.10204082,13.05008945,18.07865169,20.01051363,9.805125781
130,9.110749186,27.24070796,36.03732504,13.65769231,17.15837937,20.64097077,10.89087791
131,11.10099338,26.37388193,34.01837672,14.74321881,17.48648649,20.74459147,9.320850178
132,10.64758497,27.81555154,34.48976378,14.37375415,16.82018349,20.82936759,9.960301068
133,10.4548495,28.63837638,35.3597561,14.14427861,17.42151675,21.20375547,10.43247891
134,8.816764133,24.83666062,32.80787402,14.37435897,17.08103131,19.58333781,9.378164339
135,10.38305085,25.53442029,34.57886677,16.75885329,17.77839851,21.00671794,9.300967898
136,10.30964467,26.86654804,36.725,15.25079365,17.82341651,21.39508057,10.46827733
137,12.23508137,26.50442478,35.32380952,15.78685897,18.5326087,21.67655667,9.263776558
138,10.43097643,28.47695035,33.94366197,16.51785714,17.92843327,21.45957583,9.53435247
139,10.25042589,27.28546099,33.80465116,17.32943144,17.64299424,21.26259275,9.265760104
140,10.40138408,26.43893805,33.95069337,16.7721943,18.80152672,21.27294731,9.10999849
141,9.901993355,27.51693405,34.38153846,15.79613357,18.40112994,21.19954587,9.725443577
142,11.13344887,25.83364486,34.62042683,18.07720588,19.89194499,21.91133429,8.829592873
143,10.95519713,26.84543762,32.63823065,16.52631579,19.5019305,21.29342234,8.549023299
144,9.584558824,28.09345794,35.16415663,17.09139785,17.04933586,21.39658142,10.14089875
145,11.27106227,26.8267148,33.92080745,17.45988258,18.68522073,21.63273757,8.823816496
146,9.78424015,28.36510791,34.69148936,17.6,19.88593156,22.0653538,9.677567094
147,10.40653358,26.8342246,35.92987805,18.08006814,19.86679537,22.22349995,9.636990717
148,9.543165468,27.6611418,34.9847793,16.23713235,18.41838649,21.36892108,9.998412904
149,11.68141593,29.22710623,35.1875,17.04585538,16.29831144,21.8880378,9.869201101
150,11.43485915,27.24675325,34.1702454,17.73104693,19.866171,22.08981515,8.803441748
151,12.47048904,28.82065217,34.28018576,18.08167331,17.70391061,22.27138218,8.966287751
152,10.50374532,28.80185185,34.45807453,20.07526882,19.09484536,22.58675718,9.274370263
153,10.50880626,28.96243292,34.74362819,16.90973451,17.7509434,21.77510905,9.83152417
154,10.64909091,27.58159722,34.76248109,17.26497278,19.32954545,21.91753749,9.386108063
155,11.54035088,28.16129032,35.27231467,17.63508772,18.20754717,22.16331815,9.444864856
156,10.78585086,26.16457961,35.47222222,18.40353982,17.69850187,21.70493888,9.428729268
157,13.17553191,29.84965035,35.6962406,18.95439189,20.482,23.63156295,9.018665625
158,12.70526316,30.31309298,34.76656627,19.83876812,19.87204724,23.49914755,8.894475129
159,12.29911504,28.1125,34.76352396,20.68627451,19.87890625,23.14806395,8.573389472
160,14.17153285,29.38365897,33.34032984,19.96383363,19.29192547,23.23025615,7.879060678
161,11.56472795,28.42273535,34.30275229,19.5106383,19.91820041,22.74381086,8.793018313
162,12.41386139,28.0881295,35.78742515,19.83643123,19.37747036,23.10066352,9.007689176
163,13.35120148,26.53412969,34.48710167,21.08550186,18.57495256,22.80657745,8.071588705
164,12.3100189,29.74204947,35.48795181,18.65140845,19.67265469,23.17281666,9.293976739
165,13.84290541,28.80851064,35.70679012,17.03877551,19.99592668,23.07858167,8.994213015
166,13.6962963,28.04137931,35.05564142,18.61290323,19.54780876,22.9908058,8.492301187
167,13.1155303,27.80310881,37.18066561,19.26062847,20.67961165,23.60790897,9.211178095
168,13.32803181,28.25865209,34.71274962,18.84528302,20.6454918,23.15804167,8.382562113
169,13.32904412,30.17857143,34.00152672,19.04293381,20.87598425,23.48561207,8.442209217
170,13.63423423,28.52315609,35.36153846,20.05464481,18.03339882,23.12139448,8.72208427
171,14.01957295,27.74350087,35.22804314,18.87174721,20.06679764,23.18593236,8.338872862
172,11.82518797,27.53468697,34.57341577,21.23745174,19.45419103,22.9249867,8.588290938
173,14.13465347,30.1,33.72884013,19.3556797,19.80079681,23.42399402,8.165927633
174,12.97920605,29.98059965,35.12596006,21.22159091,20.67128713,23.99572876,8.657543733
175,13.67893661,28.1732852,35.19402985,22.22427984,20.93277311,24.04066092,8.090113714
176,12.37866109,30.42307692,34.44544096,21.39556377,18.27402863,23.38335427,8.987313955
177,13.62869198,29.14211438,34.00941915,21.94160584,17.67078189,23.27852265,8.304925987
178,13.37148594,28.00359712,34.06542056,23.33699634,19.736,23.70269999,7.881721345
179,14.69168357,28.75605536,35.07219662,21.1454219,17.94911937,23.52289537,8.298824972
180,14.54850746,32.79298246,34.89371257,24.20035778,18.83632735,25.05437752,8.753075517
181,12.6993988,28.68617021,35.89090909,22.69485294,21.1381323,24.22189267,8.670424033
182,13.12428298,31.20205479,35.1390625,22.86388385,17.06923077,23.87970298,9.266653825
183,13.61152416,29.75716695,35.2888563,23.92843691,21.97843137,24.91288314,8.191897842
184,14.02752294,28.80070547,34.06635071,24.3266129,19.80232558,24.20470352,7.767659192
185,11.21280992,32.34608696,33.39969136,22.33399209,21.08805031,24.07612613,9.120713414
186,13.79358717,30.69639794,36.01038576,22.99034749,18.43233083,24.38460984,9.007506436
187,13.62643678,30.5221843,35.64954683,26.71846435,18.40711462,24.98474938,8.93984622
188,14.14313725,28.91725352,35.2351145,25.50623886,20.71836735,24.9040223,8.008066403
189,13.98279159,28.79065744,34.10291859,26.39122486,20.4047619,24.73447088,7.767082513
190,14.684,29.07342657,36.70398773,27.2630597,20.88282828,25.72146046,8.358618382
191,13.79047619,29.34446397,35.61689291,24.2597137,19.75959596,24.55422855,8.430043056
192,13.76937984,31.80033557,35.61221374,28.40977444,22.22823985,26.36398869,8.587743647
193,15.58648111,31.49734513,33.89552239,26.12884615,22.58917836,25.93947463,7.290978019
194,14.70155039,25.77118644,34.74183976,26.13528336,19.33603239,24.13717847,7.602685831
195,17.00371747,29.68654174,35.28181818,25.47416974,20.64202335,25.6176541,7.227193567
196,13.11721612,28.40816327,34.65658094,27.34942085,22.63958333,25.2341929,8.013781858
197,16.2078853,29.41774194,35.20839813,27.37009346,20.34303534,25.70943083,7.513609641
198,13.60707965,28.40963855,35.4592145,25.77888446,21.33133733,24.9172309,8.137120659
199,15.04181818,32.33110368,34.8447205,27.51802657,20.58032129,26.06319804,8.216615107
200,14.84532374,29.22635135,35.48042169,28.24528302,21.26305221,25.8120864,7.937536668
201,15.79087452,31.35353535,35.31450382,27.88288288,21.05189621,26.27873856,7.862681926
202,15.97711268,32.16556291,35.60059172,27.74157303,20.94302554,26.48557318,8.032293546
203,16.45522388,29.7120954,35.42642643,27.06690778,22.03245436,26.13862157,7.254714838
204,16.14594595,31.82491582,35.67664671,27.30055659,19.83811475,26.15723596,8.12721014
205,14.58426966,30.65890183,32.26033691,26.90192308,22.78512397,25.43811109,7.084955557
206,17.56305506,31.04074703,33.80804954,29.33018868,20.67959184,26.48432643,6.996085464
207,19.50437828,29.72020725,35.77142857,27.40298507,21.94008264,26.86781637,6.445921766
208,18.24689165,30.4184514,33.65271318,27.95096322,20.95474138,26.24475217,6.464495238
209,16.15045872,29.47474747,35.53823088,27.52897196,21.11231102,25.96094401,7.521383084
210,16.41219963,30.0137931,36.56554878,28.79891304,22.52795031,26.86368097,7.678323241
211,17.62624254,30.24917492,33.96363636,28.13432836,22.7462039,26.54391722,6.427638027
212,17.88507719,31.41967213,35.19497784,28.91984733,19.43448276,26.57081145,7.579162756
213,20.03473492,31.48675497,34.02731411,29.48794063,21.82142857,27.37163464,6.130781364
214,18.669627,28.9983165,35.88988095,28.11977186,22.73535354,26.88258997,6.553444503
215,20.8605852,30.47595357,35.60029499,29.335097,23.64016736,27.98241962,5.823554604
216,19.64107143,31.19173554,36.56307692,27.17907801,20.49895178,27.01478274,7.167138916
217,18.80801336,32.94453507,35.62632375,26.69872958,23.42231076,27.4999825,6.864770855
218,19.73031826,30.25378151,35.98350825,27.06870229,20.75308642,26.75787935,6.761551678
219,21.07664884,30.57980456,34.58689024,27.77158273,23.50585938,27.50415715,5.408222436
220,19.45729537,31.71009772,36.40956652,27.41756272,20.3580786,27.07052019,7.278083
221,19.32605042,30.82564103,34.51659452,28.59198543,21.53371869,26.95879802,6.372408993
222,20.53859649,31.14569536,36.28892216,31.15398551,21.73265306,28.17197052,6.770405547
223,19.91592129,31.23832528,34.5270073,28.97556719,20.26377953,26.98412012,6.597000879
224,20.11833333,31.63562092,35.40963855,28.99256506,22.9030303,27.81183763,6.265548908
225,22.67343486,30.79867987,34.54804805,32.46846847,20.91340206,28.28040666,6.100733148
226,21.62477876,29.55267423,35.91717791,27.42728905,22.336,27.37158399,5.834601736
227,21.84074074,31.51811024,35.73323398,27.11433757,24.25306122,28.09189675,5.587893277
228,21.83275261,30.12274959,35.91950464,29.38191882,23.97722567,28.24683027,5.546335434
229,22.74143836,29.64401294,34.30147059,29.10880829,21.44752475,27.44865099,5.308206847
230,21.99447514,29.80763116,35.60914454,29.96545769,23.88537549,28.2524168,5.424655
231,22.54411765,29.38253968,35.48306333,30.45372051,22.15966387,28.00462101,5.652531927
232,21.91608392,31.93481717,35.38015267,30.03589744,21.86061947,28.22551413,6.093973726
233,23.2310231,31.24558587,35.32738095,29.78330373,22.19959267,28.35737727,5.548733748
234,21.54703833,30.63252033,35.9566474,28.81272085,22.0204918,27.79388374,6.084441826
235,24.95360825,31.64262295,35.62222222,28.43902439,20.70459082,28.27241373,5.781266462
236,25.42917548,31.86644951,35.95,28.42758621,21.29059829,28.5927619,5.661341239
237,23.53206239,30.82884311,36.17673716,31.0670194,21.86283186,28.69349878,5.905306689
238,25.40592334,30.95761381,35.07429421,30.03040541,21.75913978,28.64547531,5.160185125
239,23.85763293,30.89692308,36.44642857,31.4440678,24.244,29.37781048,5.323787522
240,23.20277296,31.77265501,35.1844078,29.90518784,22.15810277,28.44462527,5.604263427
241,22.2478185,31.60416667,34.95373134,28.87091222,22.81726908,28.09877956,5.522734601
242,23.98263889,31.47495961,35.12404288,30.49740933,22.19085487,28.65398112,5.403963488
243,24.2706334,29.91981132,36.06,30.77700348,23.43027888,28.89154542,5.176323117
244,25.84794275,31.62258065,35.75892857,30.79359431,24.37695313,29.67999988,4.603641312
245,24.92845258,30.60400616,33.63425926,30.56335616,24.42857143,28.83172912,3.994595076
246,23.65591398,31.67576244,35.23988006,30.26824818,22.91129032,28.750219,5.31563612
247,22.1375,29.71782178,34.58383234,30.50675676,20.73608247,27.53639867,5.887282107
248,24.0582878,33.69572368,36.15114504,31.33163265,21.67510549,29.38237893,6.244372227
249,23.53092784,31.72831424,35.48513302,29.76247849,23.47520661,28.79641204,5.251401583
250,23.79852126,30.95505618,33.19601838,29.81076389,25.45224172,28.64252028,3.907977872
251,24.57093426,32.78109453,35.31726283,29.40517241,23.70392157,29.15567712,5.047587133
252,25.03741497,31.26966292,36.26981707,27.82758621,24.44701349,28.97029893,4.893963622
253,24.49480969,30.16840278,35.39820359,30.44636678,25.30952381,29.16346133,4.4208853
254,24.36823105,32.09166667,35.15384615,30.93414211,23.1592233,29.14142186,5.16326172
255,25.23356401,31.09046053,34.27827381,28.64381271,21.93075356,28.23537292,4.837201706
256,26.16034483,30.76152623,33.7221374,30.45580589,23.69022869,28.95800861,3.992787986
257,24.65849387,31.29560811,35.72644377,30.77068966,23.90927835,29.27210275,4.95086172
258,25.62454874,33.07961783,33.98955224,29.53859348,22.79741379,29.00594522,4.787863989
259,23.93133803,32.36436597,34.76268657,31.38397329,23.98196393,29.28486556,5.016899485
260,24.61870504,31.72350993,33.215625,30.32755633,24.77244259,28.93156778,3.999874332
261,23.34851138,32.76578073,35.17365269,30.34982935,23.11937378,28.95142959,5.49150308
262,26.2084063,31.47394137,34.84186047,31.58983051,22.34714004,29.29223574,4.964410187
263,26.16580311,32.63857374,34.19604863,30.68021201,22.53254438,29.24263638,4.812160244
264,26.12615955,32.32252836,36.7012012,30.68421053,24.71052632,30.10892519,4.839788935
265,25.20652174,32.84771574,35.09341501,30.97773973,24.58148893,29.74137623,4.664000457
266,25.14309764,29.33946488,35.10077519,29.75,25.30082988,28.92683352,4.075229537
267,25.03743316,30.55848435,36.43778111,29.66014235,24.43373494,29.22551518,4.860135706
268,23.88368056,32.14309484,35.16566265,32.16550523,23.06138614,29.28386588,5.453343573
269,25.41275797,32.4495114,34.93119266,30.46812386,24.02310924,29.45693903,4.632152403
270,25.98284734,32.09983897,35.71428571,33.33506045,23.12452107,30.05131071,5.281609015
271,24.99462366,32.73701299,35.34307692,32.01628664,24.0867052,29.83554108,4.999768419
272,26.63537906,32.7022293,35.61755952,29.9008547,22.70217391,29.5116393,5.056068304
273,25.16635161,33.63636364,36.18786982,29.42628774,23.921875,29.66774956,5.281993651
274,25.67216117,32.08717105,35.2113943,29.90338983,23.76367188,29.32755765,4.660615059
275,25.9907919,30.77703827,35.58761329,30.81833616,23.64624506,29.36400494,4.661447943
276,27.28037383,31.83254344,34.62592047,28.96557659,22.22543353,28.98596957,4.704422103
277,24.86891386,33.27419355,35.59476117,31.68900344,26.08092486,30.30155937,4.63969108
278,26.96174863,31.1779661,35.36073059,29.74285714,24.69758065,29.58817662,4.083190817
279,26.21797323,30.57006369,35.82852807,31.3225256,24.39250493,29.66631911,4.506572944
280,24.7462406,30.32524272,36.09572901,29.07296849,22.77354709,28.60274558,5.200603146
281,27.28119181,32.55284553,35.42900763,31.53220339,23.6386037,30.08677041,4.64113205
282,24.83870968,30.9286872,33.85928144,30.97077922,23.79835391,28.87916229,4.345022197
283,23.99814471,31.90343699,34.52279635,29.4226087,25.14084507,28.99756636,4.444699863
284,25.57761733,32.1661442,36.3810219,29.27787307,23.27329193,29.33518968,5.208821716
285,24.63272727,30.61119751,35.40184049,30.13028765,23.2202381,28.7992582,4.927836789
286,25.61721612,31.87903226,35.375,31.21202003,25.61569416,29.93979251,4.251564045
287,25.65930018,32.10950081,36.60216718,32.80634391,23.93951613,30.22336564,5.273420376
288,26.66176471,34.48107256,35.11800303,30.49006623,24.89183673,30.32854865,4.561018441
289,24.18348624,34.5488959,35.84066768,30.40564374,21.9295499,29.38164869,6.164872365
290,26.36528029,32.87045814,34.70364742,31.60774411,22.65208748,29.63984348,4.987562338
291,26.29453263,32.71428571,34.4,31.85738832,21.95208333,29.443658,5.175159594
292,27.13182674,33.38486312,34.10559006,30.65694683,24.30268199,29.91638175,4.165202202
293,26.86715867,34.7943038,36.6749226,32.50734095,23.98616601,30.9659784,5.365212529
294,26.54699248,32.80519481,34.91754123,32.29152542,22.45783133,29.80381705,5.145812591
295,26.27619048,32.68261563,34.60216718,32.40508475,25.22709924,30.23863145,4.198911056
296,26.47761194,33.31674959,35.13343558,31.29931973,23.325,29.91042337,4.898059392
297,28.19782214,33.43037975,36.78614458,30.2076412,25.62184874,30.84876728,4.378253143
298,28.15671642,32.9047619,35.10909091,31.92207792,23.81188119,30.38090567,4.449716236
299,26.86717268,34.437014,34.94969512,32.8302521,22.23762376,30.26435153,5.520792181
300,27.81782178,33.44838213,36.08283133,30.89933993,24.00383142,30.45044132,4.727643205
301,29.02056075,32.4212963,36.38650307,32.4317032,22.38157895,30.52832845,5.248029713
302,27.97237569,32.80696203,36.42137405,31.17789292,24.20874751,30.51747044,4.658634445
303,28.75457875,33.00463679,34.0320122,31.68166667,25.11867704,30.51831429,3.610682301
304,26.96500921,35.1168437,34.61187215,30.86287625,25.1770428,30.54672882,4.448975523
305,26.96975425,31.58054711,34.61305008,31.75362319,22.79644269,29.54268346,4.660512033
306,27.55375254,32.09553159,35.62325581,30.8262987,26.36633663,30.49303505,3.696865105
307,28.10116732,33.19778481,35.75909091,31.38898164,24.65702479,30.62080989,4.345921962
308,28.5610687,32.65873016,35.27955272,32.61011419,28.29108911,31.48011098,2.99134068
309,25.67816092,31.16978193,35.86397608,30.4487395,25.72038835,29.77620936,4.263183378
310,28.3499044,32.3424,35.04268293,30.2442623,23.66794626,29.92943918,4.294414363
311,26.60852713,33.35869565,34.69674556,32.71172638,26.17374517,30.70988798,4.009872966
312,26.39463602,31.97971919,35.34104938,32.61147541,25.24038462,30.31345292,4.313560733
313,25.04313725,31.99215071,34.44242424,30.27795527,25.34851485,29.42083647,4.132514582
314,27.96247655,33.41795666,36.05580694,32.1483871,22.47900763,30.41272697,5.311212261
315,24.83461538,33.41564417,34.22496148,29.84395973,24.04061896,29.27195994,4.719281784
316,27.1849711,32.48291925,35.89418778,30.96254072,22.64176245,29.83327626,5.093178912
317,26.07061069,33.0063593,35.32083958,32.27540984,23.28402367,29.99144861,5.076196727
318,26.73704415,31.86645469,34.26023392,30.73786408,23.32277228,29.38487382,4.345055795
319,24.62628337,33.35062893,34.52241113,31.20447284,23.89941973,29.5206432,4.951632732
320,27.99038462,33.21613394,34.66469719,30.5561139,23.31462926,29.94839178,4.503654045
321,27.90097087,32.53810264,35.24924925,33.87248322,22.96078431,30.50431806,5.041763239
322,28.13346614,33.36753446,36.52870091,31.88908146,25.5483871,31.09343401,4.325958536
323,26.46303502,32.14785374,33.31145038,30.95876289,23.29469548,29.2351595,4.214395882
324,28.3964497,32.56730769,35.59097744,32.89087948,24.57738095,30.80459905,4.328583903
325,26.93536122,33.4848,33.74330709,33.03035144,24.13944223,30.26665239,4.436266436
326,25.88380952,31.1568,34.82034976,32.51419032,25.09960938,29.8949518,4.236649257
327,24.35247525,31.66776316,35.01574803,32.80726698,24.63188976,29.69502864,4.900663625
328,25.57620042,33.39296636,36.1424196,31.28960818,24.04615385,30.08946968,5.144970631
329,26.28571429,32.621875,35.81969697,31.90673575,25.45059289,30.41692298,4.415955224
330,27.10588235,34.79878971,36.35444947,33.49265905,24.88076923,31.32650996,5.034639393
331,27.307393,34.7829582,35.51987768,31.28264463,24.18,30.6145747,4.85347654
332,26.80190476,33.84094488,33.97451274,31.87460317,24.27992278,30.15437767,4.384395067
333,25.75655431,34.06436421,34.44292237,32.79736409,24.62878788,30.33799857,4.753140996
334,28.05500982,32.90415335,36.29562594,33.52229299,25.10505837,31.1764281,4.508300282
335,26.40361446,33.6896,35.47969925,33.67993874,25.66796875,30.98416424,4.58366089
336,24.93711968,32.44391785,36.28422619,32.88748019,24.52631579,30.21581194,5.224052
337,27.92366412,32.86829268,35.61422088,33.08267091,23.78087649,30.65394502,4.746047996
338,24.95127119,36.06944444,35.29246677,32.25816993,25.14951456,30.74417338,5.38970299
339,25.36726547,34.9908953,35.58470765,30.76298701,25.43614931,30.42840095,4.951097606
340,28.03816794,34.15813953,34.47647059,32.6,24.544,30.76335561,4.324120587
341,26.53831041,32.04975923,34.94864048,32.33009709,25.86266925,30.34589529,3.956718678
342,27.73015873,34.43322981,35.42065868,29.92727273,25.22839506,30.547943,4.343430148
343,28.58891013,32.8021309,35.24427481,32.14701131,24.04724409,30.56591425,4.352849532
344,27.86707566,34.13740458,33.07346327,31.43527508,25.57843137,30.41832999,3.600310511
345,28.04970179,34.05520505,36.54992548,32.7258567,24.23123732,31.12238527,4.938624531
346,28.18452381,32.59055118,34.07248521,32.79238754,24.91683168,30.51135588,3.837989353
347,26.61363636,33.63875969,35.36322188,30.22416534,25.67049808,30.30205627,4.23706345
348,26.96007984,34.51486698,36.13173653,32.34227129,24.63326653,30.91644423,4.932343358
349,31.18125,32.91111111,35.33736762,33.1184,25.8528827,31.68020229,3.576486209
350,26.80701754,33.31415241,35.48328267,32.6547812,26.75097276,31.00204132,3.994644516
351,27.88271605,34.47575758,34.02587519,32.80650155,23.05566219,30.44930251,4.894228313
352,26.26162791,33.30593607,33.78,30.89368771,24.64522417,29.77729517,4.13573917
353,28.10848126,35.10107198,35.29909366,32.93533123,25.73142857,31.43508134,4.307515271
354,26.38170974,33.47424242,35.94,33.0591133,25.24662813,30.82033872,4.717889492
355,27.91935484,33.95084485,36.10534351,31.71197411,27.05405405,31.34831427,3.864362001
356,27.47648262,33.63523957,35.83156297,32.8294702,25.53663366,31.0618778,4.355452092
357,26.4825462,34.17351598,34.38066465,32.5453125,25.11729622,30.53986711,4.411435965
358,28.59325397,33.30015083,34.84758942,32.9012945,23.36641221,30.60174019,4.66316935
359,26.83910387,34.91441441,35.42255639,32.40924092,26.18218623,31.15350037,4.395286666
360,26.54786151,32.68209877,35.90811639,32.07068966,26.38085938,30.71792514,4.148059944
361,27.86653386,34.1225997,35.98811293,34.57443366,24.04930966,31.32019796,5.124123045
362,26.52653928,34.32061069,36.33133433,34.76984127,27.67193676,31.92405247,4.485526036
363,26.93047035,33.71036585,34.97333333,32.79436153,25.27524752,30.73675572,4.339947259
364,27.68849206,34.42682927,35.82496195,33.16474465,27.48507463,31.71802051,3.887562023
365,28.42386831,31.86024845,33.98944193,32.49748744,26.88188976,30.73058718,2.964440466
366,27.8253012,32.53323029,34.76829268,33.50561798,27.27272727,31.18103389,3.41454076
367,28.84773663,34.10264386,34.31818182,33.09605489,28.1166348,31.6962504,2.981291038
368,26.42772277,33.32403101,34.73607038,33.56085526,27.89662028,31.18905994,3.750842843
369,28.7797619,34.47900467,34.9421365,33.07553366,25.5184466,31.35897667,4.070759058
370,29.96754564,32.41653666,32.29613095,33.76886035,26.36037736,30.96189019,2.912812974
371,27.04480652,33.25152439,35.98360656,34.89937107,26.51497006,31.53885572,4.455839224
372,26.65995976,32.74497682,36.04954955,33.17219589,25.26145038,30.77762648,4.603829407
373,28.4484127,31.72919818,35.65828402,33.49755302,24.99043977,30.86477754,4.213166786
374,26.4118896,35.06952663,36.34087481,32.71271586,27.92263056,31.69152749,4.363178163
375,29.33195876,34.3028065,36.3539823,32.50170068,24.11111111,31.32031187,4.784216639
376,27.19096509,34.24778761,36.3238806,34.16666667,26.16603774,31.61906754,4.606498718
377,26.7281746,35.10188088,35.54747774,33.88491446,25.87703436,31.42789641,4.727724203
378,28,34.53495441,33.71121352,32.94221509,27.11389961,31.26045653,3.441706301
379,27.97308489,34.04420732,36.39876352,32.64335664,27.17836812,31.6475561,3.961846402
380,26.70242915,35.1211226,34.5480315,33.55079365,25.56120527,31.09671643,4.584799891
381,26.59453782,34.8366112,35.89820359,31.49501661,25.47991968,30.86085778,4.710085094
382,25.04365904,34.63157895,35.64053254,33.48031496,25.10576923,30.78037095,5.264352752
383,26.31656184,31.9601227,36.33534743,32.14790997,28.70722433,31.09343326,3.803065522
384,28.0203252,33.28247734,34.30985915,33.46091205,27.06238185,31.22719112,3.403901369
385,25.35193133,33.58532934,35.47140649,32.37337662,25.703125,30.49703376,4.670552869
386,26,34.4969419,35.35190616,33.30455259,27.58003766,31.34668766,4.259513857
387,26.972103,33.42391304,33.76827372,33.03114754,25.07485605,30.45405867,4.10807983
388,24.51882845,33.41807044,36.33182504,32.95686901,26.28867925,30.70285444,5.046419763
389,26.96861925,32.03834356,35.6746988,32.25153374,29.07238095,31.20111526,3.326515148
390,25.59743041,35.03810976,36.18195719,33.52597403,24.28680688,30.92605565,5.562529475
391,27.65450644,34.26027397,36.40532544,34.58513932,27.7046332,32.12197568,4.136960716
392,26.67640919,34.09924812,34.81165919,32.14767255,27.95019157,31.13703612,3.652126486
393,25.78768577,34.54962963,34.97067901,32.55188679,27.79734848,31.13144594,4.126539745
394,26.59713701,32.83156297,34.03592814,32.41262136,26.30597015,30.43664393,3.687792365
395,27.11802575,34.28148148,34.5123839,32.28173375,27.95833333,31.23039164,3.492988026
396,25.76200873,34.52095808,35.34736842,33.12634823,26.02583026,30.95650274,4.690084537
397,26.81746032,34.02394366,33.58689024,34.24724409,27.83050847,31.30120936,3.656039864
398,25.30866808,34.19762259,36.47368421,32.64864865,26.89781022,31.10528675,4.797599529
399,29.1779661,34.75699558,36.50638978,34.45396825,27.51743119,32.48255018,3.899472999
400,29.39574468,33.26283988,36.23529412,33.80335366,27.44886364,32.02921919,3.54525332
401,27.13247863,34.45894428,36.90454545,33.46189736,27.025,31.79657314,4.48538164
402,27.03125,34.58333333,36.83895706,35.04692557,27.417603,32.18361379,4.606819419
403,26.03171247,34.57058824,35.93037037,34.17628205,27.50763359,31.64331734,4.526522895
404,27.34120172,34.54901961,34.60534125,35.09612403,27.77246654,31.87283063,3.948634838
405,29.02222222,34.46766917,34.2765625,34.46801872,26.73840445,31.79457541,3.664143702
406,28.24524313,33.13023256,35.24364723,34.62106918,28.10815939,31.8696703,3.457902905
407,25.4958159,33.10271903,36.98967552,33.00158228,27.76771654,31.27150185,4.601062499
408,28.40956341,36.29613095,34.67921687,34.14618974,26.98461538,32.10314327,4.130169477
409,26.89177489,33.86737805,35.52496218,33.18383518,26.74459725,31.24250951,4.127898603
410,28.07264957,33.64635958,35.97579425,34.25967742,30.00957854,32.39281187,3.249535927
411,28.0560166,34.83176101,36.21765601,32.95402299,26.79654511,31.77120034,4.155925107
412,27.04310345,34.08235294,35.80335366,33.3095624,25.50095238,31.14786497,4.574232703
413,27.19183673,34.86949924,34.63348416,32.35737179,28.36132813,31.48270401,3.546736903
414,29.09170306,33.56769231,36.00900901,31.26865672,25.75283019,31.13797826,3.963413608
415,29.02526316,33.17577548,35.4712813,34.37676609,28.35976789,32.08177078,3.207342188
416,27.93133047,35.03529412,36.21060606,34.55606061,25.90545455,31.92774916,4.667630949
417,27.47575058,34.75545171,36.67588326,32.77460317,26.47537879,31.6314135,4.482393356
418,27.19661734,35.53947368,35.43628186,34.35147745,27.44770642,31.99431135,4.291300887
419,29.30042017,34.08357771,37.42272727,34.02096774,26.56481481,32.27850154,4.309081442
420,27.66812227,34.67438272,34.59574468,35.19129082,26.78130841,31.78216978,4.178432931
421,27.01282051,34.29545455,36.59016393,33.67817896,27.26768642,31.76886088,4.363330886
422,26.89339019,34.64253394,34.59852941,34.21135647,26.57741348,31.3846447,4.248942095
423,26.89977728,35.1844078,35.73538012,34.56877898,28.41729323,32.16112748,4.165644977
424,27.9956427,35.1310241,34.98360656,32.74074074,26.6741573,31.50503428,3.950583479
425,27.17025862,34.93195266,35.0346908,36.5,26.74285714,32.07595185,4.716746868
426,27.50513347,34.07088989,35.47727273,33.26059655,25.56561922,31.17590237,4.36401509
427,29.94130435,36.7837037,34.98491704,35.01560062,28.81904762,33.10891467,3.503413519
428,27.45394737,33.78274268,35.03863988,33.26592357,28.37307692,31.58286608,3.42655907
429,28.37288136,35.51963746,35.37573964,35.82594937,27.69187146,32.55721586,4.140799084
430,27.12903226,34.73264402,35.45510836,36.48837209,25.92578125,31.9461876,5.00396299
431,27.66463415,34.67008798,34.97716895,32.42673108,27.51205937,31.4501363,3.660609988
432,29.12393162,33.23333333,33.98630137,33.61990212,26.86440678,31.36557505,3.19077573
433,28.50521921,34.40528634,34.72670807,32.57894737,26.70621469,31.38447514,3.60204181
434,29.86804124,34.51617647,36.72617247,35.68188976,27.17647059,32.79375011,4.089182389
435,28.46304348,37.79799427,34.66962963,34.50645161,27.16730769,32.52088534,4.514818056
436,26.8164557,35.01026393,35.0636646,35.4778626,28.17424242,32.10849785,4.242344622
437,25.96909492,35.63338301,35.72650771,33.77,27.0530303,31.63040319,4.753486827
438,28.41845494,34.13609467,34.84711388,34.89156627,26.75239923,31.8091258,3.911928152
439,26.14822547,35.0969697,35.96011817,34.88942308,26.29944547,31.67883638,4.996158015
440,29.96375267,34.57053292,34.74021909,35.52469136,28.21361059,32.60256132,3.286621996
441,26.86440678,34.99699248,34.67950693,33.8427673,26.41030534,31.35879577,4.33361288
442,27.09110629,32.88767551,34.91629297,33.31537242,26.29795158,30.90167976,3.924346887
443,29.41473684,34.45966514,35.84441088,34.0304,27.02226345,32.15429526,3.751479154
444,28.24791667,34.36834094,35.86315789,33.43780291,27.71969697,31.92738308,3.70719106
445,27.7130621,33.59785933,33.68075802,35.66828479,27.43953935,31.61990072,3.784431128
446,26.38477801,34.53684211,36.90178571,34.05573248,28.10114504,31.99605667,4.511674227
447,29.33404711,33.4054878,34.45852187,33.97939778,26.31529851,31.49855061,3.539195522
448,27.6743215,35,34.97451274,34.9671875,24.96212121,31.51562859,4.840508282
449,30.11513859,35.68113772,35.88403614,34.32121212,28.61007463,32.92231984,3.347217671
450,29.42982456,34.8983308,35.30837004,34.44888179,26.67729831,32.1525411,3.878249184
451,27.93873085,35.403698,36.78923767,32.26810478,28.89595376,32.25914501,3.885455802
452,27.66812227,33.82388974,36.76090226,34.32198142,27.90280374,32.09553989,4.089342989
453,27.96404494,34.93934681,36.36077844,35.21156773,27.0631769,32.30778297,4.420345558
454,30.19153675,33.11309524,35.27596899,33.56946565,27.13786765,31.85758685,3.211060537
455,29.65825688,34.69230769,35.60472441,34.12820513,28.85504587,32.587708,3.099165602
456,29.22246696,36.14710253,36.22,33.87397709,28.05514706,32.70373873,3.850940243
457,26.97807018,34.37904468,34.44680851,33.77586207,26.91528545,31.29901418,3.981758631
458,28.18666667,35.74226804,36.31506849,34.64898596,29.17077799,32.81275343,3.836817705
459,28.39655172,34.24200913,35.26818182,34.71589085,28.51107011,32.22674073,3.463527643
460,26.10021322,35.07017544,34.73668639,33.33647799,27.27838828,31.30438826,4.283203413
461,28.1487965,34.74401198,35.77643505,33.72727273,28.85388994,32.25008124,3.506836474
462,25.84154176,36.00892857,35.55970149,34.81458003,26.67311412,31.77957319,5.067648
463,29.53777778,35.33233533,35.39189189,33.17647059,28.57798165,32.40329145,3.199726562
464,27.2962963,35.82228916,36.67223065,34.84094488,28.11070111,32.54849242,4.479337457
465,26.96822034,36.4351585,35.80472441,33.85532591,27.51845018,32.11637587,4.553135502
466,28.44539615,34.67445483,34.97891566,33.66826156,26.68173258,31.68975216,3.848624822
467,27.84649123,33.64017341,35.49778434,34.64390244,28.90754717,32.10717972,3.488278458
468,28.11954023,34.51319648,35.5320122,33.36714976,30.3605948,32.37849869,3.069595914
469,30.40088106,35.39504373,34.91021672,33.83094099,26.03571429,32.11455936,3.918299837
470,27.92424242,35.46060606,36.6996997,34.21371611,29.76623377,32.81289961,3.783549692
471,29.83119658,35.95548961,35.39538462,36.75975039,28.58969466,33.30630317,3.795770985
472,27.51835853,35.38812785,37.11177347,34.71135647,28.32706767,32.6113368,4.378012421
473,26.21728972,35.74155653,36.4709389,34.58139535,28.82912621,32.36806134,4.568067832
474,29.61353712,34.79034691,36.53698225,33.67816092,28.03949731,32.5317049,3.576090883
475,28.0940919,35.71906841,33.76426426,35.81977671,31.00371058,32.88018237,3.313227204
476,28.16035635,36.16690856,35.83206107,33.32206119,29.37126866,32.57053117,3.668147612
477,28.45614035,35.34074074,35.80733945,34.36996904,29.93632959,32.78210383,3.355308495
478,30.25165563,34.28129602,36.15885023,34.38147567,28.00732601,32.61612071,3.364219936
479,27.89130435,35.13704819,34.08409786,36.34444444,28.35661765,32.3627025,3.954635957
480,28.56222222,35.5649635,35.07902736,33.57377049,27.50740741,32.0574782,3.763353336
481,28.8960177,34.66912851,35.12423313,34.95283019,28.33333333,32.39510857,3.460595412
482,28.42980562,35.36632201,35.52037618,35.56786271,29.22095238,32.82106378,3.659012216
483,28.10657596,34.37288136,33.93087558,36.39076923,26.38086304,31.83639303,4.336972319
484,28.9503386,34.39327485,36.69124424,34.98587127,29.90590406,32.9853266,3.372028105
485,29.57746479,35.9047619,36.36923077,35.81582953,28.83211679,33.29988076,3.753452045
486,28.44444444,34.59237537,35.00768049,35.28506098,30.23007246,32.71192675,3.154306497
487,26.79452055,35.62443439,35.4167916,34.46069182,29.38246269,32.33578021,4.007828899
488,29.61503417,35.53102453,34.38520801,35.19273302,29.26365348,32.79753064,3.09621843
489,26.46119734,35.06734993,35.88939394,34.90077519,31.18426104,32.70059549,3.93192422
490,29.05869074,35.09090909,33.18910741,34.19009585,29.8336414,32.2724889,2.680362567
491,28.51072961,34.11940299,33.60447761,32.49190939,30.06813996,31.75893191,2.393988
492,30.21627409,35.10463378,34.96165644,33.91961415,30.0750469,32.85544507,2.516111556
493,27.70230608,35.67462687,36.8190184,35.85924714,31.97714286,33.60646827,3.781091226
494,29.69469027,34.80717489,36.59426848,35.2908805,28.89922481,33.05724779,3.505632023
495,27.8008658,35.03221083,36.14674735,34.9122807,30.15037594,32.80849613,3.628246901
496,27.80405405,34.70801815,34.51851852,34.79462875,29.77037037,32.31911797,3.299783212
497,26.72649573,35.05547226,34.78134557,35.24307692,28.1694291,31.99516392,4.185461315
498,29.14498934,34.62790698,37.09687034,32.91626409,30.24818841,32.80684383,3.228330341
499,28.83222958,32.59118541,36.28096677,34.47530864,28.11049724,32.05803753,3.533747618
500,28.72123894,33.52252252,34.45962733,32.84423676,30.53564899,32.01665491,2.343810369
501,27.48451327,34.91919192,35.09597523,34.96885246,29.9132948,32.47636554,3.554228727
502,28.86744186,35.37014925,37.23809524,34.10675039,30.58633776,33.2337549,3.443637269
503,30.33842795,34.44888889,35.6858006,34.77429467,30.75142315,33.19976705,2.469891432
504,29.44191344,33.47540984,35.07843137,33.05882353,29.28705441,32.06832652,2.581434641
505,28.36794582,34.86324786,35.42811502,35.0722135,26.98507463,32.14331937,4.111789407
506,29.17460317,34.92005814,35.51355422,34.39191291,30.43632959,32.88729161,2.87595856
507,27.59325843,34.65335235,34.98195489,34.98165138,31.23507463,32.68905833,3.257800399
508,27.03275109,35.63049853,36.19598765,35.09018987,29.35416667,32.66071876,4.178138185
509,28.37204301,34.98442368,34.63181818,34.43017657,29.69318182,32.42232865,3.135709025
510,27.84326711,35.29022989,36.67337461,34.34945398,27.03290676,32.23784647,4.46804112
511,27.78886311,35.49924812,34.57272727,35.78503185,29.64339623,32.65785332,3.684885665
512,27.66294643,36.07478006,34.79573171,35.11485452,27.98301887,32.32626632,4.13932934
513,26.52516411,35.51560178,35.85448916,33.83333333,27.86788991,31.91929566,4.404351529
514,30.30444444,35.36,35.10843373,35.13249211,28.47680891,32.87643584,3.248520908
515,28.04506438,34.54388489,34.86149163,33.73417722,31.67204301,32.57133222,2.818857229
516,29.34368071,35.40122511,35.84509202,34.28771384,29.96992481,32.9695273,3.084802307
517,27.74603175,34.42159763,35.7946027,35.8609375,29.56952381,32.67853868,3.770655442
518,28.71524664,34.20857988,35.71601208,35.26893354,31.36580882,33.05491619,2.958042411
519,28.23218391,34.95121951,35.88115942,34.84858044,30.28651685,32.83993203,3.372407861
520,28.0824295,32.89670659,33.66362253,33.6904376,28.37592593,31.34182443,2.861144788
521,28.51677852,35.71994135,35.6095679,34.5,31.09056604,33.08737076,3.16879197
522,28.74944072,33.75947522,35.46210996,33.25363489,32.1046729,32.66586674,2.500687823
523,27.36613272,33.52511416,33.58215962,35.72972973,30.51879699,32.14438664,3.252020022
524,26.74772727,33.26008969,35.6310832,34.77083333,30.79026217,32.23999913,3.578126084
525,28.03370787,33.88235294,33.3379845,36.11483254,29.39444444,32.15266446,3.341749646
526,28.04807692,35.05072464,34.36238532,33.74733638,30.69814815,32.38133428,2.937958675
527,28.15011547,35.75964392,32.8897281,35.31055901,32.03461538,32.82893238,3.052601517
528,28.71561772,34.68892261,35.05343511,33.77067083,32.42748092,32.93122544,2.565299633
529,29.0361991,35.16422287,34.3203125,34.4859375,33.74818841,33.35097207,2.464279434
530,28.62612613,36.25615051,34.20684292,34.25791139,30.08971963,32.68735012,3.191907024
531,28.03009259,36.23293769,35.35384615,34.77080063,30.26691042,32.9309175,3.580297089
532,27.89954338,35.52402402,36.09104704,34.43720191,30.4952741,32.88941809,3.543232499
533,29.63452915,36.80704441,36.65987461,34.67507886,29.07103825,33.36951306,3.767445868
534,28.79775281,36.04457652,35.10622155,33.85913313,30.95332136,32.95220107,3.011647238
535,29.3724605,34.44134897,36.59574468,34.86421725,31.92335766,33.43942581,2.821121186
536,26.57373272,33.69044006,34.3338438,35.80726698,31.79373849,32.43980441,3.581880692
537,28.92922374,34.32991202,34.45675266,34.49516129,32.13661202,32.86953235,2.416498017
538,27.82528736,33.17673049,35.10015408,35.0190779,31.06630824,32.43751161,3.059959364
539,26.74501109,34.14803625,36.71364318,33.41109299,27.08377897,31.62031249,4.46897639
540,26.37442922,34.99855072,34.63581184,34.52511416,31.04745167,32.31627152,3.686775979
541,27.84375,35.74891775,35.33885542,35.13608563,28.43267504,32.50005677,3.993347919
542,26.91533181,34.6257485,36.99216301,34.26086957,32.48345588,33.05551375,3.789617781
543,27.80405405,34.66921899,35.53823088,32.52886115,30.31899642,32.1718723,3.170470664
544,27.48883929,34.75825826,35.20610687,32.36234177,31.59574468,32.28225817,3.087638516
545,28.32413793,34.40832049,35.52710843,33.23001631,30.96975089,32.49186681,2.877375193
546,25.80320366,34.982009,35.31547619,34.75729647,29.69588551,32.11077416,4.217087789
547,30.32790698,35.86746988,35.72797527,33.95469256,32.00181488,33.57597191,2.400698174
548,26.12826603,35.44940476,36.85388128,32.74528302,31.91009174,32.61738537,4.141060349
549,29.37443946,35.0212766,34.90620272,34.27105666,32.34926471,33.18444803,2.383945951
550,29.5,35.67799114,36.70199693,33.11774194,31.37634409,33.27481482,2.974849725
551,28.9135514,35.81805158,35.41766467,36.30427892,32.57894737,33.80649879,3.095517821
552,29.9765808,35.11627907,35.13496933,33.7523511,30.40585009,32.87720608,2.519823852
553,29.2283105,35.6298984,35.55223881,34.20095694,31.08,33.13828093,2.858715607
554,29.51884701,34.71091445,34.44594595,34.81818182,31.05688073,32.91015399,2.458533617
555,29.71559633,33.84947839,35.13063063,34.47020934,32.07885305,33.04895355,2.182117827
556,31.3286052,36.62335766,34.4893617,34.0096,30.45238095,33.3806611,2.49627824
557,28.67105263,35.01169591,36.3875969,33.81458967,34.29695886,33.63637879,2.940377835
558,26.2004662,35.31555556,36.87878788,36.61171032,32.06801471,33.41490693,4.463540133
559,28.20842572,34.53242836,36.46026987,35.17884914,31.80427046,33.23684871,3.285485293
560,28.17865429,34.71448864,36.69369369,36.1291866,31.96691176,33.536587,3.50883424
561,29.99767981,34.17291066,35.37867079,34.05494505,29.31365314,32.58357189,2.733254519
562,29.88888889,35.69692533,36.74277017,34.48119122,30.04159132,33.37027339,3.210192539
563,29.70631068,34.85281385,34.83408072,34.65325077,29.07567568,32.62442634,2.961141766
564,29.75598086,35.71284271,35.54166667,34.73659306,32.88309353,33.72603537,2.486816792
565,29.10185185,35.30849478,34.42857143,33.81931464,29.99808795,32.53126413,2.790596232
566,29.69655172,35.27313433,34.29420732,33.56521739,31.7412844,32.91407903,2.214825408
567,30.14976959,35.74705882,33.75920245,34.261563,32.82437276,33.34839332,2.077379993
568,29.92792793,35.92274052,35.8021148,33.00944882,30.4,33.01244642,2.854435193
569,28.27790433,34.5628655,34.83832335,33.46784566,31.97111913,32.62361159,2.67811982
570,30.07816092,35.59467456,35.58359133,35.62878788,30.35507246,33.44805743,2.951559499
571,28.8630137,35.77293233,36.46428571,34.43882545,29.73180077,33.05417159,3.519295277
572,30.14348786,35.15697674,36.21133231,34.60542169,30.65957447,33.35535861,2.763532036
573,30.47640449,34.51928783,37.26928896,34.41798107,30.99637024,33.53586652,2.805932818
574,27.54669704,36.35578331,35.10283159,34.0416,29.05272727,32.41992784,3.886038134
575,30.42888889,35.28740741,35.16969697,35.09220986,29.92349727,33.18034008,2.749092048
576,30.1026253,33.47194245,34.36296296,34.59512938,31.37569061,32.78167014,1.963393552
577,29.82110092,35.25,35.92889561,36.47151899,31.61785714,33.81787453,2.931019366
578,30.59767442,36.33092486,35.39846154,35.34894992,32.09481216,33.95416458,2.470001359
579,28.52816901,34.48895434,35.11332312,34.7217806,31.20626151,32.81169772,2.8585455
580,30.16389549,33.59136691,36.35863095,34.62214984,31.28171642,33.20355192,2.502514093
581,25.32242991,34.46706587,35.45496894,34.58028617,31.12477396,32.18990497,4.179017367
582,28.33632287,33.91029412,33.55030488,33.5328125,31.3992674,32.14580035,2.349430997
583,29.19679634,35.69577875,33.99527559,34.30407524,31.32234432,32.90285405,2.607206779
584,29.08390023,34.72898551,35.77142857,32.97372488,32.67450271,33.04650838,2.554499382
585,27.09862385,34.94428152,34.44603175,34.96610169,33.04821429,32.90065062,3.336015883
586,29.82119205,35.08764368,34.08459215,35.42185129,32.5065666,33.38436915,2.291809229
587,29.33647059,34.70175439,34.49620637,35.33229329,31.09532374,32.99240968,2.627886263
588,27.18367347,35.54022989,35.56964006,35.17160686,31.4741533,32.98786072,3.671812221
589,31.30805687,34.76136364,34.91916168,35.21505376,31.65658363,33.57204392,1.91854857
590,28.55479452,34.86849711,34.39670659,35.25736434,31.42678571,32.90082965,2.860220519
591,28.15575621,35.2880117,35.20430108,34.84274809,32.37096774,33.17235696,3.049733848
592,30.10401891,36.06015038,36.35692771,36.22526636,31.42124542,34.03352176,3.023828842
593,29.61609195,35.22861357,34.51424288,33.7952381,31.44247788,32.91933287,2.331106308
594,29.92465753,35.58271237,35.62905719,35.17460317,32.0248227,33.66717059,2.573633759
595,29.33256351,34.73873874,34.29051988,35.03503185,31.93148148,33.06566709,2.418691277
596,28.70316302,34.88538682,35.87125749,34.27051672,33.59749553,33.46556391,2.790567859
597,30.13207547,34.74226804,33.90404798,35.21165644,32.10124334,33.21825825,2.093967299
598,29.66894977,35.21577381,34.09397944,35.57142857,30.66306306,33.04263893,2.704938491
599,32.01415094,35.4233474,33.10581222,34.58346334,31.48998179,33.32335114,1.667366079
600,30.9787234,34.9351585,35.71255673,34.86752827,32.98558559,33.8959105,1.914611778
601,29.84615385,34.37337192,35.42367601,35.82260597,33.44049734,33.78126102,2.388325767
602,29.4221219,36.1372549,35.20272315,36.82721713,31.54807692,33.8274788,3.19482531
603,29.50930233,35.93777135,35.71993912,35.55172414,32.67095588,33.87793856,2.782949202
604,29.05442177,34.74607703,32.91492537,34.54914197,30.47504621,32.34792247,2.513603848
605,30.74882629,36.05760709,35.6407465,34.73913043,31.63585952,33.76443397,2.416295912
606,30.10091743,35.05308465,34.95744681,34.31114551,30.66606171,33.01773122,2.429826787
607,29.4837963,35.88659794,34.24594993,34.29485179,32.17830882,33.21790096,2.46794149
608,29.67420814,35.39111111,35.24251497,36.06125574,29.9787234,33.26956267,3.160033861
609,29.04137931,33.80630631,34.97322835,34.62654321,31.73664825,32.83682108,2.46591775
610,31.92890995,36.22081575,35.02252252,32.84260731,30.36499069,33.27596925,2.35577677
611,29.11793612,35.64213564,35.47538462,33.71291866,31.06641366,33.00295774,2.847182604
612,31.79136691,36.92171344,35.48858447,35.6073132,31.02707581,34.16721077,2.593852832
613,31.29840547,36.7167382,34.55267176,34.3504,29.41154562,33.26595221,2.892545957
614,29.49771689,35.00298507,35.46293495,34.48861912,32.20446097,33.3313434,2.48213173
615,29.22663551,35.6951567,35.0945122,33.88375559,30.83963964,32.94793993,2.798381678
616,31.38837209,34.27769784,36.58805513,34.49380805,32.68864469,33.88731556,1.968232456
617,29.26056338,35.93205318,34.81134969,34.30670927,32.84758364,33.43165183,2.58168613
618,29.86320755,34.78496241,35.32835821,34.42168675,31.64869888,33.20938276,2.34919198
619,27.87906977,33.40746269,34.06807867,34.37461774,31.10727273,32.16730032,2.717342037
620,29.10666667,35.90028902,35.3969697,35.16717325,30.48087432,33.21039459,3.167668277
621,28.63549161,34.75707899,35.12808642,34.55434783,32.13468635,33.04193824,2.730429577
622,30.61805556,34.8722467,35.54728682,35.99846154,31.41477273,33.69016467,2.489463694
623,30.02600473,35.50518519,35.98496241,34.61875,30.49906191,33.32679285,2.844805631
624,28.59207459,34.46348733,35.76722818,33.79716981,30.61080074,32.64615213,2.955793657
625,28.26233184,35.1376702,35.87406297,34.08231707,30.90757856,32.85279213,3.190480308
626,30.1713615,36.04577969,35.46210996,35.47119645,31.71143376,33.77237627,2.651619526
627,31.15186916,36.43409742,35.14932127,35.56,31.91935484,34.04292854,2.351121483
628,30.80320366,34.60901163,35.96499239,34.47887324,32.01270417,33.57375702,2.104866146
629,29.25570776,35.39048991,35.07822086,35.12248062,31.78125,33.32562983,2.716305852
630,32.9841629,36.22978723,36.14179104,34.66874028,31.87298748,34.37949379,1.926295874
631,31.62440191,35.11637931,34.25577812,33.75530179,31.62298025,33.27496828,1.584056232
632,33.81797235,36.61095101,34.9224924,34.58293839,31.93454545,34.37377992,1.703566403
633,32.42361111,35.35849057,35.54462935,35.2384,32.26950355,34.16692691,1.666231372
634,30.88100686,34.21690141,36.55757576,34.1008,31.14130435,33.37951768,2.375587719
635,30.52093023,35.38896747,36.26168224,35.4600939,32.77858439,34.08205165,2.384241575
636,32.34441805,35.78622669,36.02681388,34.14746544,32.19784173,34.10055316,1.820611001
637,32.26573427,35.99562682,34.25574273,33.57770801,30.44086022,33.30713441,2.091715879
638,31.24413146,34.38530735,35.19398496,34.31868132,31.86842105,33.40210523,1.733974414
639,29.13013699,35.38483548,35.29376855,34.79320988,32.33978873,33.38834792,2.68430923
640,29.18032787,35.21982759,35.41993958,33.65426357,31.61737523,33.01834677,2.632093573
641,30.98108747,35.15616046,35.0733945,35.0408805,31.74422735,33.59915006,2.059809134
642,29.40801887,36.40772532,36.9124424,35.45891473,33.34615385,34.30665103,3.059882569
643,30.10383747,35.44524496,34.80739599,35.92043682,31.2625,33.50788305,2.640634018
644,30.48752834,35.43529412,35.32621951,33.64580153,32.01923077,33.38281485,2.13896589
645,29.39705882,35.36918605,35.93721973,34.2875,32.61675579,33.52154408,2.629922938
646,31.72836538,35.3773862,35.26597325,35.03797468,30.79432624,33.64080515,2.200501979
647,31.70232558,34.61857143,36.96983409,34.75628931,32.62724014,34.13485211,2.052277426
648,30.7239819,37.16184971,35.25954198,35.5941358,30.96672828,33.94124754,2.917223904
649,29.81192661,35.68235294,35.0309119,35.4015748,31.07374101,33.40010145,2.745954379
650,30.08863636,36.18037518,34.79758308,34.61658842,31.16783217,33.37020304,2.603222765
651,30.27522936,34.47569956,35.8493353,35.25884244,32.78483245,33.72878782,2.247987084
652,31.02314815,36.83594864,35.72272727,33.74845679,30.6299639,33.59204895,2.759544253
653,30.5472973,35.72805755,36.40184049,34.55639098,31.49116608,33.74495048,2.595897912
654,30.08275862,35.11840228,35.06625578,36.2306525,32.07228916,33.71407167,2.550274971
655,30.88505747,37.48377581,35.14456036,35.2449923,31.90586146,34.13284948,2.692431819
656,29.88992974,34.86260623,35.45357686,35.19651347,29.67870036,33.01626533,2.958726852
657,30.1108545,36.74928367,34.87072808,36.87051482,31.27949183,33.97617458,3.12571442
658,30.47380952,34.64571429,35.5469697,34.7552,34.20567376,33.92547345,1.989279968
659,29.71395349,35.16180758,35.32890855,34.31687898,32.75680581,33.45567088,2.326502882
660,30.38554217,33.9222561,35.63868066,34.32488114,31.83240223,33.22075246,2.093055065
661,28.38352941,35.01744186,37.26905132,36.19236641,32.85420561,33.94331892,3.51318509
662,30.87096774,34.83357453,36.88323353,34.80461538,33.18085106,34.11464845,2.238940293
663,30.5274463,36.32803468,34.72985075,36.13343799,32.21851852,33.98745765,2.536508632
664,31.52668213,34.71776504,34.78625954,33.90408805,31.08043876,33.20304671,1.775391237
665,30.17349398,35.62150221,36.0621118,34.94565217,33.2056239,34.00167681,2.400468715
666,30.35909091,35.53246753,36.58689024,33.86780715,31.87301587,33.64385434,2.559492853
667,29.69837587,37.47901592,37.14615385,34.24,31.06509946,33.92572902,3.505334016
668,32.61904762,35.13134328,35.11225997,34.53375196,30.04873646,33.48902786,2.180367022
669,30.9352518,35.0299572,36.25633383,32.82131661,32.43830571,33.49623303,2.127428819
670,31.34802784,35.80118694,35.47311828,36.64069952,34.07592593,34.6677917,2.07344147
671,29.21136364,36.60144928,35.40490798,34.80738363,31.33693694,33.47240829,3.083194411
672,30.85981308,37.04397163,34.98310292,35.45496183,33.99286988,34.46694387,2.297814744
673,32.84705882,36.41151079,32.96832579,34.98628049,33.76756757,34.19614869,1.503613299
674,32.57845433,34.50290698,35.72488408,34.64806202,32.69927536,34.03071655,1.356105087
675,31.4965358,34.89193084,34.88235294,33.1486698,33.04578755,33.49305538,1.431060852
676,29.96674584,35.99129173,35.44277108,34.37443609,32.95361781,33.74577251,2.409664408
677,31.30679157,34.08383234,35.12932331,34.38425197,30.30458716,33.04175727,2.106439569
678,30.18881119,35.88053097,34.47723935,35.17177914,31.89053803,33.52177974,2.396285529
679,32.30823529,35.17492711,34.94648318,35.70616114,32.68490566,34.16414248,1.552747334
680,31.41826923,34.65267728,36.51578947,35.28683386,32.37592593,34.04989915,2.103665041
681,31.38709677,36.62017804,33.86736215,33.73538462,32.4440367,33.61081165,1.964936023
682,31.15198238,35.38002981,35.14674735,34.83950617,31.7936803,33.6623892,2.020731805
683,30.63194444,35.03687943,32.50074516,36.13141994,31.31261101,33.12272,2.376109834
684,29.22911695,36.44252874,34.33783784,34.73734177,33.2601476,33.60139458,2.698982642
685,31.95423341,36.09051724,34.81146305,34.03605016,33.80633147,34.13971907,1.512869424
686,31.11547344,35.56285714,34.31164902,35.45101089,33.0112782,33.89045374,1.863004462
687,30.35154394,34.38028169,35.77693475,35.21719457,32.30258303,33.6057076,2.247153609
688,30.0046729,33.75229358,35.88269795,35.49922481,31.51315789,33.33040942,2.537658846
689,29.7764977,33.12625538,35.1125,33.3484375,32.52680222,32.77809856,1.934469395
690,31.79405034,35.97101449,34.07264297,34.95496894,32.66245487,33.89102632,1.688046605
691,32.51463415,35.9454023,35.04504505,33.83015873,32.50649351,33.96834675,1.527859535
692,31.70709382,36.2916074,35.20217729,35.00471698,30.61730769,33.76458064,2.456067259
693,30.86384977,36.81715893,34.56202144,35.77515723,31.18345324,33.84032812,2.694639779
694,29.94942529,35.5057971,34.85502959,35.625966,31.41304348,33.46985229,2.614215107
695,31.71527778,35.68731563,36.55401235,35.5453125,32.63768116,34.42791988,2.116500352
696,29.95093458,37.35635359,34.78078078,34.9734375,31.49285714,33.71087272,2.961630961
697,30.41092637,35.75035868,33.53134328,34.82326284,31.81501832,33.2661819,2.175103779
698,30.85648148,35.63700565,36.01785714,34.51572327,34.39748201,34.28490991,2.040302537
699,28.39497717,34.54806313,35.3559322,34.7223114,32.96487985,33.19723275,2.825165369
700,30.57772622,34.90014684,35.38670695,34.35413417,32.41187384,33.5261176,1.998118578
701,30.62328767,34.13421829,34.13580247,35.45411392,31.19099099,33.10768267,2.089406066
702,31.29951691,36.87240356,36.66263238,35.47860539,31.07792208,34.27821606,2.871006561
703,29.4009434,35.04239766,35.32083958,34.52255054,31.89228007,33.23580225,2.538606069
704,29.73349057,34.18364419,34.75549048,34.44018405,31.37243948,32.89704975,2.226147674
705,32.0807601,35.12573964,37.08333333,32.77777778,34.28330206,34.27018258,1.979066073
706,29.47016706,36.11627907,34.55192878,34.24228395,32.4556962,33.36727101,2.536951655
707,32.1862069,35.96115108,35.87171561,35.11232449,32.53667263,34.33361414,1.834487605
708,31.45862884,35.47421203,35.52089552,33.9968652,31.6741573,33.62495178,1.9780824
709,31.14805825,35.63513514,35.84567901,36.72340426,31.75690608,34.22183655,2.569830416
710,30.38443396,34.72942817,38.22406015,35.96842105,32.08348794,34.27796626,3.106784556
711,30.16159251,35.66619116,35.67496112,34.43035994,31.28360958,33.44334286,2.56562422
712,31.75700935,35.99715505,34.84266263,34.95023328,34.05,34.31941206,1.590993294
713,29.95734597,35.30635838,34.65151515,34.64050235,31.8287796,33.27690029,2.290424151
714,30.80235294,34.48088235,35.44977511,34.44745223,31.96303502,33.42869953,1.954198117
715,32.67365967,35.20899855,34.80218069,31.75438596,33.55223881,33.59829274,1.440553614
716,31.49419954,35.25941423,35.89237668,35.08082409,32.72363636,34.09009018,1.884340289
717,29.65,36.25,35.55407407,35.34499205,33.5634058,34.07249438,2.663338467
718,30.58314351,35.84615385,36.17701863,36.71709531,33.27827648,34.52033756,2.567700252
719,30.79665072,36.26592798,33.42789969,35.11867089,32.43866171,33.6095622,2.159292037
720,32.09569378,35.48920863,34.89093702,33.98763524,32.19055944,33.73080682,1.545137251
721,30.83213429,34.79651163,36.22222222,33.86305732,33.86948529,33.91668215,1.975421068
722,32.18246445,36.25176803,34.89506173,35.53677621,32.81128748,34.33547158,1.759761554
723,31.73786408,37.09444444,36.18887262,36.13862928,34.8537037,35.20270283,2.09487968
724,31.62168675,35.17410072,35.81791045,34.53871499,31.56834532,33.74415165,2.013426882
725,32.12171838,35.66523605,35.47553517,35.78449612,33.60837887,34.53107292,1.612897881
726,31.12933025,35.17236467,36.315625,34.1496063,34.09107468,34.17160018,1.927481932
727,32.06506024,35.92350487,34.94962963,35.02950311,32.64556962,34.12265349,1.670688345
728,32.73365617,36.22301136,35.11360239,35.64414414,32.82913669,34.50871015,1.625247462
729,31.11611374,36.87073864,36.09035222,34.67387944,33.61191336,34.47259948,2.259174964
730,29.66825776,35.86494253,38.2101227,34.80655226,33.73368607,34.45671226,3.14823974
731,30.41866029,35.23175966,35.50077519,36.0562701,32.98345588,34.03818422,2.337192261
732,29.82151589,35.75391181,35.11026034,34.79936306,32.7137746,33.63976514,2.419355564
733,29.65144231,36.57163531,34.86295181,33.77409163,34.59334566,33.89069334,2.579307171
734,30.30392157,34.1568915,35.96363636,34.79617834,32.34402852,33.51293126,2.221004288
735,32.74766355,35.68475073,36.51578947,33.30618893,31.79664179,34.01020689,2.004468046
736,29.51798561,36.28860029,35.55223881,35.36577708,32.09908257,33.76473687,2.869567911
737,31.00952381,35.44075145,36.2081448,35.0466563,33.52741021,34.24649731,2.056066749
738,30.56294537,34.85569986,35.73493976,35.56971514,33.29422719,34.00350546,2.151606505
739,31.48139535,34.86478873,36.39215686,34.54303599,32.56029685,33.96833476,1.947836185
740,31.42758621,35.53120464,35.72189349,33.96607431,32.9981378,33.92897929,1.796279258
741,31.32458234,34.79076479,34.65217391,36.35703002,31.51330798,33.72757181,2.212274932
742,32.34375,35.68686869,35.82158921,34.32917317,33.7189781,34.38007183,1.446714602
743,31.38084112,35.54796512,33.92035398,36.58034321,31.00190114,33.68628091,2.470688278
744,31.96181384,37.27106742,38.03636364,36.77621283,32.34883721,35.27885899,2.889749598
745,31.34449761,36.51775148,34.85128983,35.87869362,32.45065177,34.20857686,2.226426957
746,32.52913753,37.08683068,36.1369863,34.41411043,31.98510242,34.43043347,2.211538228
747,31.81686747,35.20029895,34.92705167,36.77211394,32.82041588,34.30734958,1.979262843
748,31.69953052,35.4841954,34.7820122,34.3046875,31.92072072,33.63822927,1.722526153
749,30.46759259,36.74340176,35.96217852,35.4683153,32.76717557,34.28173275,2.604478788
750,31.65429234,35.95735294,36.30508475,36.4212963,33.09025271,34.68565581,2.178685791
751,28.71788991,33.71408451,36.13109756,34.83180428,31.50810811,32.98059687,2.925300044
752,30.51463415,36.62898551,34.28656716,35.87167449,32.56327986,33.97302823,2.485213948
753,32.67517401,35.62518741,34.28926905,35.58293839,33.43438078,34.32138993,1.302808141
754,31.67294118,36.18394161,34.74503817,34.78021978,33.50190114,34.17680837,1.691184862
755,30.24485126,36.3150289,35.12576687,36.49921507,33.36842105,34.31065663,2.592792036
756,31.27126437,35.60979021,33.84650456,33.0620915,32.47661871,33.25325387,1.618115997
757,32.41724942,36.01343284,37.09384615,36.59873618,32.06921676,34.83849627,2.402960096
758,31.43607306,37.54668675,35.50822123,35.29773463,33.17647059,34.59303725,2.346875021
759,31.07943925,35.91458027,35.10339506,34.19874804,30.84699454,33.42863143,2.332456183
760,33.57692308,34.29491018,34.79179331,34.84976526,32.80679785,34.06403794,0.86865281
761,31.64,34.97643594,35.99085366,35.37012987,32.01478743,33.99844138,2.018962486
762,29.60235294,37.61343284,36.30884558,35.29335494,34.07550645,34.57869855,3.07127712
763,33.11212815,34.39565217,35.77492447,34.28526149,32.82495345,34.07858395,1.175419637
764,32.84669811,35.27662722,35.01384615,33.94444444,32.87918216,33.99215962,1.145292323
765,31.89400922,35.46041056,35.04216867,34.64012739,34.08888889,34.22512095,1.398068206
766,35.00236407,36.61482558,35.25454545,35.42633229,33.25849057,35.11131159,1.206764643
767,31.31860465,35.23838081,37.05477308,34.51681957,31.58866545,33.94344871,2.455644171
768,31.38151659,37.10885341,35.29411765,34.19880419,32.3345521,34.06356879,2.290698597
769,32.52570093,35.80588235,36.37636081,34.63174114,32.1694291,34.30182287,1.895815193
770,31.15258216,35.08933718,34.77259036,36.2496124,32.97670251,34.04816492,1.999226984
771,32.41647597,35.73676471,35.49165402,34.2194745,33.61636364,34.29614657,1.369832442
772,31.16941176,36.31869688,34.66766467,33.66163142,32.68265683,33.70001231,1.95155607
773,31.17741935,35.54674221,35.1728763,34.88173653,30.85974499,33.52770388,2.305339155
774,31.89361702,37.40428571,34.28293413,34.19201229,33.21778584,34.198127,2.03460797
775,31.52757794,35.44148148,34.97049689,36.27386541,31.11796733,33.86627781,2.372750094
776,31.22222222,35.25718391,36.69501466,33.9309816,34.63333333,34.34774714,2.022430411
777,30.23933649,35.94452347,34.30225564,34.2460815,33.11931818,33.57030306,2.117078132
778,28.53365385,36.24677188,34.03153153,34.63761468,31.58363636,33.00664166,3.010044856
779,31.34180139,36.71652422,35.47669173,34.81587302,32.81374322,34.23292671,2.146376121
780,31.26886792,34.89519651,34.66057839,35.07523511,32.53676471,33.68732853,1.695965346
781,30.85046729,36.75944056,35.38021638,33.00312012,33.68173258,33.93499539,2.264564053
782,32.68224299,34.66133721,35.22713864,35.51208459,33.06122449,34.22880558,1.283126941
783,32.42335766,34.14076246,35.39203675,33.63318113,32.89692586,33.69725277,1.155035787
784,32.4738041,35.98002853,33.67337461,35.27287066,32.24181818,33.92837922,1.661492281
785,32.69806763,35.51355207,35.91009464,33.31230769,31.98542805,33.88389002,1.739133583
786,33.16976744,35.9084507,36.94290123,34.14285714,32.07663551,34.44812241,1.981653887
787,32.81730769,35.41109531,35.75688073,34.33700787,31.36576577,33.93761147,1.83778968
788,32.27546296,36.18811881,32.906298,34.05255023,31.71563089,33.42761218,1.770666589
789,31.10416667,34.84428571,35.82272727,34.61022364,31.86462094,33.64920485,2.045601024
790,34.37354988,36.5131397,36.26275116,34.89681335,31.59090909,34.72743264,1.970891641
791,33.69141531,34.55509066,35.08270677,34.71205008,31.90875233,33.99000303,1.270377555
792,31.03791469,36.17435159,35.4481203,34.49475262,33.35648995,34.10232583,2.012792778
793,28.78066038,34.71571429,34.67651633,34.09007634,32.98553345,33.04970016,2.486630981
794,32.9858156,35.68413598,35.99690402,34.01889764,34.51992754,34.64113616,1.231656768
795,32.29748284,36.06294707,32.95081967,33.35692308,31.87523277,33.30868109,1.642685997
796,29.95714286,33.63487332,36.52672956,32.99219969,31.16100179,32.85438944,2.518721313
797,32.55244755,34.72740316,34.77996965,35.146875,33.55576208,34.15249149,1.075787783
798,32.92307692,34.95677233,34.58208955,35.51898734,32.41881919,34.07994907,1.340662233
799,32.65012407,36.83114993,34.19117647,34.2143975,31.28355388,33.83408037,2.071323405
800,31.78873239,35.67293777,34.32469512,33.80434783,30.89814815,33.29777225,1.935716777
801,33.83292978,34.23762376,36.15174507,34.77830941,33.52573529,34.50526866,1.033028894
802,32.1,35.45376956,34.36024845,35.17418351,31.46181818,33.71000394,1.820289137
803,33.44893112,35.2987013,34.2351145,34.52904239,32.8747698,34.07731182,0.943626525
804,32.30487805,35.22091311,36.75923191,33.50078247,33.77306273,34.31177365,1.716983733
805,31.79809976,35.6011236,36.78030303,35.23538705,33.32422587,34.54782786,1.976380617
806,30.4084507,33.13737075,35.52402402,34.70708661,31.70363636,33.09611369,2.100845659
807,31.76777251,35.27208976,35.46941896,34.43740095,33.20218579,34.0297736,1.547872634
808,29.20782396,36.20839363,37.18222222,35.90136571,33.40754039,34.38146918,3.209637758
809,31.35167464,35.44523471,35.11006289,34.33956386,34.31192661,34.11169254,1.619011728
810,32.66336634,36.22446043,36.95209581,32.68701095,31.01092896,33.9075725,2.552716941
811,32.51980198,35.18249258,35.45552147,36.009375,32.11870504,34.25717921,1.799581238
812,30.5754717,35.89121339,34.96759259,35.73501577,31.9558011,33.82501891,2.412273541
813,29.38701923,34.86478873,36.38080495,35.15562404,32.64036697,33.68572079,2.756170129
814,33.53253012,35.75633803,35.05208333,34.04447853,32.45660377,34.16840676,1.289610093
815,31.25837321,35.59827834,36.41213064,34.76829268,31.38051471,33.88351791,2.412131931
816,33.33732057,35.68162084,34.63622047,34.44272446,35.35883424,34.69134412,0.911649763
817,31.60283688,36.17612809,36.03969466,33.7015625,32.86580882,34.07720619,1.999245444
818,31.05924171,35.08271787,35.76445087,36.32148377,31.82998172,34.01157519,2.399542692
819,33.25415677,35.57774608,35.05775076,33.69488818,33.51371115,34.21965059,1.031108583
820,32.66985646,35.48359486,33.66616314,34.78484848,32.03752345,33.72839728,1.430056272
821,33.23832924,35.00851064,34.91284404,34.79598145,32.04347826,33.99982873,1.312638939
822,31.47183099,35.35786436,36.28967643,35.01067073,32.3357016,34.09314882,2.075211633
823,31.96948357,35.91076487,35.21306376,35.70376176,32.69158879,34.29773255,1.831465516
824,32.2189781,35.8045007,34.72507553,34.36544343,33.26678766,34.07615708,1.378055336
825,29,35.35177305,35.45913819,35.20436817,32.91454545,33.58596497,2.771640484
826,33.39667458,34.61340942,36.27477477,35.12671756,31.04255319,34.0908259,1.993088702
827,31.27083333,37.11379801,35.04268293,36.73634945,31.37082601,34.30689795,2.835511809
828,32.08837209,35.14488636,36.27259036,35.58015267,30.09566787,33.83633387,2.63327324
829,31.5744186,36.93409742,35.89665653,34.88787879,33.43772894,34.54615606,2.103730264
830,30.53956835,35.17573222,35.55642633,34.22273425,32.16431095,33.53175442,2.127351148
831,32.23923445,37.26874116,36.39312407,35.18081761,32.23400366,34.66318419,2.33591598
832,29.65301205,37.13180516,35.00304878,35.59139785,34.69131238,34.41411524,2.822393373
833,30.28639618,35.61637931,34.0544919,34.54587869,33.13097345,33.52682391,2.021151737
834,31.76642336,35.22269504,35.06268657,34.40930233,29.44688645,33.18159875,2.508117764
835,31.44366197,36.38494318,37.06074074,33.54422789,32.28413284,34.14354132,2.481927665
836,32.50827423,34.30357143,33.91654247,35.87974684,33.33085502,33.987798,1.255470556
837,31.73636364,35.15373134,36.16916168,34.89751553,31.31296296,33.85394703,2.184001648
838,32.89563107,35.07220708,34.57384615,36.14088821,30.96601073,33.92971665,2.028691242
839,33.12958435,35.30311615,33.27993779,35.13522013,34.44122966,34.25781761,1.015539685
840,31.29216152,34.70613409,35.82568807,34.75548589,32.78723404,33.87334072,1.811456519
841,32.03791469,35.39389535,36.42945736,33.68062016,32.32723949,33.97382541,1.909953648
842,30.43601896,36.67971014,35.47640791,35.10280374,31.27169811,33.79332777,2.761739845
843,33.51963048,33.84492754,35.74009509,35.65348101,32.01679104,34.15498503,1.5676215
844,31.59770115,34.47994269,35.80709877,36.20124805,31.45404412,33.90800696,2.266719074
845,32.34669811,35.80829757,34.02461538,34.20189274,33.03690037,33.88368084,1.31383256
846,31.96610169,33.65435746,35.47239264,35.38028169,31.65853659,33.62633401,1.810638581
847,32.43269231,35.48927039,35.1749226,34.7866242,31.23913043,33.82452799,1.880295792
848,34.26315789,35.64697406,36.12187959,34.9140625,32.23791822,34.63679845,1.516330254
849,30.17464115,35.89518414,34.35932722,34.29487179,34.22592593,33.78999004,2.137269303
850,29.57664234,37.19094767,35.8265625,33.46948357,33.26779026,33.86628527,2.907436639
851,33.54479419,35.0480226,35.16616314,34.72767857,32.30783939,34.15889958,1.217803189
852,32.57798165,37.41242938,35.38653001,35.34937888,34.03125,34.95151399,1.794727106
853,32.9952381,36.30901288,35.9638009,33.91451613,32.25493716,34.28750103,1.791428795
854,33.98325359,36.34626039,35.40729927,36.07632399,32.06581353,34.77579015,1.769792099
855,34.15827338,35.09490085,35.77380952,34.68049155,32.30018083,34.40153123,1.31496919
856,32.64146341,36.87835926,36.05760709,36.23076923,33.03544776,34.96872935,1.973501345
857,33.2345679,35.81398601,34.33023256,36.05124224,32.45421245,34.37684823,1.571024029
858,29.90464548,37,36.38629283,36.17310665,32.81226766,34.45526252,3.023371584
859,33.53041363,35.85852982,35.29837518,34.94391026,32.58458647,34.44316307,1.348408051
860,30.92156863,35.20199147,35.78120185,34.76498423,34.82046332,34.2980419,1.930571113
861,30.21234568,35.99136691,35.77984496,34.603125,34.03435115,34.12420674,2.332783675
862,31.84745763,35.80143885,35.67264574,33.96507937,33.26887661,34.11109964,1.66961145
863,32.77777778,37.57281553,34.76315789,36.98921418,31.09981168,34.64055541,2.744821738
864,31.09468822,35.95348837,35.38187221,34.02605863,34.45955882,34.18313325,1.884854675
865,32.99282297,35.2446959,35.14008942,35.13679245,32.10351201,34.12358255,1.472759134
866,31.86893204,35.70100143,36.08992248,33.6194825,33.88727273,34.23332223,1.709381261
867,30.78313253,36.57245337,35.19290123,35.37747336,32.52583026,34.09035815,2.367411685
868,30.64066194,35.94617564,35.82934132,35.34597876,34.03790614,34.36001276,2.212707122
869,32.81326781,34.79432624,34.57910448,33.97952756,31.58866545,33.55097831,1.339916089
870,31.71121718,35.53956835,35.51788491,33.90976331,34.29038113,34.19376298,1.566645739
871,30.01686747,35.54848046,36.35302806,33.69124424,34.16697588,33.95531922,2.445051471
872,31.01445783,35.07027818,35.43255814,34.96764253,31.42245989,33.58147932,2.168837678
873,31.20246914,35.61686391,35.66871166,33.94209703,34.88808664,34.26364567,1.8486165
874,33.00947867,35.32942899,35.5733945,34.54517134,33.21468927,34.33443255,1.180972402
875,30.80896226,35.98978102,37.31570997,33.92006525,33.62752294,34.33240829,2.486389718
876,31.20432692,34.92050209,36.19910847,34.00306279,32.67613636,33.80062733,1.939914116
877,30.76794258,35.08357771,35.33898305,35.36687307,33.68500949,34.04847718,1.960167227
878,32.91154791,35.64914773,36.01834862,35.18138801,33.8302583,34.71813812,1.306141786
879,31.11778846,36.02463768,35.00598802,34.88383046,33.32325142,34.07109921,1.91260179
880,32.1965602,37.56187767,35.63875969,36.31061807,33.36178108,35.01391934,2.192659234
881,30.46210269,35.29124821,35.07309487,35.32237872,31.18026565,33.46581803,2.429424173
882,32.89448441,35.3005618,36.2677761,34.25116279,33.16757741,34.3763125,1.423410407
883,33.37470726,35.17302053,36.03481013,35.63141524,33.08088235,34.6589671,1.345597001
884,34.17444717,35.25847458,35.08282209,33.49689441,33.85661765,34.37385118,0.768365792
885,35.25,36.47864507,35.41717791,35.70588235,33.39853748,35.25004856,1.137240007
886,31.58823529,34.3115942,35.37173579,34.73547401,33.41208791,33.88382544,1.46751823
887,32.1216545,36.44476327,35.22272727,34.83830455,33.25746269,34.37698246,1.698797263
888,33.33090024,37.13229018,35.39137134,35.72295082,32.78927911,34.87335834,1.789935832
889,33.10705596,35.81385281,36.00153139,35.43206107,32.73345936,34.61759212,1.568547336
890,32.31358025,35.39941263,36.53264095,35.83230769,31.51809524,34.31920735,2.248575856
891,28.65060241,35.43258427,34.96212121,34.34059098,33.26857143,33.33089406,2.738909713
892,32.937046,34.98405797,34.75454545,35.1664,34.76867031,34.52214395,0.902185073
893,33.85609756,35.25467626,36.46391753,35.28549142,31.88246269,34.54852909,1.753413931
894,32.06281407,36.43277311,35.74593796,37.70278638,32.08598131,34.80605857,2.590599166
895,33.64141414,36.1980057,35.79398496,34.71606864,34.67977528,35.00584975,1.011728113
896,33.76385542,35.75539568,36.84162896,35.51482059,32.7679558,34.92873129,1.63645491
897,30.9,36.29370629,35.2127031,33.90894819,34.02788104,34.06864773,2.020349141
898,32.95365854,35.57322176,35.95751138,34.49920509,33.50277264,34.49727388,1.290517547
899,29.40759494,35.26961484,35.13574661,33.56143079,33.62335217,33.39954787,2.372947491
900,31.21271394,34.93487699,34.49548193,34.11993769,33.40183486,33.63296908,1.465186766
901,31.49370277,33.3041543,35.01333333,36.37013997,34.05330882,34.04692784,1.830434762
902,31.21927711,37.59825328,34.33834586,34.26234568,32.01438849,33.88652208,2.487037218
903,33.6618705,35.93821839,35.14264487,34.09062003,32.91208791,34.34908834,1.199907365
904,31.5811138,35.57101025,36.01963746,34.78167939,33.81501832,34.35369184,1.761942849
905,31.10344828,37.25525947,37.31259484,36.81933439,33.40540541,35.17920848,2.797746265
906,32.495,37.88413793,35.32253086,34.39813375,32.55656934,34.53127438,2.232228739
907,31.93112245,34.52061069,35.22526636,36.45259939,32.92467043,34.21085386,1.802903779
908,32.41353383,35.8893617,36.46176471,34.11819596,33.86080586,34.54873241,1.633604679
909,31.64634146,35.39544808,35.24924925,34.01735016,32.20572451,33.70282269,1.719430236
910,30.10579345,35.71650212,35.4887218,33.75920245,33.31376147,33.67679626,2.254668504
911,33.54299754,35.57103448,35.62,35.52453988,32.64373898,34.58046218,1.394667048
912,31.67919799,34.56962025,36.96084337,34.87205882,34.14840989,34.44602607,1.888451646
913,30.82178218,34.19368723,35.7120743,35.23565891,32.55102041,33.70284461,2.015854029
914,32.70854271,36.31320225,36.06726457,35.19370079,35.02037037,35.06061614,1.425999095
915,30.79187817,36.79073034,36.45535714,34.39440994,34.96209386,34.67889389,2.39195001
916,32.30769231,36.08628006,36.08206687,34.97021944,34.08202443,34.70565662,1.581911003
917,32.44029851,36.41297935,36.50217707,34.42461538,33.90127971,34.73627,1.731733561
918,32.39902676,35.44763271,35.9516129,34.8798151,33.48576512,34.43277052,1.463694742
919,33.15949367,36.07525326,34.34920635,35.02415459,34.03454545,34.52853066,1.09412462
920,30.13819095,35.28508124,34.57293233,35.4762634,33.17657993,33.72980957,2.201454874
921,30.70379747,36.6571835,36.24693252,34.04848485,34.00756144,34.33279195,2.36764316
922,32.10591133,33.93767705,35.45535714,34.47191011,33.10261194,33.81469352,1.28119402
923,31.87088608,35.18832117,35.85007496,34.70653907,34.22346369,34.36785699,1.519913674
924,31.3025641,37.54375897,36.49850746,34.92901235,33.37918216,34.73060501,2.482764987
925,31.20963855,33.98658718,34.3833581,35.5624037,34.15298507,33.85899452,1.604552691
926,30.60391198,36.56633381,34.70827068,33.75039246,32.52867384,33.63151655,2.245514126
927,31.02216749,36.06886657,34.98970588,35.84698609,32.99459459,34.18446413,2.143552873
928,32.55163728,35.46888567,34.81443299,35.4691358,32.5706422,34.17494679,1.497253537
929,30.57560976,35.20524017,35.70314843,34.9140625,32.37205082,33.75402233,2.194480048
930,33.09975062,35.1122449,36.55120482,34.42923077,32.75136116,34.38875845,1.544656597
931,31.73594132,37.13869626,37.31539611,35.08702532,33.1943958,34.89429096,2.439316904
932,30.98518519,35.91025641,36.74439462,34.82260597,33.23875433,34.3402393,2.288408365
933,30.72568579,36.53924419,36.22948328,36.28748068,31.86751361,34.32988151,2.800689528
934,31.65346535,35.05594406,35.18825301,35.9628483,33.26007326,34.22411679,1.745158394
935,30.245,35.98118669,34.30461538,34.39280125,33.71062271,33.72684521,2.12031133
936,30.75921376,35.65260197,35.30518519,34.83870968,30.86481481,33.48410508,2.456592117
937,31.89460154,37.32794118,35.83827893,35.13771518,33.29908257,34.69952388,2.134606366
938,31.40594059,35.2972973,34.48611111,34.86228482,34.23913043,34.05815285,1.535597457
939,31.36699507,36.32937685,36.26745914,36.82015504,32.90573013,34.73794325,2.44581184
940,33.01790281,35.01166181,36.29429429,34.03064516,32.63986014,34.19887284,1.492056327
941,32.33248731,35.72622478,36.20897833,34.83307087,32.64845173,34.3498426,1.771212606
942,32.14962594,36.7360913,34.76701967,35.66307692,32.97822142,34.45880705,1.887838429
943,31.80102041,36.5006993,36.07623318,35.55453149,32.74635036,34.53576695,2.118532919
944,32.00737101,36.84074605,36.93533835,33.99370079,33.94021739,34.74347472,2.115210392
945,34.3875,35.6810585,35.48059701,35.06687403,33.12181818,34.74756954,1.034819286
946,32.92,36.42837079,35.91428571,33.74098361,33.73897707,34.54852344,1.529600204
947,30.34,35.21757925,36.00590842,34.816,32.0433213,33.68456179,2.392629779
948,30.82,36.03401361,35.10134128,34.00486224,34.03677758,33.99939894,1.966210721
949,31.10539216,35.88904899,35.06586826,32.73667712,34.27898551,33.81519441,1.909606497
950,31.23664122,35.23919308,35.20451128,32.98765432,33.29263914,33.59212781,1.681963376
951,32.5825,35.78662873,35.57652303,33.55945122,34.29911504,34.36084361,1.352708935
952,32.22906404,35.83284884,35.87829912,33.76609105,32.10251799,33.96176421,1.84874269
953,31.56467662,36.19002695,35.71060606,35.81538462,34.28413284,34.71296542,1.903151694
954,31.69156627,34.37226277,35.54033486,35.70261941,33.2010772,34.1015721,1.682682635
955,34.3241206,34.54806313,33.62146051,34.08056872,34.46085409,34.20701341,0.371928944
956,31.18387909,37.47714286,35.18382353,34.90091463,32.51711712,34.25257545,2.455306223
957,32.82820513,35.39351199,36.25570776,34.76762821,32.1880651,34.28662364,1.722265368
958,32.09975062,35.5106082,35.45565749,35.83307573,33.38680927,34.45718026,1.635766191
959,32.95153061,33.3814147,36.72888889,34.72195893,33.96942446,34.35064352,1.486285266
960,30.43969849,34.43081312,35.32786885,35.18307692,33.95752212,33.8677959,1.996163083
961,32.8553616,36.18091168,34.60326895,34.8556231,32.85204991,34.26944305,1.424551576
962,32.05405405,35.71004243,37.07851852,36.06112853,35.76225045,35.3331988,1.914086552
963,33.00973236,36.75817923,36.12759644,34.11664075,33.95332136,34.79309403,1.580003366
964,31.14974619,36.13916786,35.68141593,34.37054264,34.37384899,34.34294432,1.950394595
965,31.66997519,35.99417758,35.01190476,36.22910217,34.11071429,34.6031748,1.843350622
966,33.58481013,36.45839416,37.55172414,32.92823713,33.23263889,34.75116089,2.10636738
967,32.87723785,35.31085044,35.20336391,35.48422713,34.51601423,34.67833871,1.071854962
968,30.10513447,37.44901065,35.02228826,35.734375,33.6702509,34.39621186,2.758740527
969,31.23762376,35.52186178,36.38670695,35.55233494,33.12788632,34.36528275,2.12992514
970,30.245,36.26995646,35.36578171,35.28549618,33.26950355,34.08714758,2.411754497
971,33.02512563,36.60770328,36.62730061,34.4562212,33.07733813,34.75873777,1.791244864
972,31.66253102,36.47486034,35.40983607,35.66515152,33.8959854,34.62167287,1.899177157
973,31.63,36.57440476,35.67484663,36.02018634,33.5334507,34.68657769,2.061034181
974,30.04221636,36.32080925,34.02416918,35.16510903,33.27304965,33.76507069,2.380166384
975,32.79220779,35.49130435,36.60059613,34.48484848,32.91449814,34.45669098,1.644415548
976,29.54054054,34.42627737,35.98302469,34.49617152,33.34200743,33.55760431,2.434206681
977,32.43376623,35.69971671,35.48759124,35.82417582,34.31059246,34.75116849,1.428099033
978,34.16321244,35.27181688,35.95295903,35.47694754,35.17801047,35.20858927,0.656476964
979,32.64583333,37.10656934,35.78402367,34.1377709,32.87137681,34.50911481,1.914684214
980,31.44559585,36.08391608,35.67267267,35.58675079,33.59552496,34.47689207,1.949985163
981,32.50886076,34.54215116,35.19047619,34.69314642,33.34450652,34.05582821,1.098771745
982,32.81912145,36.43888071,36,34.18709677,32.9494382,34.47890743,1.683340202
983,29.75,35.46647646,36.52623907,36.14372163,30.81037567,33.73936257,3.202519457
984,31.6425,35.55937053,36.80030257,34.98573693,32.87867647,34.3733173,2.083467777
985,34.54020101,36.70653686,34.13129771,34.43818466,34.30228471,34.82370099,1.063645056
986,30.67341772,34.52765957,35.88670695,33.9153605,33.75222816,33.75107458,1.914613068
987,30.3033419,37.14185393,37.653789,36.1377709,31.66787004,34.58092515,3.361853124
988,31.24936387,35.75706215,35.01404056,36.10935024,32.76584507,34.17913238,2.091267532
989,32.77892031,36.79360465,36.05255255,34.48545176,31.71813285,34.36573243,2.137873627
990,31.19354839,35.67583213,35.98644578,36.70331325,32.73693694,34.4592153,2.37062166
991,31.63065327,35.83451202,35.79562044,36.51974724,31.05524862,34.16715632,2.602137185
992,31.12935323,35.99708029,34.74509804,34.36979969,33.1884058,33.88594741,1.838104365
993,30.66748166,34.97021277,34.47787611,35.77230769,31.51277372,33.48013039,2.250077993
994,32.53634085,37,35.18926975,33.63806552,32.26156584,34.12504839,1.976842497
995,29.9475,35.91322902,34.62783661,36.40965732,33.38069217,34.05578302,2.581269659
996,31.28715365,35.64202899,36.52424242,36.47433904,32.94623656,34.57480013,2.345654994
997,32.2720403,36.99283668,34.80184332,35.07097792,31.60347826,34.1482353,2.200358518
998,33.10669975,36.32390382,34.90404798,35.17384615,35.26630435,34.95496041,1.165923626
999,31.14427861,36.68714286,33.7218845,35.66251944,32.98233216,34.03963151,2.193455897

==> experiment_1/MAPPO_FRR.csv <==
Step,MAPPO_FRR_4 - Mean Episode Reward,MAPPO_FRR_3 - Mean Episode Reward,MAPPO_FRR_2 - Mean Episode Reward,MAPPO_FRR_1 - Mean Episode Reward,MAPPO_FRR_0 - Mean Episode Reward,AVERAGE,STD_DEV
0,1.881987578,1.331034483,1.176470588,1.532467532,1.608391608,1.506070358,0.270071181
1,1.633540373,1.68627451,1.814371257,1.817142857,1.945783133,1.779422426,0.12275814
2,2.011235955,2.089473684,2.037037037,1.879581152,2.193069307,2.042079427,0.114484272
3,2.230337079,2.12,2.137362637,2.78680203,2.661691542,2.387238658,0.31362713
4,3.048543689,2.611940299,3.131707317,2.572139303,2.610328638,2.794931849,0.271540721
5,2.828193833,2.769585253,2.706422018,2.675438596,2.658119658,2.727551872,0.070495932
6,2.995283019,2.5,3.064377682,2.714285714,2.759433962,2.806676076,0.22737673
7,2.957142857,3.158730159,2.954545455,2.751111111,3.221719457,3.008649808,0.186968724
8,3.034313725,3.066964286,3.222222222,2.845454545,2.908695652,3.015530086,0.146679265
9,3.255605381,3.111538462,3.352348993,2.940425532,2.73877551,3.079738776,0.245927196
10,3.863829787,3.063909774,3.328063241,2.97107438,3.004016064,3.246178649,0.372741544
11,3.614107884,3.181481481,3.153256705,3.012048193,2.8984375,3.171866353,0.272177113
12,2.974545455,3.255102041,3.396946565,3.113360324,3.208178439,3.189626565,0.157867995
13,3.560483871,3.516245487,3.141447368,3.260869565,3.167259786,3.329261216,0.196610628
14,3.044247788,3.322033898,3.322695035,3.219230769,3.209459459,3.22353339,0.113902697
15,3.3,3.252830189,3.410071942,3.417293233,3.223776224,3.320794318,0.089087839
16,3.443089431,3.255033557,3.285198556,3.111538462,3.163822526,3.251736506,0.127603763
17,3.547717842,3.481884058,3.451827243,3.353146853,3.381877023,3.443290604,0.078046302
18,3.289795918,3.296551724,3.234482759,3.191881919,3.468531469,3.296248758,0.105392764
19,3.539923954,3.395522388,3.220394737,3.614420063,3.509868421,3.456025913,0.153467693
20,3.404494382,3.283870968,3.252559727,3.515923567,3.424561404,3.376282009,0.107788689
21,3.554006969,3.232323232,3.5,3.277936963,3.141263941,3.341106221,0.17771817
22,3.543554007,3.554140127,3.299342105,3.403614458,3.589225589,3.477975257,0.122390387
23,3.329896907,3.380327869,3.257425743,3.275229358,3.34375,3.317325975,0.050462013
24,3.521568627,3.48427673,3.310679612,3.4,3.242622951,3.391829584,0.116504707
25,3.87,3.263313609,3.481268012,3.358490566,3.359223301,3.466459098,0.23847923
26,3.406040268,3.353697749,3.372307692,3.305555556,3.675078864,3.422536026,0.145770384
27,3.375426621,3.588607595,3.454285714,3.455331412,3.543806647,3.483491598,0.083682879
28,3.411003236,3.635057471,3.430167598,3.551912568,3.520900322,3.509808239,0.091771781
29,3.741830065,3.48265896,3.533333333,3.679758308,3.489071038,3.585330341,0.118236796
30,3.33557047,3.700534759,3.423423423,3.350923483,3.391428571,3.440376141,0.149458834
31,3.669934641,3.78746594,3.342939481,3.375342466,3.569482289,3.549032963,0.190084578
32,3.498349835,3.443213296,3.471976401,3.394736842,3.525568182,3.466768911,0.050560145
33,3.468013468,3.612732095,3.721925134,3.317829457,3.426966292,3.509493289,0.158943264
34,3.536585366,3.426086957,3.542521994,3.482233503,3.35359116,3.468203796,0.079539221
35,3.616352201,3.450928382,3.707462687,3.56010929,3.306451613,3.528260834,0.154973672
36,3.367892977,3.609625668,3.437994723,3.465789474,3.356568365,3.447574241,0.101630951
37,3.561959654,3.670025189,3.521621622,3.477806789,3.427480916,3.531778834,0.092083037
38,4.0625,3.670025189,3.472,3.441527446,3.780346821,3.685279891,0.253213844
39,3.473214286,3.553524804,3.586387435,3.837563452,3.512135922,3.59256518,0.143439857
40,3.619186047,3.428235294,3.556930693,3.449877751,3.505076142,3.511861185,0.07815235
41,3.766773163,3.46969697,3.473404255,3.467153285,3.550617284,3.545528991,0.128520522
42,3.393258427,3.453865337,3.445255474,3.536299766,3.483253589,3.462386518,0.052543741
43,3.63141994,3.460591133,3.794594595,3.558411215,3.546666667,3.59833671,0.125348853
44,3.425876011,3.525906736,3.599009901,3.622065728,3.533007335,3.541173142,0.076618981
45,3.741046832,3.528985507,3.710784314,3.542035398,3.734793187,3.651529048,0.106610642
46,3.588235294,3.693779904,4.031400966,3.753623188,3.615207373,3.736449345,0.177326747
47,3.493857494,3.47146402,3.626262626,3.600849257,3.599056604,3.558298,0.070327417
48,3.437017995,3.592841163,3.473684211,3.610021786,3.681093394,3.55893171,0.101011898
49,3.506234414,3.580796253,3.46882793,3.655021834,3.712121212,3.584600329,0.100969921
50,3.510204082,3.556675063,3.550724638,3.554639175,3.564377682,3.547324128,0.021337965
51,3.439320388,3.722891566,3.826697892,3.485887097,3.650717703,3.625102929,0.161829744
52,3.792838875,3.571428571,3.507246377,3.635245902,3.460526316,3.593457208,0.129506307
53,3.371727749,3.662222222,3.653753027,3.492031873,3.587771203,3.553501215,0.122336818
54,3.86797066,3.533333333,3.525274725,3.62962963,3.560483871,3.623338444,0.142787088
55,4.121359223,3.636828645,3.410367171,3.663934426,3.54601227,3.675700347,0.268086727
56,3.888625592,3.774941995,3.554054054,3.610778443,3.618852459,3.689450509,0.138279686
57,3.605194805,3.79064588,3.440347072,3.626865672,3.538011696,3.600213025,0.128866192
58,3.632098765,3.62398374,3.55654102,3.716942149,3.562628337,3.618438802,0.06493534
59,3.732186732,3.760722348,3.744493392,3.584710744,3.699604743,3.704343592,0.070534187
60,3.925,3.725701944,3.43537415,3.607068607,3.768060837,3.692241107,0.183221144
61,3.85915493,3.528473804,3.591489362,3.488505747,3.628230616,3.619170892,0.144689345
62,3.863523573,3.875518672,3.593548387,3.612781955,3.58,3.705074517,0.150629465
63,3.640350877,3.659340659,3.959910913,3.667961165,3.732,3.731912723,0.132025812
64,3.742990654,3.64476386,3.743362832,3.637655417,3.657587549,3.685272062,0.0533401
65,3.813333333,3.590336134,3.685598377,3.615658363,3.590994371,3.659184116,0.094530513
66,3.639065817,3.624203822,3.662626263,3.685873606,3.557761733,3.633906248,0.048590614
67,3.70045045,3.830339321,3.566810345,3.721223022,3.532833021,3.670331232,0.121163178
68,4.061833689,3.594117647,3.72,3.623423423,3.886075949,3.777090142,0.195773129
69,3.821802935,3.608961303,3.935698448,3.598662207,3.569204152,3.706865809,0.162649134
70,3.718487395,3.638418079,3.695238095,3.794495413,3.665480427,3.702423882,0.059683332
71,3.609756098,3.573099415,3.718685832,3.706618962,3.795918367,3.680815735,0.089443899
72,3.938461538,3.935606061,3.885416667,3.708967851,3.574074074,3.808505238,0.161108883
73,3.931372549,3.697588126,3.530655391,3.752650177,3.608208955,3.70409504,0.152750172
74,3.875,3.691860465,3.868320611,3.714991763,3.64604811,3.75924419,0.105604533
75,4.070422535,3.658715596,3.791397849,3.586919105,3.845890411,3.790669099,0.18724162
76,3.8,3.596261682,3.592885375,3.667238422,3.799651568,3.69120741,0.103504093
77,3.842741935,3.693181818,3.719262295,3.577319588,3.712171053,3.708935338,0.094329477
78,3.68875502,3.552361396,3.706114398,3.659793814,3.696335079,3.660671942,0.062963245
79,4.22244898,3.650763359,3.777777778,3.84751773,3.738617201,3.847425009,0.221364331
80,3.872586873,3.857913669,3.665314402,3.636678201,3.54,3.714498629,0.145331212
81,3.766666667,3.903954802,3.748076923,3.632890365,3.710169492,3.75235165,0.099066949
82,3.644981413,3.851711027,3.755064457,3.749174917,3.578044597,3.715795282,0.106206418
83,3.712621359,3.571428571,3.731800766,3.76109215,3.659163987,3.687221367,0.074640075
84,3.986666667,3.720486111,3.671153846,3.782679739,3.779365079,3.788070288,0.120189887
85,3.9,3.813356164,3.828413284,3.850498339,3.572916667,3.793036891,0.127338329
86,3.783057851,3.790654206,4.024904215,3.728055077,3.781967213,3.821727712,0.116293886
87,3.52244898,3.807958478,3.602316602,3.664473684,3.820642978,3.683568144,0.129603493
88,4.084942085,3.717081851,3.802681992,3.686567164,3.661290323,3.790512683,0.173011518
89,4.062146893,3.646766169,3.586407767,3.844112769,3.652173913,3.758321502,0.19553532
90,3.696226415,3.655594406,3.87040619,3.741885626,3.714521452,3.735726818,0.081559207
91,3.734530938,3.716549296,3.958167331,3.947540984,3.817420436,3.834841797,0.114312272
92,4.009276438,3.655231561,4.104125737,3.648734177,3.825657895,3.848605161,0.205532455
93,3.796167247,3.833628319,3.72243346,3.707993475,3.702325581,3.752509616,0.058929899
94,3.738738739,3.633550489,3.688888889,3.719798658,3.728,3.701795355,0.042425095
95,3.603351955,3.659090909,3.935599284,3.686804452,3.616613419,3.700292004,0.13569123
96,4.025925926,3.59798995,3.57063197,3.835463259,3.717041801,3.749410581,0.186951556
97,4.144329897,3.793345009,3.891696751,3.943910256,3.574766355,3.869609654,0.208703437
98,3.942754919,3.888888889,3.818671454,3.876582278,3.660472973,3.837474103,0.108328112
99,4.171220401,3.727272727,3.663043478,3.874203822,3.822185971,3.85158528,0.196560519
100,4.076788831,3.735945486,4.042435424,3.949924127,3.778471139,3.916713001,0.15355869
101,4.106086957,3.699481865,3.978417266,3.952743902,3.719135802,3.891173159,0.176020478
102,4.099326599,3.778702163,3.838209983,3.830609212,3.654237288,3.840217049,0.162485884
103,4.374538745,3.702970297,3.991423671,3.875569044,3.800963082,3.949092968,0.260154088
104,4.015050167,3.784161491,3.885217391,3.852017937,3.7632,3.859929397,0.0998272
105,4.169172932,3.745733788,3.895287958,3.87962963,3.636923077,3.865349477,0.199934652
106,3.781144781,3.972712681,3.915044248,3.701399689,3.563011457,3.786662571,0.164633323
107,4.364102564,3.727559055,3.867383513,3.772939347,3.590690209,3.864534937,0.296529513
108,3.911032028,3.613354037,3.94356261,3.736842105,3.739273927,3.788812942,0.136771592
109,3.887931034,3.863344051,3.793515358,3.766192733,3.893203883,3.840837412,0.057614691
110,3.90625,3.870769231,4.095623987,3.742942051,3.617834395,3.846683933,0.179745555
111,4.244556114,3.711755233,3.942716858,3.893939394,3.658536585,3.890300837,0.23121996
112,4.42158516,3.858914729,3.86846543,3.609865471,3.558966074,3.863559373,0.342263091
113,4.090909091,3.811059908,3.996632997,3.816388467,3.733113674,3.889620827,0.148322162
114,3.96925859,3.782270607,3.99669967,3.968102073,3.681444992,3.879555186,0.139930358
115,4.095541401,3.831761006,3.682593857,3.786237189,3.678807947,3.81498828,0.170214108
116,4.532445923,3.724770642,4.066901408,3.865718799,3.874799358,4.012927226,0.314879634
117,4.452861953,4.00166113,4.180165289,3.722560976,3.650717703,4.00159341,0.330342277
118,3.901666667,3.856466877,4.12295082,3.893846154,3.806990881,3.91638428,0.121399466
119,4.461016949,3.789049919,3.812398042,3.970760234,3.746753247,3.955995678,0.294761785
120,4.196046129,3.91509434,3.921190893,3.726027397,3.705501618,3.892772075,0.197582309
121,4.30703259,3.678217822,3.890163934,3.953846154,3.687010955,3.903254291,0.256500683
122,4.091362126,3.744945568,4.129139073,3.784615385,3.861852433,3.922382917,0.177080438
123,3.998302207,3.706451613,3.84375,3.891891892,3.804804805,3.849040103,0.107740053
124,4.374358974,3.655,3.904458599,3.700906344,3.758785942,3.878701972,0.292563232
125,4.379661017,3.642857143,4.035384615,3.777943368,3.713836478,3.909936524,0.301490937
126,4.4,4.031825796,3.952614379,3.864784547,3.650717703,3.979988485,0.274562068
127,4.195688226,3.85007728,4.0832,4.03058104,3.814465409,3.994802391,0.160402737
128,4.511111111,3.686520376,4.218487395,3.983606557,3.798061389,4.039557366,0.331837613
129,4.228187919,3.61352657,4.057565789,3.93128655,3.858333333,3.937780032,0.229226754
130,4.40034965,3.975649351,4.012924071,3.676161919,3.662420382,3.945501075,0.302084535
131,4.222024867,3.844155844,4.027070064,3.759873618,3.914012739,3.953427426,0.179251706
132,4.591836735,3.747145188,4.103668262,3.668246445,3.763754045,3.974930135,0.383302578
133,4.431666667,3.761904762,4.031456954,3.944035346,3.88317757,4.01044826,0.255072875
134,4.220032841,3.791068581,3.99682035,3.889212828,3.732484076,3.925923735,0.192664865
135,4.784,3.930981595,4.125806452,3.806122449,3.761329305,4.08164796,0.417273011
136,4.465231788,4.093289689,3.980769231,4.028860029,3.684931507,4.050616449,0.279644568
137,4.264802632,3.957074722,4.046153846,4.186875892,3.717455621,4.034472542,0.213837166
138,4.284745763,3.941176471,4.082298137,3.830532213,3.618906942,3.951531905,0.251753256
139,4.683946488,3.852512156,3.987034036,3.868571429,3.725429017,4.023498625,0.380659082
140,4.863708399,3.699186992,4.225908373,3.837570621,3.645669291,4.054408735,0.506124308
141,4.747954173,3.912521441,3.854304636,3.80966325,3.77830941,4.020550582,0.409749389
142,4.469924812,3.865417376,4.065934066,3.88358209,3.781763827,4.013324434,0.275491183
143,4.841637011,3.856175973,4.258426966,4.107648725,3.707715134,4.154320762,0.439820108
144,4.797250859,3.731922399,4.347758887,3.883522727,3.820627803,4.116216535,0.449060325
145,4.891459075,3.827419355,4.254545455,3.983655275,3.854938272,4.162403486,0.441223397
146,5.209219858,3.864493997,4.06984127,3.920937042,3.869426752,4.186783784,0.577562066
147,5.024856597,3.701468189,4.817629179,4.061561562,4.072755418,4.335654189,0.559851379
148,4.28968254,3.924713584,4.168789809,3.878461538,3.69591528,3.99151255,0.237146025
149,4.76199262,3.837088388,4.258164852,3.981900452,3.7390625,4.115641763,0.410905379
150,4.998217469,3.859531773,4.637083994,3.876319759,3.670731707,4.20837694,0.576336516
151,4.343859649,4.182258065,4.919379845,3.996992481,3.941807044,4.276859417,0.392701076
152,4.575757576,3.927536232,4.459459459,3.906396256,3.943573668,4.162544638,0.326991045
153,5.205387205,3.855095541,4.814285714,4.1,3.806349206,4.356223533,0.622503302
154,4.919854281,3.959752322,4.203278689,4.093057607,3.880877743,4.211364128,0.414894521
155,5.101818182,4.119547658,4.738486842,4.436950147,3.729903537,4.425341273,0.532202805
156,5.317604356,3.850088183,5.098522167,4.059593023,3.783471074,4.421855761,0.729028537
157,4.987719298,3.790849673,4.917948718,3.833802817,3.865718799,4.279207861,0.616001403
158,5.915770609,3.947619048,5.20173913,4.00729927,3.720720721,4.558629756,0.953259134
159,5.287449393,3.93814433,4.875647668,3.975254731,3.714975845,4.358294393,0.683390013
160,5.640366972,3.962323391,4.050347222,4.143063584,3.783281734,4.315876581,0.752213749
161,5.787313433,3.977086743,4.939899833,3.946587537,3.639240506,4.45802561,0.889169419
162,5.319688109,3.835255354,4.276867031,3.952732644,3.9109375,4.259096128,0.616418115
163,5.657480315,4.09076175,5.073578595,4.102484472,3.742236025,4.533308232,0.800454039
164,5.625239006,4.102362205,4.97693575,4.227692308,3.785502959,4.543546445,0.746143817
165,5.370786517,3.934010152,4.477386935,4.406976744,3.835147745,4.404861619,0.609210617
166,4.898550725,3.922204214,4.852159468,4.025,3.873303167,4.314243515,0.515401179
167,6.246575342,4.061093248,5.133105802,4.414201183,3.750788644,4.721152844,0.996007494
168,5.138461538,3.704918033,5.299500832,4.191553544,3.8894081,4.444768409,0.730016968
169,6.151578947,4.181395349,4.936752137,4.212168487,3.983154671,4.693009918,0.892144369
170,5.86695279,4.020634921,5.274685817,4.047267356,3.806646526,4.603237482,0.912538345
171,5.183406114,3.997010463,4.911413969,4.333821376,4.024024024,4.489935189,0.534547895
172,5.565488565,3.939346812,5.731316726,4.048175182,3.837672282,4.624399914,0.939572475
173,6.252900232,3.872037915,5.320205479,4.265602322,3.713201821,4.684789554,1.077379968
174,4.876777251,3.895934959,5.150837989,4.273134328,3.76182708,4.391702322,0.605840556
175,5.316129032,3.854790419,4.953287197,4.335243553,3.820474777,4.455984996,0.664651017
176,5.645833333,3.983102919,5.698905109,4.884969325,3.890718563,4.82070585,0.869289095
177,5.488222698,3.949286846,5.333333333,4.908695652,3.804281346,4.696763975,0.779709849
178,6.643923241,3.897928994,5.138433515,5.216718266,4.033639144,4.986128632,1.108610166
179,6.020876827,3.797888386,5.383537653,4.70901034,3.793363499,4.740935341,0.979724081
180,6.37,3.7484375,4.986940299,4.342814371,3.773993808,4.644437196,1.089304691
181,5.413306452,4.036163522,5.601398601,4.390648567,4.084529506,4.70520933,0.747725042
182,5.411764706,3.738853503,5.779693487,4.658646617,3.953632148,4.708518092,0.888054319
183,5.569506726,3.8859375,6.712355212,4.607246377,3.796352584,4.91427968,1.231251009
184,6.435064935,3.991708126,5.02247191,4.834597876,3.961136024,4.848995774,1.008607171
185,5.291390728,3.804281346,5.6,4.670245399,4.245481928,4.72227988,0.736044318
186,5.391198044,4.206677266,6.205223881,4.580398162,4.084919473,4.893683365,0.893292143
187,5.733021077,4.258064516,5.607920792,5.187697161,3.814701378,4.920280985,0.84642532
188,6.070953437,3.874161074,6.778012685,4.899350649,3.850968703,5.09468931,1.309709562
189,7.213953488,3.820710974,5.971193416,4.773353752,3.901197605,5.136081847,1.449281994
190,5.536866359,4.016233766,6.632093933,4.920062696,3.979651163,5.016981584,1.114205092
191,6.797413793,4.045977011,6.485981308,4.839486356,4.071212121,5.248014118,1.316230716
192,6.701005025,3.918006431,6.08993576,4.407108239,3.970457903,5.017302672,1.290549185
193,5.84729064,4.036184211,6.180497925,5.003215434,4.094551282,5.032347898,0.981711954
194,6.127314815,3.890453834,5.107476636,5.221153846,3.941791045,4.857638035,0.946158441
195,5.714592275,3.877192982,6.705882353,4.490878939,3.773993808,4.912508071,1.265443951
196,6.060747664,3.800940439,5.697826087,4.572815534,3.948995363,4.816265017,1.020807925
197,6.0456621,4.2,6.086680761,4.386513158,3.880314961,4.919834196,1.06209842
198,6.253218884,3.971428571,6.651260504,4.845360825,4.039634146,5.152180586,1.243543244
199,4.869955157,3.975369458,7.364605544,4.934707904,3.857366771,5.000400967,1.411383341
200,5.430875576,4.185064935,6.762183236,5.517421603,3.953632148,5.1698355,1.137261293
201,5.748927039,4.114374034,5.933333333,5.162337662,4.01065449,4.993925312,0.897400373
202,5.872570194,3.832478632,6.589073634,4.954697987,4.010463378,5.051856765,1.18505583
203,6.062893082,3.85089141,6.50812065,5.570032573,4.120356612,5.222458865,1.18066613
204,6.979452055,3.982428115,6.975336323,4.875219684,3.919379845,5.346363204,1.536156671
205,6.675925926,4.144859813,7.284424379,5.448398577,3.926493109,5.496020361,1.490124536
206,6.407228916,4.311336717,6.799544419,4.50094518,4.0155521,5.206921466,1.293930192
207,6.798206278,4.227564103,5.923076923,5.238983051,4.152238806,5.268013832,1.129040401
208,6.568181818,4.220257235,7.086046512,4.896487985,3.836581709,5.321511052,1.437549401
209,7.144549763,4.224489796,6.13740458,6.082706767,3.937799043,5.50538999,1.370914708
210,6.607758621,4.551948052,6.65437788,6.661538462,4.143712575,5.723867118,1.264577468
211,5.871559633,4.67094703,6.278195489,5.436538462,3.892355694,5.229919262,0.955876974
212,5.606407323,4.581433225,6.856470588,6.782520325,4.276946108,5.620755514,1.200303049
213,5.431980907,4.266233766,5.865525672,5.73280943,3.987616099,5.056833175,0.868898132
214,6.180094787,3.984520124,7.336538462,5.158458244,4.23088685,5.378099693,1.395088011
215,6.449308756,3.888357257,6.891089109,5.797244094,4.113464448,5.427892733,1.361850391
216,5.910958904,4.49516129,6.190821256,5.318181818,3.917557252,5.166536104,0.953547864
217,7.566390041,4.522012579,6.09478673,5.986486486,4.026645768,5.639264321,1.404516598
218,6.434042553,4.171009772,6.793981481,5.552238806,4.021705426,5.394595608,1.269406545
219,7.659624413,4.006514658,6.839835729,5.402150538,4.4024961,5.662124288,1.563034209
220,7.469387755,4.621019108,6.496437055,5.479423868,3.985691574,5.610391872,1.4032644
221,6.045023697,4.134185304,7.198156682,6.367088608,4.359746434,5.620840145,1.32525902
222,6.638349515,3.951845907,6.723451327,5.989154013,4.449922958,5.550544744,1.276578773
223,5.916666667,4.205371248,6.199513382,6.170040486,4.124018838,5.323122124,1.063583939
224,5.825,4.666144201,6.667590028,5.790322581,4.357256778,5.461262717,0.941654575
225,6.229268293,4.603960396,6.477777778,5.341743119,4.165316045,5.363613126,1.000523388
226,7.072139303,3.922010399,7.11328976,5.866090713,4.035769829,5.601860001,1.564488105
227,7.116336634,4.292724196,6.695961995,5.118257261,3.862944162,5.41724485,1.43977614
228,5.526699029,4.404040404,8.37587007,5.842553191,4.280701754,5.68597289,1.651027729
229,6.892682927,4.632107023,6.503614458,5.303225806,4.26461039,5.519248121,1.147072475
230,7.701670644,4.130511464,7.455223881,5.657841141,3.912371134,5.771523653,1.783438159
231,6.021126761,4.388888889,7.311320755,6.183189655,4.107424961,5.602390204,1.336096783
232,6.300242131,4.499181669,7.09382716,5.578,3.900497512,5.474349695,1.29841368
233,5.911680912,4.423202614,6.558024691,5.582022472,4.26904376,5.34879489,0.981842153
234,6.919239905,4.478849408,6.528395062,5.860940695,4.610749186,5.679634851,1.10388956
235,7.917675545,4.747779751,6.797674419,5.653153153,4.439807384,5.91121805,1.448871292
236,6.478378378,4.240069085,7.195979899,6.28045977,4.517887564,5.742554939,1.294265794
237,6.140142518,4.338738739,6.978779841,6.122641509,4.141004862,5.544261494,1.241959622
238,6.17357513,4.458955224,6.704960836,6.495475113,4.233070866,5.613207434,1.17488391
239,6.70657277,4.555956679,8.131313131,5.419068736,4.058139535,5.77421017,1.656834317
240,7.079012346,4.297597043,6.619047619,6.140311804,4.212460064,5.669685775,1.333708403
241,6.386861314,4.269581056,7.759708738,5.509478673,4.203883495,5.625902655,1.500623853
242,6.127659574,4.447552448,7.409921671,5.591448931,4.619469027,5.63921033,1.207911762
243,6.981941309,4.156133829,6.482093664,5.995121951,4.587064677,5.640471086,1.219279533
244,6.439613527,4.575389948,6.52173913,5.893709328,4.016977929,5.489485972,1.133086157
245,6.906323185,4.738181818,8.0475,5.880794702,4.292598967,5.973079734,1.54366996
246,6.698795181,4.653409091,6.741477273,6.487695749,4.254355401,5.767146539,1.210932375
247,5.737430168,4.754512635,6.926829268,4.9075,4.407871199,5.346828654,1.009264648
248,7.525065963,4.589189189,7.589189189,5.873015873,4.298561151,5.975004273,1.56121994
249,6.892307692,4.440740741,5.820728291,6.169811321,4.388984509,5.542514511,1.099702543
250,7.083102493,4.502879079,7.083333333,6.71719457,4.411552347,5.959612364,1.379988349
251,5.977591036,4.398481973,7.993993994,4.995454545,4.327927928,5.538689895,1.52334137
252,7.02173913,4.958095238,8.325513196,6.60324826,4.224525043,6.226624174,1.642936032
253,8.111398964,4.489681051,7.83081571,6.319201995,4.645104895,6.279240523,1.705777637
254,7.128608924,4.586407767,8.156996587,5.606635071,4.60701107,6.017131884,1.582586648
255,6.70049505,4.444874275,8.402684564,7.037974684,4.188948307,6.154995376,1.797163341
256,5.85978836,4.771084337,9.079310345,5.735042735,4.572173913,6.003479938,1.811137374
257,7.128668172,4.473786408,9.779411765,6.453271028,4.36318408,6.43966429,2.225155646
258,6.171122995,4.58382643,9.35106383,5.859484778,4.09965035,6.013029676,2.055157166
259,6.844444444,4.669960474,11.07094595,5.287153652,4.535117057,6.481524315,2.724485638
260,6.532467532,5.441478439,8.324,5.64691358,4.353433836,6.059658678,1.484461044
261,8.618932039,5.009823183,9.953405018,5.739348371,4.601018676,6.784505457,2.367303864
262,7.098666667,5.062248996,9.121848739,5.51653944,4.212962963,6.202453361,1.940018274
263,7.125290023,4.800407332,9.168224299,6.174358974,4.459165154,6.345489157,1.907269298
264,5.396648045,4.635294118,7.651785714,7.094240838,4.972875226,5.950168788,1.341154758
265,6.994202899,5.03909465,8.821705426,5.063324538,5.075091575,6.198683818,1.688878343
266,6.738903394,5.16,9.1953125,6.068796069,4.483394834,6.329281359,1.818261069
267,6.486338798,4.611570248,12.20276498,7.015151515,4.65625,6.994415108,3.103644857
268,7.528967254,5.172995781,10.43049327,6.5,4.690566038,6.864604469,2.284614866
269,5.779005525,5.018987342,11.12970711,6.647201946,5.285178236,6.772016032,2.513708227
270,6.109550562,4.730290456,8.084677419,5.431578947,4.527950311,5.776809539,1.43274269
271,6.344632768,4.518518519,10.03773585,7.108040201,4.277131783,6.457211824,2.332792566
272,7.78961039,4.478813559,10.96442688,7.177419355,4.320486815,6.946151399,2.733739027
273,6.944736842,5.058947368,8.903474903,7.002832861,4.763461538,6.534690703,1.681777679
274,7.294117647,4.336016097,8.244541485,7.134670487,4.775793651,6.357027873,1.705165914
275,6.648501362,4.900212314,10.29864253,5.878481013,4.754863813,6.496140207,2.260684082
276,5.784153005,4.815618221,8.100877193,6.587628866,5.098989899,6.077453437,1.32194618
277,7.337349398,4.51984127,9.808888889,5.507692308,4.792682927,6.393290958,2.203043369
278,5.16112532,4.521645022,10.22972973,6.123393316,4.759519038,6.159082485,2.356233249
279,7.645083933,4.035416667,9.5,6.385786802,5.020992366,6.517455954,2.155479813
280,7,4.352941176,11.10280374,6.920765027,4.637295082,6.802761005,2.703426323
281,6.986143187,4.235294118,11.05777778,6.085959885,5.456175299,6.764270053,2.600498612
282,5.729166667,4.895522388,11.3215859,6.302267003,4.114919355,6.472692263,2.834616487
283,7.493702771,4.828343313,11.035,6.269340974,4.77755511,6.880788434,2.580849042
284,6.698591549,4.993939394,11.95530726,7.166666667,4.470967742,7.057094523,2.961320621
285,7.532763533,4.259958071,11.24404762,7.711165049,5.082329317,7.166052718,2.731709904
286,6.73657289,5.376086957,11.81182796,6.800464037,5.126252505,7.170240869,2.704903428
287,6.418367347,4.878995434,10.60893855,6.212885154,5.302788845,6.684395065,2.283825599
288,7.501362398,4.446666667,11.14197531,6.802197802,5.421505376,7.06274151,2.570891058
289,6.481049563,5.545263158,10.04790419,6.28150134,6.324894515,6.936122553,1.77671712
290,6.983914209,4.939051919,9.448648649,5.803713528,5.375555556,6.510176772,1.81065824
291,6.793733681,4.952718676,12.78977273,7.719072165,5.307860262,7.512631502,3.155226665
292,7.774725275,4.043256997,12.8172043,6.688,4.732227488,7.211082812,3.471302015
293,6.092896175,5.211401425,11.50609756,6.392,5.256880734,6.891855179,2.630422481
294,7.139344262,4.665882353,10.4375,5.727272727,6.030023095,6.800004487,2.21611299
295,6.646239554,4.863043478,12.60427807,6.146341463,4.931472081,7.03827493,3.205459334
296,7.082706767,4.862831858,13.73484848,6.797260274,5.386206897,7.572770856,3.568529511
297,7.708222812,5.907725322,10.79532164,6.233243968,5.163120567,7.161526861,2.232190409
298,5.528023599,4.396396396,12.27878788,6.302439024,4.501222494,6.601373878,3.269060803
299,6.083333333,5.076566125,10.02857143,6.021390374,4.814814815,6.404935215,2.102041933
300,6.965333333,4.427956989,12.83040936,6.74611399,5.126728111,7.219308356,3.314491107
301,6.820580475,5.818965517,10.66013072,6.87797619,4.878934625,7.011317505,2.198679058
302,6.232492997,5.018018018,10.42857143,8.058981233,6.14159292,7.175931319,2.119903679
303,6.679245283,4.802784223,10.51744186,6.465753425,5.313131313,6.755671221,2.243629905
304,6.832884097,5.544052863,11.72625698,7.730978261,5.436548223,7.454144086,2.570636657
305,7.233918129,5.776223776,12.33519553,7.208333333,4.969072165,7.504548587,2.868443897
306,6.429394813,6.31838565,9.452054795,5.671875,5.811138015,6.736569654,1.551861158
307,7.576530612,4.590686275,11.81868132,6.596153846,4.972157773,7.110841965,2.897010353
308,6.62005277,5.518847007,10.53142857,5.592689295,5.448529412,6.742309411,2.171677005
309,7.318987342,4.831460674,11.85,6.660146699,4.836021505,7.099323244,2.875577915
310,7.534177215,4.601809955,8.722580645,6.581661891,5.364303178,6.560906577,1.650033376
311,7.066473988,4.317016317,15.44303797,6.585507246,5.044226044,7.691252314,4.474802165
312,7.051075269,5.124726477,10.96363636,7.868804665,4.510638298,7.103776214,2.555756659
313,6.198113208,5.625550661,11.88082902,6.867647059,4.790190736,7.072466136,2.794152057
314,6.49271137,5.023201856,13.49473684,7.056213018,5.83887468,7.581147553,3.39151105
315,6.755319149,5.574162679,9.615384615,7.844155844,4.910404624,6.939885382,1.870431538
316,6.899280576,5.002415459,11.66878981,7.088888889,5.294906166,7.19085618,2.670730354
317,6.628398792,5.533665835,11.3964497,6.207207207,6.326190476,7.218382403,2.369656022
318,7.468586387,4.841986456,8.102702703,7.533505155,5.436548223,6.676665785,1.440384761
319,7.466666667,5.699029126,10.42068966,7.005617978,5.959128065,7.310226298,1.88505072
320,7.401069519,5.5657277,9.839285714,6.740983607,5.427374302,6.994888168,1.790226772
321,7.120481928,4.889150943,10.77631579,6.803519062,5.178674352,6.953628415,2.349246732
322,6.39031339,5.852272727,10.37430168,7.183976261,6.521594684,7.264491748,1.801932778
323,7.046070461,5.76635514,12.60273973,6.50591716,5.675840979,7.519384693,2.896696706
324,7.142857143,4.8203125,9.834285714,6.210810811,7.08,7.017653234,1.832503933
325,6.580555556,5.361751152,12.10884354,6.883233533,6.153153153,7.417507386,2.684180374
326,6.948717949,4.505025126,12.17575758,9.076487252,6.330065359,7.807210652,2.937629252
327,6.451790634,5.306818182,12.48447205,7.642611684,6.647590361,7.706656582,2.79674617
328,7.41954023,5.401891253,8.601190476,6.713395639,5.990797546,6.825363029,1.249191519
329,6.803418803,5.029612756,12.78625954,6.534534535,5.663522013,7.36346953,3.112239971
330,7.02266289,5.024271845,12.93413174,8.807580175,6.660305344,8.089790398,3.023344911
331,6.515463918,5.007125891,9.811688312,8.502808989,5.090551181,6.985527658,2.122221477
332,6.659090909,5.434666667,12.2734375,8.015625,5.34137931,7.544839877,2.85805418
333,6.718918919,5.488549618,11.63225806,8.096969697,5.6875,7.52483926,2.518433101
334,7.641618497,4.837209302,11.58955224,8.577903683,5.597609562,7.648778657,2.669514839
335,7.823369565,5.091743119,13.06603774,8.12987013,6.411764706,8.104557051,3.026491015
336,6.653179191,4.447867299,13.01197605,8.034055728,6.700404858,7.769496625,3.200622018
337,6.851515152,5.133495146,11.97540984,7.833333333,6.424489796,7.643648652,2.60839173
338,6.47761194,5.330166271,14.4214876,7.432960894,6.117021277,7.955849597,3.6925119
339,7.848901099,5.857749469,14.53977273,7.82748538,6.822641509,8.579310037,3.432150538
340,7.497487437,4.765151515,11.75,8.746081505,6.902255639,7.932195219,2.57477943
341,7.542682927,5.895,12.5049505,8.520833333,4.827586207,7.858210592,2.965202283
342,7.012048193,6.337320574,11.46715328,8.639455782,7.816666667,8.2545289,1.9925043
343,5.552407932,4.9775,17.77857143,7.888178914,5.900793651,8.419490385,5.345231115
344,6.69005848,5.58961039,12.21138211,8.240875912,6.647619048,7.875909189,2.601520083
345,7.679665738,5.572340426,13.89552239,9.272435897,6.653061224,8.614605135,3.251844442
346,7.596638655,6.475124378,12.24342105,10.09567901,6.744939271,8.631160474,2.473347858
347,7.255376344,5.631460674,12.57432432,8.39869281,6.171052632,8.006181357,2.765533373
348,6.166666667,5.754617414,13.90677966,9.653374233,6.284974093,8.353282414,3.476485939
349,6.815249267,5.209677419,13.07563025,8.427631579,6.339055794,7.973448862,3.077727915
350,8.159609121,5.352459016,13.72794118,8.080267559,6.764976959,8.417050766,3.182229036
351,7.53869969,5.380102041,10.92993631,10.33101045,6.144104803,8.064770659,2.475791316
352,7.783382789,4.496183206,12.77310924,10.21886792,6.267281106,8.307764854,3.261836929
353,6.668587896,5.357843137,13.81355932,10.46,7.24,8.707998071,3.415919229
354,7.664893617,5.762254902,16.51,8.911971831,4.757281553,8.721280381,4.644501804
355,7.895953757,5.081794195,14.09401709,10.98746082,6.214285714,8.854702315,3.678481768
356,7.724637681,6.03117506,18.1875,8.893617021,6.196850394,9.406756031,5.047086772
357,7.484419263,5.369727047,17.88976378,9.371929825,6.557971014,9.334762186,5.001131759
358,7.03539823,4.589812332,16.1440678,9.626760563,6.711538462,8.821515477,4.467038209
359,8.048,5.537383178,14.25,9.342519685,6.029535865,8.641487746,3.491304949
360,8.425641026,6.325892857,14.62,8.912587413,7.408450704,9.1385144,3.221407929
361,7.710526316,5.871052632,10.87301587,9.446808511,5.554307116,7.891142089,2.285051993
362,7.368700265,4.995215311,12.89565217,9.224899598,5.903225806,8.077538631,3.132948309
363,9.110749186,5.177615572,12.93292683,9.257042254,7.095435685,8.714753905,2.888659327
364,8.378125,5.723300971,15.25,8.666666667,5.14354067,8.632326661,4.015390899
365,8.222580645,5.589147287,16.58,10.7443609,6.682352941,9.563688355,4.373792894
366,8.164835165,5.569086651,9.663865546,9.617647059,8.696428571,8.342372598,1.674862582
367,7.240131579,6.138957816,15.26,10.94097222,6.713592233,9.25873077,3.844821999
368,8.095092025,5.115577889,12.62809917,9.713636364,5.941176471,8.298716384,3.019825404
369,9.371757925,5.330864198,15,10.32539683,7.140703518,9.433744493,3.669936996
370,7.296829971,5.64231738,15.09649123,10.81730769,7.794520548,9.329493364,3.726760812
371,8.812307692,4.685785536,13.71311475,11.7,7.471698113,9.276581219,3.539221183
372,9.858789625,5.148883375,14.65,12.52282158,7.761363636,9.988371643,3.760027203
373,9.483766234,5.542199488,17.77,12.781893,4.319587629,9.979489271,5.488972869
374,9.081180812,5.659033079,16,11.38785047,6.943181818,9.814249235,4.08613424
375,9.857142857,5.590909091,15.42307692,10,6.212435233,9.416712821,3.921567968
376,10.08080808,5.989556136,17.5,11.04477612,5.947643979,10.11255686,4.737879039
377,10.01083032,5.383522727,12.11,13.7079646,6.045977011,9.451658933,3.662102858
378,8.54296875,5.166240409,11.76851852,13.61607143,7.832535885,9.385266998,3.335424244
379,8.258215962,5.918719212,17.625,11.54017857,8.386792453,10.34578124,4.533432882
380,8.371134021,5.338383838,17.68376068,15.80337079,6.179190751,10.67516802,5.688200164
381,10.37238494,5.837696335,17.21153846,10.71098266,6.631578947,10.15283627,4.505682285
382,8.486486486,5.551963048,14.5,13.63636364,7.574712644,9.949905163,3.918493578
383,9.636065574,5.553846154,14.61904762,12.14537445,7.524752475,9.895817254,3.602483338
384,10.46721311,5.103174603,13.91,15.54716981,6.492227979,10.3039571,4.530422026
385,8.672131148,6.031707317,13.65384615,14.68032787,6.371287129,9.881859923,4.057844714
386,9.322727273,5.022408964,12.125,13.35532995,5.797101449,9.124513527,3.702733732
387,11.82926829,6.707808564,18.89215686,14.55865922,6.103286385,11.61823586,5.38812386
388,10.546875,6.104438642,19.8,12.37628866,7.475935829,11.26070763,5.375527874
389,9.893048128,6.291770574,13.59223301,13.21176471,8.988372093,10.3954377,3.050553673
390,13.4893617,5.772861357,15.61261261,9.091891892,7.74611399,10.34256831,4.088510235
391,11.33510638,4.726775956,17.71568627,13.10909091,7.049689441,10.78726979,5.108645261
392,12.10240964,5.893982808,13.90196078,13.24698795,6.508571429,10.33078252,3.83049345
393,12.90751445,4.984415584,15.736,12.16666667,7.813793103,10.72167796,4.2831435
394,10.83870968,5.988857939,17.30172414,13.43333333,9.042253521,11.32097572,4.303720534
395,8.329896907,5.308383234,18.54,13.25966851,8.429447853,10.7734793,5.192129474
396,13.15428571,6.211428571,15.17821782,13.22727273,6.880239521,10.93028887,4.090774359
397,12.02072539,7.0725,19.88235294,11.87581699,6.901960784,11.55067122,5.277502184
398,13.52857143,6.569892473,19.46,10.97076023,8.804878049,11.86682044,4.966227269
399,11.41401274,5.252173913,17.85714286,11.77777778,6.267080745,10.51363761,5.051040499
400,10.98224852,5.061827957,16.16190476,14.92265193,7.718390805,10.9694048,4.69198625
401,10.78142077,5.93164557,14.65,16.90909091,7.117977528,11.07802695,4.717401465
402,12.19760479,5.702777778,15.6,12.57803468,7.6,10.73568345,4.011100154
403,10.72180451,6.598014888,17.04,12.24528302,8.00617284,10.92225505,4.074922549
404,12.36538462,6.275590551,15.56481481,14.05524862,7.81122449,11.21445262,4.009199977
405,11.68292683,5.56379822,13.265625,16.16304348,8.60130719,11.05534014,4.109354207
406,13.47682119,6.427027027,16.25203252,10.67484663,6.131455399,10.59243655,4.404783821
407,12.3015873,6.724935733,18.952,14.00515464,6.947761194,11.78628777,5.13724049
408,12.88,5.089635854,19.06862745,12.48170732,8.446043165,11.59320276,5.256621011
409,15.48993289,6.341145833,14.28828829,13.12280702,8.528089888,11.55405278,3.929345879
410,11.05035971,5.585714286,13.74107143,12.80536913,7.102564103,10.05701573,3.564890113
411,12.08053691,7.123943662,19.52586207,14.76760563,6.266666667,11.95292299,5.498651706
412,12.5,6.368421053,20.53,13.23404255,5.512953368,11.62908339,6.075407822
413,11.40298507,5.148247978,16.24528302,13.58503401,7.894444444,10.85519891,4.419853844
414,13.4453125,6.753180662,15.63,9.218390805,8.516129032,10.7126026,3.687230929
415,11.54037267,5.774725275,19.31,11.5,7.341463415,11.09331227,5.249832203
416,13.2,5.73313783,14.83823529,12.85987261,9.47826087,11.22190132,3.634573648
417,12.10948905,6.360313316,19.98165138,13.73469388,8.645390071,12.16630754,5.23567312
418,12.75409836,6.380319149,19.8,11.47482014,9.568421053,11.99553174,4.979401757
419,10.55921053,6.697368421,17.07,11.43971631,6.045454545,10.36234996,4.423226116
420,9.900621118,7.866071429,19.52,14.97080292,7.426666667,11.93683243,5.190574491
421,11.42236025,6.081920904,17.26,16.1257485,9.221590909,12.02232411,4.684116614
422,10.83529412,6.20754717,15.73451327,12.6,7.66442953,10.60835682,3.81868618
423,11.68421053,8.125382263,19.77966102,14.90666667,11.11764706,13.12271351,4.431713576
424,10.77005348,7.299703264,18.30841121,16.14876033,8.275167785,12.16041921,4.856941569
425,11.89375,7.111464968,13.47663551,15.63157895,8.614285714,11.34554303,3.485662545
426,11.82993197,7.515957447,14.58536585,13.00591716,8.570422535,11.10151899,2.981493236
427,11.18285714,6.078534031,18.83962264,13.25517241,6.547619048,11.18076106,5.254999361
428,11.18888889,5.971608833,18.44117647,11.88198758,5.66442953,10.62961826,5.226179416
429,12,7.418539326,14.84745763,14.71428571,7.886792453,11.37341502,3.585407106
430,13.34265734,8.142857143,16.75,11.47244094,7.473684211,11.43632793,3.821648922
431,14.23880597,6.853125,16.61061947,12.20714286,6.911392405,11.36421714,4.378245154
432,12.04666667,7.886153846,15.66666667,12.35616438,7.617346939,11.1145997,3.383237535
433,7.781609195,7.417827298,14.41,12.5,8.201257862,10.06213887,3.182103892
434,11.20769231,7.893890675,14.75590551,9.892307692,8.079787234,10.36591668,2.808121883
435,13.66129032,7.626297578,12.65714286,14.81879195,8.757894737,11.50428349,3.144405962
436,12.13907285,7.671974522,17.47272727,10.46896552,8.624338624,11.27541576,3.867038087
437,11.43448276,8.402640264,18.36,13.64052288,6.73964497,11.71545817,4.573517162
438,11.32624113,6.786713287,19,11.8372093,8.148351648,11.41970307,4.73841436
439,8.625,7.328947368,19.77,16.13178295,9.916666667,12.3544794,5.34709939
440,10.36196319,7.01875,16.42056075,11.76422764,8.386666667,10.79043365,3.634346092
441,12,7.016025641,17.93,15.75316456,8.794117647,12.29866157,4.580470298
442,9.426035503,7.1197411,18.42,14.8,7.837078652,11.52057105,4.890789142
443,11.08387097,7.683453237,16.20338983,11.24817518,7.120253165,10.66782848,3.627813368
444,15.48717949,7.274576271,14.54782609,10.74166667,5.591463415,10.72854239,4.346009364
445,8.261538462,8.1875,14.27692308,11.19496855,5.970588235,9.578303665,3.216148543
446,11.22580645,7.384892086,19.46,12.86538462,5.127777778,11.21277219,5.532356807
447,10.77840909,7.915384615,16.64179104,14.53543307,8.32967033,11.64013763,3.839753489
448,10.13475177,10.38811189,19.06363636,12.06382979,6.28125,11.58631596,4.685744239
449,7.572289157,7.314285714,16.27350427,11.96551724,7.7,10.16511928,3.920479345
450,8.843971631,7.160305344,18.94,10.57534247,6.408284024,10.38558069,5.045095331
451,10.3125,6.077777778,22.62809917,13.62416107,6.813664596,11.89124052,6.714791422
452,10.76691729,8.427609428,20.05607477,14.50847458,8.303225806,12.41246037,4.95708519
453,10.37313433,6.568181818,20.9,12.28688525,8.818181818,11.78927664,5.507848697
454,8.6,7.543918919,19.37,12.37068966,7.139664804,11.00485468,5.112295388
455,8.818181818,8.307971014,21.06,11.25949367,10.73026316,12.03518193,5.195984926
456,10.72258065,7.577617329,14.66964286,12.74576271,8.366412214,10.81640315,2.961033452
457,11.17021277,7.773722628,16.71,14.13385827,10.3,12.01755873,3.470442221
458,11.09395973,7.802158273,20.25454545,8.743589744,7.098039216,10.99845848,5.389765882
459,12.5,8.794326241,15.2,12.9375,8.455128205,11.57739089,2.886103525
460,7.856060606,9.831501832,21.64,11.70833333,5.633333333,11.33384582,6.188798852
461,9.48,8.504983389,18.33,13.34,7.874172185,11.50583111,4.365532093
462,10.15322581,9.834615385,19.31,13.32592593,6.913580247,11.90746947,4.720235731
463,8.391304348,9.622047244,15.74561404,11.44720497,9.073298429,10.85589381,2.959444104
464,12.2734375,7.908450704,14.09836066,13.72115385,8.912280702,11.38273668,2.820016496
465,11.71724138,10.04135338,15.21678322,15.13740458,10.48780488,12.52011749,2.502067837
466,13.26190476,7.969162996,16.68,14.04958678,9.962962963,12.3847235,3.440665473
467,11.68,9.44,19.45714286,11.96747967,6.81547619,11.87201974,4.718671147
468,11.59405941,8.922509225,20.5,15.33913043,8.248175182,12.92077485,5.071306221
469,8.645454545,7.73992674,19.67,13.01481481,7.792207792,11.37248078,5.123391501
470,8.191489362,9.687022901,16.98518519,13.29230769,8.756756757,11.38255238,3.707734003
471,9.9375,10.84279476,16.62903226,12.99193548,8.792349727,11.83872245,3.088845816
472,11.96396396,8.21031746,19.52,16.76515152,7.814569536,12.8548005,5.183735864
473,8.442028986,9.745833333,16.83,13.18803419,6,10.8411793,4.235753276
474,10.17213115,8.734126984,18.46296296,12.35135135,7.497175141,11.44354952,4.319363817
475,11.46,9.324324324,17.01,15.99173554,7.912162162,12.3396444,4.019282259
476,12,8.296482412,14.5,15.33333333,7.766081871,11.57917952,3.468348562
477,12.92248062,10.33189655,17.92173913,12.66666667,6.93006993,12.15457058,4.022738774
478,12.76033058,8.980861244,18.39,12.95035461,6.859060403,11.98812137,4.411834362
479,10.38793103,8.589861751,17.16346154,11.12698413,9.554140127,11.36447572,3.37690968
480,13.68548387,9.757847534,17.85217391,15.42622951,6.445026178,12.6333522,4.547173595
481,9.991596639,9.983673469,21.3,14.8442623,12.00689655,13.62528579,4.72946516
482,10.20155039,9.762331839,18.72,13.2585034,8.902857143,12.16904855,4.013515212
483,14.00961538,8.222222222,17.23,13.45689655,8.64516129,12.31277909,3.82594418
484,11.01769912,8.911214953,19.28,11.46376812,7.931034483,11.72074333,4.470962192
485,11.79084967,9.675438596,18.48,12.77099237,9.166666667,12.37678946,3.71988189
486,11.19444444,9.717703349,22.25,18.39252336,7.191176471,13.74916953,6.316871581
487,10.5412844,10.00529101,15.97,17.74285714,5.790960452,12.0100786,4.832175689
488,12.546875,12.10185185,18.19607843,13.50980392,8.573604061,12.98564265,3.459157188
489,9.415929204,9.560846561,16.16260163,15.53913043,6.252941176,11.3862898,4.290252673
490,11.79090909,10.25888325,18.17,15.53703704,7.973684211,12.74610272,4.095198715
491,9.314685315,10.91326531,22.43,13.872,5.430555556,12.39210124,6.384944688
492,13.74789916,11.93779904,16.89908257,14.26717557,8.538461538,13.07808358,3.09721823
493,11.03,10.91752577,19.28318584,15.79338843,7.659090909,12.93663819,4.582692398
494,9.9375,8.930693069,20.65,9.679245283,7.913513514,11.42219037,5.218069703
495,14.19,9.451282051,16.45631068,13.53982301,6.797687861,12.08702072,3.890630139
496,15.76699029,8.962962963,16.88034188,13.14393939,5.795321637,12.10991123,4.663093802
497,9.290322581,7.782608696,19.58,16.72477064,9.899328859,12.65540616,5.176234922
498,12.21551724,7.527272727,18,17.22689076,9.705882353,12.93511262,4.589741868
499,10.81666667,8.223809524,19.67,16.51304348,8.338709677,12.71244587,5.141096794
500,14.31,12.48557692,22.28,13.53225806,8.189873418,14.15954168,5.118521831
501,13.79,10.50990099,17.26,15.29245283,10.22123894,13.41471855,3.045044692
502,10.97222222,10.11715481,21.18,16,8.433121019,13.34049961,5.210848367
503,14.86,9.341317365,17.37837838,15.00877193,8.780645161,13.07382257,3.802191043
504,11.1,10.3423913,19.73831776,15.056,9.151315789,13.07760497,4.332643641
505,10.203125,12.12921348,22.18,17.22,6.961832061,13.73883411,6.008154288
506,10.75590551,9.693989071,18.44444444,10.02142857,9.534161491,11.68998582,3.804959993
507,15.50806452,10,17.25,13.72173913,9.182481752,13.13245708,3.477050337
508,13.67857143,10.18032787,21.79,16.88,12.04294479,14.91436882,4.56402851
509,12.88596491,9.786516854,16,14.91056911,8.089041096,12.33441839,3.350084895
510,13.20792079,9.251336898,18.06779661,16.75247525,8.540322581,13.16397043,4.289919296
511,9.41509434,9.905472637,16.18446602,16.5,9.201438849,12.24129437,3.753976814
512,10.84,9.09375,21.82,10.97916667,8.035087719,12.15360088,5.542313439
513,15.9,10.62903226,20.56,14.592,10.14634146,14.36547474,4.258530048
514,12.75,9.367149758,19.73,15.4496124,11.85211268,13.82977497,3.950589027
515,15.04464286,10.4,18.69,18.51428571,9.971428571,14.52407143,4.221441923
516,10.08571429,8.542168675,22.52,16.92,7.94488189,13.20255297,6.318844869
517,10.23300971,10.70588235,16.65,14.67826087,10.80597015,12.61462462,2.877910121
518,15.01818182,9.283105023,21.88,16.15740741,11.30188679,14.72811621,4.864762275
519,12.82524272,8.443243243,20.38738739,16.79,11.14084507,13.91734368,4.716487691
520,13.86607143,9.046875,21.79,16.6146789,10.0075188,14.26502882,5.187984547
521,14.96116505,10.00505051,15.00793651,15.24509804,6.923076923,12.4284654,3.781001857
522,15.41025641,12.53409091,19.91,13.57425743,13.375,14.96072095,2.95900197
523,11.24770642,13.08163265,20.41904762,16.62393162,8.737226277,14.02190892,4.588084984
524,11.61538462,10.55172414,18.23,18.36538462,10.18543046,13.78958477,4.148977214
525,12.39,12.23033708,19.49,17.01,11.984,14.62086742,3.430046688
526,15.78,10.64736842,21.71028037,14.23,12.87596899,15.04872356,4.173553706
527,12.328125,9.055813953,24.85,15.53271028,15.16964286,15.38725842,5.896131726
528,9.57,9.309677419,15.1588785,16.86538462,14.088,12.99838811,3.397391145
529,12.00819672,9.78125,21.3592233,20.8125,11.75572519,15.14337904,5.496217949
530,10.17272727,9.423076923,20.21100917,19.3960396,14.30357143,14.70128488,5.023028791
531,9.803738318,7.525,22.71,12.94,16.74358974,13.94446561,6.000704155
532,9.538461538,9.715736041,21.20588235,14.96,10.80357143,13.24473027,4.961642304
533,13.21259843,9.829931973,18.18,16.13084112,12.944,14.0594743,3.206236209
534,11.25409836,9.790575916,23.53703704,10.88,12.3047619,13.55329464,5.652981651
535,10.45652174,8.453125,17.96153846,17.01,10.7518797,12.92661298,4.268121204
536,8.614173228,9.515957447,18.47572816,18.4375,12.2605042,13.46077261,4.754191075
537,10.17777778,9.225806452,16.96261682,14.44444444,9.553956835,12.07292047,3.448770007
538,11.58870968,11.11585366,22.31,16.54368932,13.23770492,14.95919151,4.627092188
539,12.14,11.73248408,18.02,18.00892857,12.28448276,14.43717908,3.271869054
540,13.19512195,10.12751678,17.22,16.35344828,10.60526316,13.50027003,3.233676769
541,13.02970297,10.06217617,19.84466019,21.91,14.89516129,15.94834012,4.873326718
542,13.66666667,10.37423313,17.78070175,16.45,11.09090909,13.87250213,3.237863248
543,11.79166667,11.23188406,17.04,18.23,13.03,14.26471014,3.172705654
544,9.832116788,12.70886076,15.42,17.04,18.76,14.75219551,3.539947054
545,13.41747573,9.612903226,22.22,17.39285714,11.88785047,14.90621731,4.975461255
546,13.64761905,13.87755102,17.59,16.15,16.25,15.50303401,1.689431107
547,12.53,10.85833333,22.28,20.25,17.01941748,16.58755016,4.880872671
548,14.07964602,9.891666667,19.13,17.47058824,11.25806452,14.36599309,3.940021715
549,11.83211679,12.28676471,18.58,15.54,11.49,13.9457763,3.052388071
550,11.77777778,12.07575758,17.38834951,19.34579439,15.07619048,15.13277395,3.295516367
551,11.06542056,9.518248175,22.32,16.96261682,15.91,15.15525711,5.090981226
552,13.88,8.785185185,16.34,16.18253968,18.11,14.65954497,3.611262769
553,14.49,10.95287958,15.42,16.59821429,18.57,15.20621877,2.824103472
554,12.33928571,11.97727273,20.85,16.3,13.39,14.97131169,3.698539089
555,11.89719626,11.00684932,17.69,16.06086957,15.06557377,14.34409778,2.819017958
556,12.65891473,9.411347518,16.59259259,14.816,13.70754717,13.4372804,2.680666689
557,10.99212598,10.12941176,14.99,16,15.34482759,13.49127307,2.716772219
558,11.41346154,10.11570248,17.75,12.60416667,16.56074766,13.68881567,3.311421496
559,14.4953271,11.51764706,18.63716814,16.128,15.70642202,15.29691286,2.595240772
560,12.2293578,14.58041958,18.08130081,13.44827586,17,15.06787081,2.435761493
561,12.75182482,10.8,20.33035714,12.81,15.00917431,14.34027125,3.664934276
562,15.80530973,13.12837838,23.35,18.51,15.51,17.26073762,3.901907171
563,12.9380531,11.1402439,19.97297297,16.45192308,17.6,15.62063861,3.56447477
564,14.91428571,12.98125,16.66037736,16.98,19.86,16.27918261,2.559199614
565,13.51351351,16.67883212,16.53,15.85,19.25,16.36446913,2.052141526
566,11.04477612,11.97058824,22.41,15.61206897,12.59677419,14.7268415,4.623480195
567,11.73529412,7.202380952,19.56363636,17.81,15.75,14.41226229,4.975423753
568,10.78417266,9.384146341,20.84,22.42990654,12.84259259,15.25616363,5.978010358
569,14.90178571,11.87640449,22.53,20.17,16.58,17.21163804,4.22007052
570,15.78378378,13.55974843,18.55963303,16.18,15.54285714,15.92520448,1.78652639
571,16.21698113,14.21678322,21.33,17.57692308,17.47222222,17.36258193,2.598404318
572,13.73,12.83950617,19.83,13.03,17.96,15.47790123,3.205857359
573,16.08450704,9.301775148,21.33,13.12,19.49,15.86525644,4.83905927
574,14.9266055,12.06870229,20.29,13.88405797,16.95,15.62387315,3.149751223
575,12.74528302,13.60402685,20.22,13.00854701,16.72727273,15.26102592,3.197247768
576,16.3,10.60629921,19.18,17.00884956,19.53,16.52502975,3.584508488
577,17.52991453,13.13821138,16.19,15.80508475,13.61,15.25464213,1.839760362
578,17.16,12.96551724,16.36538462,18.26923077,14.54,15.86002653,2.113660152
579,15.32075472,12.67567568,19.09166667,18.3245614,17.84,16.65053169,2.633635199
580,17.45283019,12.54887218,20.81,17.528,17.53,17.17394047,2.955592225
581,14.46956522,9.207142857,19.01652893,17.62068966,15.3,15.12278533,3.770069384
582,13.77692308,10.85294118,18.12,15.9826087,16.35,15.01649459,2.793522576
583,14.23148148,8.209459459,19.22,17.48507463,14.86554622,14.80231236,4.198473927
584,14.04716981,11.32857143,15.69,19.95,22.65,16.73314825,4.551630446
585,11.68939394,10.57324841,19.89,16.74193548,14.68907563,14.71673069,3.781472856
586,14.99,12.71812081,17.2038835,16.73451327,20.16,16.36130351,2.758286385
587,12.83035714,9.853658537,22.1,14.41176471,18.67,15.57315608,4.841863327
588,9.719626168,11.03053435,13.18,20.42608696,17.36448598,14.34414669,4.467490939
589,13.3245614,12.27777778,19.89,16.9537037,20.04,16.49720858,3.61040437
590,14.86666667,10.54,15.72,14.96,19.34,15.08533333,3.13163571
591,11.97115385,10.34939759,13.07,16.875,18.57,14.16711029,3.439437106
592,16.49541284,10.60588235,16.43,18.52991453,14.35,15.28224195,3.003078565
593,14.72222222,12.40397351,17.75471698,11.78333333,20.26,15.38484921,3.594404664
594,15.66,13.51428571,20.25,18.3,17.13,16.97085714,2.559831906
595,15.33333333,14.86666667,16.86,15.33333333,18.91,16.26066667,1.661422416
596,18.42,12.61038961,17.48623853,15.4122807,15.55,15.89578177,2.238770329
597,15.79439252,14.54225352,23.19,15.8880597,20.23,17.92894115,3.645708439
598,14.28,15.30232558,15.17924528,15.13084112,19.12,15.8024824,1.898259666
599,15.77235772,12.43835616,20.07142857,14.11009174,19.8,16.43844684,3.404564344
600,14.62,15.144,22.34,14.47,17.17,16.7488,3.30677444
601,12.43396226,11.62913907,18.43518519,15.55855856,21.82,15.97536902,4.237198791
602,13.5046729,15.5754717,16.95575221,16.68141593,20.99,16.74146255,2.73568721
603,15.75,13.83193277,15.94,18.68224299,21.36,17.11283515,2.936776829
604,15.96,13.504,21.54807692,16.90654206,20.23,17.6297238,3.257587059
605,13.71551724,13.73333333,20.81,16.56410256,19.28,16.82059063,3.209458913
606,13.125,15.43949045,21.50943396,17.49514563,22.53,18.01981401,3.981575564
607,12.25688073,11.14371257,16.56,16.95192308,18.23,15.02850328,3.125223893
608,14.25,10.21481481,19.11926606,9.801369863,21.97,15.07109015,5.385402407
609,13.86,11.89051095,18.046875,14.64864865,24.17,16.52320692,4.818286018
610,14.37037037,11.09285714,23.41,13.21,21.24,16.6646455,5.354362136
611,15.35,12.57432432,16.30357143,16.09,20.63,16.18957915,2.894616044
612,14.79365079,14.46212121,17.02830189,16.75490196,20.9,16.78779517,2.56683293
613,13.66666667,12.77272727,21.04716981,12.79,19.8,16.01531275,4.064375241
614,15.49090909,13.98461538,18.65420561,15.59615385,17.68,16.28117679,1.867882886
615,14.2815534,14.99224806,17.47,18.36,19.92,17.00476029,2.346156776
616,16.91,13.28148148,22.31,14.04065041,20.32,17.37242638,3.908907231
617,14.15384615,16.2231405,21.03,11.33333333,18.14,16.176064,3.706796488
618,15.864,15.54385965,18.74796748,18.09708738,16.15,16.8805829,1.442309739
619,14.91735537,11.54421769,16.18,14.71,18.85,15.24031461,2.643837456
620,14.94117647,15.11320755,18.88429752,15.77192982,18.2,16.58212227,1.831963742
621,16.77884615,13.8,21.03508772,16.21359223,18.85,17.33550522,2.7408466
622,12.6637931,14.91111111,20.37068966,14.18110236,16.43,15.71133925,2.936645492
623,18.14,15.08730159,18.53781513,15.54,19.65,17.39102334,1.981949439
624,13.625,12.92857143,22.96153846,18.91743119,19.67,17.62050822,4.254038863
625,12.39823009,17.95652174,16.16666667,18.33653846,18.6,16.69159139,2.5814928
626,17.2970297,16.40517241,18.04878049,14.71,24.54,18.20019652,3.756172539
627,16.0877193,13.65714286,16.7826087,16.46,22.89,17.17549417,3.423591605
628,14.62,17.6744186,18.7699115,17.48,18.94,17.49686602,1.732876797
629,16.46,16.82882883,20.77477477,17.2991453,17.56,17.78454978,1.724479653
630,12.09174312,14.21238938,21.19354839,14.99,18.17,16.13153618,3.573704646
631,17.99,13.384,17.61607143,14.89,22.24,17.22401429,3.394623985
632,19.09,16.55223881,19.15,17.86792453,19.4,18.41203267,1.197414069
633,19.43,15.50420168,17.91428571,18.1372549,21.73,18.54314846,2.276946632
634,16.81372549,10.875,22.86792453,15.6,20.87,17.40533,4.693034717
635,14.09022556,18.12844037,20.29,18.2,18.05,17.75173319,2.251735498
636,16.82,14.4964539,20.96,16.8,22.74,18.36329078,3.379220854
637,15.93693694,12.52586207,23.84,16.50961538,18.21,17.40448288,4.147895803
638,15.42,16.92,18.35238095,15.14,17.37,16.64047619,1.349254182
639,16.49,17.66666667,17.87,15.80769231,20.29,17.62487179,1.714265023
640,16.43,15.42857143,14.57,18.0078125,21.05,17.09727679,2.552942416
641,11.3968254,13.72992701,17.76237624,18.15841584,19.73,16.1555089,3.460461013
642,14.24299065,15.09448819,15.31666667,16.75490196,25.4,17.36180949,4.583427468
643,11.53211009,15.08633094,19.46,13.68548387,21.48,16.24878498,4.118444684
644,12.88333333,16.50819672,21.79,16.65384615,22.77,18.12107524,4.100658146
645,13.69402985,12.51315789,17.37864078,17.01,22.83,16.6851657,4.021751993
646,13.40366972,15.67669173,19.65714286,14.7962963,21.36,16.97876012,3.376714333
647,21.36,13.68345324,17.01941748,17.01785714,25.95,19.00614557,4.743131299
648,14.45631068,11.60655738,20.35,18.89320388,21.48,17.35721439,4.177280486
649,19.15,14.16666667,13.7,16.02702703,18.94,16.39673874,2.570551178
650,12.14678899,17.51485149,18.6,19.83870968,22.34,18.08807003,3.776013765
651,15.63709677,12.91791045,18.08,22.96,17.66,17.45100144,3.695522588
652,14.49090909,15.11811024,15.61320755,15.45384615,18.02,15.73921461,1.345671974
653,17.42718447,14.54918033,17.5047619,13.65454545,24.15,17.45713443,4.114410495
654,19.7,14.73684211,20.86792453,16.81415929,20.93,18.60978519,2.733821449
655,16.48076923,12.6637931,14.95081967,13.29411765,21.88,15.85389993,3.682786582
656,16.14529915,12.59183673,22.91666667,17.83606557,20.87,18.07197362,4.034217079
657,9.485981308,11.29906542,15.59504132,16.5046729,22.89,15.15495219,5.216595698
658,18.2,17.1,17.78181818,20.06363636,21.18,18.86509091,1.697548743
659,17.0703125,12.26241135,16.31,15.69827586,16.80582524,15.62936499,1.953508255
660,17.68224299,14.42857143,17.67479675,16.07407407,22.15,17.60193705,2.876684238
661,15.46218487,16.12121212,15.79861111,16.1512605,20.41,16.78865372,2.043624308
662,14,17.14788732,16.81666667,15.64957265,23.11764706,17.34635474,3.4534379
663,13.4017094,12.33333333,19.0483871,14.76422764,16.86,15.28153149,2.700646715
664,15.53398058,15.08849558,18.02,14.4957265,17.42574257,16.11278905,1.529737578
665,16.97029703,17.46666667,18.65891473,17.56589147,23.26,18.78435398,2.576766174
666,16.60447761,15.54615385,18.3,18.27,21.58,18.06012629,2.287469553
667,11.60330579,14.52671756,16.61818182,15.96521739,18.46,15.43468451,2.566053962
668,14.69,13.15966387,17.57522124,16.06,20.32,16.36097702,2.75133646
669,16.65,13.86,13.83,19.16513761,18.82,16.46502752,2.578771177
670,17.17647059,15.35,16.58415842,15.01550388,19.92,16.80922658,1.949949901
671,16.62068966,12.44761905,19,21.96396396,22.31,18.46845453,4.090332912
672,12.87850467,13.72881356,20.55445545,18.32,19.06,16.90835474,3.400938977
673,16.55,14.61206897,23.44,18.75454545,23.84,19.43932288,4.107641164
674,17.04,15.07692308,21.09,10.68292683,23.93,17.56396998,5.16642835
675,18.91,13.00943396,18.67,16.18965517,24.18,18.19181783,4.106961388
676,15.95867769,13.08633094,19.29752066,18.40740741,19.25,17.19998734,2.670350156
677,15.576,15.1754386,20.68,14.28,18.58,16.85828772,2.678319831
678,15.14414414,13.416,21.88,21.36,19.68,18.29602883,3.80451059
679,17.24576271,16.52293578,21.73,15.12264151,18.3,17.784268,2.489979066
680,13.46,14.53076923,20.13,15.82,20.54,16.89615385,3.251756467
681,17.64356436,13.72897196,19.22,15.33333333,20.04,17.19317393,2.639838842
682,17.99,14.16129032,20.03809524,18.9,21.73,18.56387711,2.829431798
683,14.29,10.24806202,15.80952381,14.99,21.81,15.42951717,4.159150106
684,17.37,13.62068966,21.38333333,17.78,25.19,19.0688046,4.389048507
685,17.81578947,14.00970874,24.11,16.38679245,22.07,18.87845813,4.14117595
686,15.08,21.11403509,18.66666667,14.8907563,17.6,17.47029161,2.602522836
687,15.63865546,17.82300885,17.66037736,13.95,18.15,16.64440833,1.799963445
688,14.78504673,18.78095238,19.73394495,21.46296296,21.2,19.19258141,2.695980188
689,14.53,15.54,13.57,20.05882353,20.16,16.77176471,3.125657716
690,18.11,14.65,18.36538462,17.53,15.94,16.91907692,1.580398085
691,19.25,12.48275862,21.52777778,15.65517241,15.81,16.94514176,3.506364049
692,16.62,13.575,18.33009709,16.92,20.93,17.27501942,2.679426471
693,19.06,16.53921569,20.38,14.66037736,19.03,17.93391861,2.297500623
694,20.07,11.89430894,17.75,14.64864865,22.71,17.41459152,4.281617793
695,13.86111111,14.19708029,20.41904762,17.29411765,19.65,17.08427133,3.019617768
696,15.48,12.00746269,19.8952381,17.69,20.2,17.05454016,3.402920044
697,15.27433628,13.48387097,16.67241379,16.33333333,22.9,16.93279088,3.559503142
698,18.51,12.75630252,18.50909091,16.54368932,19.83,17.22981655,2.762221247
699,21.27,18.2037037,17.80188679,17.35,18.94,18.7131181,1.544106289
700,18.16949153,15.7008547,18.60952381,15.54,16.83,16.96997401,1.39660732
701,16.83,10.08196721,14.82706767,19.28,20.44,16.29180698,4.096767804
702,19.39252336,17.94059406,18.42,21.28846154,17.75,18.95831579,1.449455405
703,17.37190083,14.88679245,11.94230769,13.71818182,12.54,14.09183656,2.154011687
704,18.69,15.18699187,22.1,15.05454545,14.3,17.06630746,3.286560074
705,14.26724138,14.41,19.8,17.32,17.32,16.62344828,2.319046877
706,16.03,15.76984127,20.7029703,19.072,15.24,17.36296231,2.392606075
707,22.78431373,17.27027027,16,19.51485149,17.44,18.6018871,2.656087251
708,14.58095238,14.44262295,15.66,20.57,19.43,16.93671507,2.864321204
709,19.25,16.55371901,18.93277311,13.58415842,18.11764706,17.28765952,2.318439524
710,21.66,18.43442623,18.13461538,19.86,19.9,19.59780832,1.405977442
711,18.67,16.55454545,18.52631579,18.63,18.05,18.08617225,0.89127982
712,21.31372549,14.42105263,17.13,19.1,21.55,18.70295562,2.995342545
713,17.5042735,20.60576923,18.91,19.15841584,15.7,18.37569172,1.856750116
714,19.2745098,16.72033898,19.31531532,20.72477064,18.64,18.93498695,1.453868462
715,18.89090909,18.875,21.05,19.95049505,17.35,19.22328083,1.379011877
716,17.05940594,18.3,21.14,13.05309735,19.56,17.82250066,3.065217487
717,15.88235294,14.1025641,18.85,13.16666667,17.72,15.94431674,2.382607735
718,17.375,17.37735849,17.9,16.65833333,18.15,17.49213836,0.574730304
719,18.6,12.24299065,21.4,16.67326733,22.22,18.2272516,4.011656757
720,16.76,13.92,16.37,20.73831776,21.24,17.80566355,3.108377827
721,13.21052632,17.71028037,17.67272727,17.44,22.22,17.65070679,3.187556837
722,17.03669725,17.01,18.38392857,19.27,18.7,18.08012516,1.015659039
723,17.14285714,14.54782609,12.6,19.91452991,20.81,17.00304263,3.478652879
724,18.85148515,19.22,22.77,19.21,19.13,19.83629703,1.646769038
725,20.63,15.60952381,21.14,16.63106796,20.81,18.96411835,2.627419377
726,14.18018018,13.03389831,21.33,13.88990826,18.05,16.09679735,3.504516442
727,18.23,14.1,14.96296296,19.4,24.14,18.16659259,4.000229009
728,15.74545455,13.50434783,13.21,17.58415842,25.22,17.05279216,4.900338621
729,18.05,19.77,19.06,21.21,15.28431373,18.67486275,2.21702804
730,15.57,13.58,18.53913043,18.85,20.9,17.48782609,2.896241143
731,16.21782178,16.00869565,24.97,16.62,25.34,19.83130349,4.866569374
732,17.07407407,15.75206612,14.29,19.77,21.78,17.73322804,3.030680995
733,18.51,18.928,16.92,20.08,25.52,19.9916,3.291357288
734,14.16,12.11320755,22.71,13.55,21.33,16.77264151,4.871944711
735,15.33,16.91818182,20.78,16.8,19.74,17.91363636,2.261522562
736,18.79411765,18.97,16.12745098,15.93269231,18.88,17.74085219,1.564475616
737,20.99,14.99,24.82,18.91,17.75,19.492,3.683506482
738,19.64,16.27619048,13.57983193,18.25,22.13,17.97520448,3.252511757
739,15.60909091,13,16.48148148,21.73,19.09,17.18211448,3.345842986
740,19.83,15.5046729,17.11,18.76,19.65,18.17093458,1.838590778
741,17.92792793,16.75229358,15.94,20.19,19.55,18.0720443,1.801264403
742,13.80733945,17.28,18.76,17.82524272,21.7,17.87451643,2.842367498
743,18.57,14.43119266,17.5,23.57,21.98,19.21023853,3.635010292
744,19.49,18.57,25.01904762,15.91,21.3,20.05780952,3.387374695
745,22.16666667,14.17,15.36,16.89,22.22,18.16133333,3.804929989
746,17.80555556,15,20.27927928,18.7,20.17,18.39096697,2.160297828
747,16.42156863,11.65,18.73,17.71428571,20.26,16.95517087,3.281681683
748,17.16964286,17.27731092,17.99,17.10576923,22.62,18.4325446,2.367511721
749,16.52,13.92592593,17.95041322,16.83606557,22.37,17.52048094,3.085971854
750,22.24,13.33653846,21.42,20.90566038,17.2,19.02043977,3.718139627
751,17.81,17.02727273,18.03,18.7,22.66666667,18.84678788,2.217302842
752,15.6,13.76,18.58,15.20512821,21.79,16.98702564,3.206198025
753,16.83653846,15.76470588,19.7,19.99029126,19.99,18.45630712,2.007514689
754,16.68217054,16.42,14.34,17.68,25.07,18.03843411,4.114261434
755,17.58,19.68,21.09,15.6,23.69,19.528,3.122862469
756,14.65,19.68,18.42,19.71,21.3,18.752,2.510372482
757,16.14285714,16.4375,22.07,21.61,24.46,20.14407143,3.682179191
758,20.01,17.40952381,18.43,23.05,28.71,21.52190476,4.548659043
759,15.39,14.22,20.6,24.3,28.19,20.54,5.897639358
760,14.76576577,17.22,20.35,18.48,25.31,19.22515315,3.960829138
761,16.06896552,15.26,18.37962963,20.14563107,26.35,19.24084524,4.416117099
762,18.24,17.38,20.97029703,18.36,26.69,20.32805941,3.801679282
763,17.96,19.4,16.7,19.95,27.18,20.238,4.08299155
764,15.93457944,18.05,21.18,15.25,21.76,18.43491589,2.963747752
765,14.88495575,19.62,21.48,20.99,23.35,20.06499115,3.189042114
766,21.14,23.2,20.11650485,15.18,22.77,20.48130097,3.213262371
767,16.89,18.94,21.74757282,19.1,22.56,19.84751456,2.296576349
768,16.77,17.28,16.61,18.25619835,24.21,18.62523967,3.187417229
769,15.75,17.41,23.23,18.47058824,30.73,21.11811765,6.050300922
770,17.53,17.53,24.18,20.86086957,24.49,20.91817391,3.404415505
771,23.5,18.5210084,18.44954128,18.39,20.29,19.83010994,2.200751304
772,18.94,19.98,19.25,20.22,25.19,20.716,2.554785705
773,17.76699029,13.61,19.52,17.7029703,27.03,19.12599212,4.922566123
774,20.77,17.84466019,19,19.46,28.56,21.12693204,4.28525701
775,16.07563025,20.37864078,15.08,18.6440678,30.67,20.16966777,6.230849925
776,17.47,16.77,23.35,17.47,28.1,20.632,4.951516939
777,17.96,16.24107143,18.64,16.80769231,27.76,19.48175275,4.722453582
778,18.61,18.14,20.1,22.30693069,23.84,20.59938614,2.432740764
779,19.30693069,14.87,23.42,20.72,22.12,20.08738614,3.296523297
780,17.04,14.65217391,20.14,19,21.24,18.41443478,2.614763783
781,16.4,18.51,20.35,20.41,19.4,19.014,1.656028381
782,18.57,18.8952381,19,21.23636364,21.64,19.86832035,1.448869926
783,16.90990991,18.88118812,21.15,19,21.51,19.49021961,1.877739102
784,16.03773585,16.95,20.11,19.55339806,22.55,19.04022678,2.603376046
785,19.46,15.39473684,21.82,19.03921569,22.31,19.60479051,2.751849493
786,19.69902913,14.7826087,21.48,16.66019417,16.34,17.7923664,2.724143345
787,21.39,18.1047619,24.45,21,23.69,21.72695238,2.501539766
788,19.8,14.04,24.61,21.21,25.31,20.994,4.514801214
789,16.16190476,16.67,21.64,19.67326733,24.24,19.67703442,3.393828791
790,20.43,15.23,18.57,19.43,17.29,18.19,2.016878777
791,18.39,19.4,21.68627451,19.58,21.7,20.1512549,1.478819757
792,18.08,15.59615385,20.23,21.88,21.67,19.49123077,2.653404902
793,19.37142857,17.53,21.21,21.55,18.67,19.66628571,1.701078769
794,16.61157025,15.11,19.62,20.32,21.18811881,18.56993781,2.589719733
795,19.02,14.08571429,18.1682243,23.11650485,15.76,18.03008869,3.448986349
796,18.82,16.96116505,20.41,18.85,18.63,18.73423301,1.22306863
797,17.92307692,17.75,20.41,17.80451128,19.64,18.70551764,1.236482642
798,19.65,18.56140351,23.38,16.09,19.86,19.5082807,2.63226236
799,21.54,17.13084112,19.07,17.32,21.48,19.30816822,2.147569361
800,17.65,19.49,24.55,18.85833333,19.61,20.03166667,2.64270642
801,22.12,21.02,22.69,20.65,19.37,21.17,1.298633898
802,16.52,18.62962963,23.54,20.72,19.68,19.81792593,2.5968712
803,23.16513761,19.58,16.4245283,22.4,22.83,20.87993318,2.86687905
804,21.76,21.08,20.26,19.46456693,21.97,20.90691339,1.047225994
805,23.53,17.53,18.78,19,19.67,19.702,2.275691104
806,18.54,17.19230769,19.98,17.30693069,23.63,19.32984768,2.655143014
807,18.83076923,16.61,19.62962963,20.08910891,23.63,19.75790155,2.544020289
808,19.09,17.21153846,17.29,18.7,19.95,18.44830769,1.183371525
809,20.99,18.14,21.72,13.30088496,20.65,18.96017699,3.438480149
810,16.64,16.73,16.5942029,18.27678571,22.89,18.22619772,2.700539241
811,14.83,16.58196721,17.62,20.93137255,24.45,18.88266795,3.82439696
812,22.72380952,19.78640777,19.87254902,18.04807692,23.78,20.84216865,2.346975035
813,19.95,16.31,20.32,21.96428571,24.18,20.54485714,2.896872099
814,19.00970874,16.37,18.56756757,20.53921569,22.47,19.3912984,2.277526334
815,20.07,15.58,18.36,21.05,22.89,19.59,2.776913755
816,22.43,17.90082645,19.59090909,18.82,21.79,20.10634711,1.937700728
817,15.05,22.98,18.40869565,17.5,25.13,19.81373913,4.132450362
818,19.39473684,15.10091743,16.31,14.71698113,21.85,17.47452708,3.058846782
819,19.15,17.63,19.70909091,16.46,22.4,19.06981818,2.257733212
820,15.97,19.13,18.12,20.72,19.22,18.632,1.753701799
821,18.72,19.03,23.23,20.27884615,21.05,20.46176923,1.811511873
822,19.95,20.42477876,16.75,14.93,18.79,18.16895575,2.299501131
823,17.84466019,19.49019608,18.73,15.75,23.54,19.07097125,2.86342966
824,18.0990099,25.53,22.28,17.47,24.64,21.60380198,3.689941036
825,18.46,18.91,19.95,14.63461538,18.61,18.11292308,2.029553861
826,20.2,17.57142857,19.86486486,14.66949153,16.4,17.74115699,2.335523636
827,18.63,19.64,20.17,18.91,23.78,20.226,2.077048387
828,16.64,22.43,20.23364486,13.43,19.25,18.39672897,3.468576797
829,20.16,19.62,22.16,19.87962963,22.65,20.89392593,1.403306027
830,16.87931034,21.97,22.95283019,16.0877193,20.41,19.65997197,3.051014381
831,20.10185185,19,20.47,19,21.36,19.98637037,1.009943682
832,18.20353982,19.33333333,19.62,17.01,22,19.23337463,1.858604405
833,16.05645161,18.57,19.34,18.95535714,26.69,19.92236175,3.99528829
834,18.02,19.46,20.17,18.56779661,25.25,20.29355932,2.890662604
835,19.10576923,13.83,18.08870968,20.43548387,25.71,19.43399256,4.292828422
836,19.72115385,16.4,18.3853211,21.58,23.11,19.83929499,2.630794206
837,19.86,22.13,17.87,22.61,27.03,21.9,3.437891796
838,15.54,17.32,20.6,17.93,22.68,18.814,2.822601637
839,18.36,19.77,14.72,19.19,22.71,18.95,2.87700365
840,15.45544554,19.83,21.64,20.1,24.94,20.39308911,3.428282367
841,17.19,17.43089431,15.26,16.66666667,27.98,18.9055122,5.142129845
842,19.7,16.53846154,22.8,18.05,28.84,21.18569231,4.869060928
843,15.84,17.39252336,26.05,18.58,24.79,20.53050467,4.589672057
844,18.05,17.16,26.54,18.73,28.77,21.85,5.386394898
845,14.50961538,22.71,22.89,21.52,28.28,21.98192308,4.926185842
846,21.51,19.8,21.64,21.52,25.5,21.994,2.102969329
847,18.8220339,18.62962963,18.21698113,19.39655172,25.47,20.10703928,3.027888627
848,21.54,22.03,19.28,16.53636364,25.41,20.95927273,3.30434396
849,19.21568627,19.49,19.76,16.98076923,24.06,19.9012911,2.573105382
850,17.8,20.17647059,26.66,15.53913043,25.4,21.1151202,4.797620082
851,16.89,19.51960784,22.1,19.25,25.77,20.70592157,3.379225145
852,16.06,18.36,20.5,20.53636364,23.0990099,19.71107471,2.642790154
853,16,22.22,24.98,13.56034483,24.36,20.22406897,5.146759277
854,21.67,19.09821429,18.82,18.73,22.68,20.19964286,1.843266877
855,20.1,19.59,19.09,19.7037037,23.07,20.31074074,1.583989619
856,21.02,21.45,21.48,22.89,20.41,21.45,0.913920128
857,20.81,17.35,16.18811881,18.73267327,19.55,18.52615842,1.81360209
858,17.26666667,16.34,20.63,17.53,21.79,18.71133333,2.35930616
859,21.17475728,19.53636364,22.13,22.68,24.42,21.98822418,1.808696791
860,20.84,17.84,22.34,16.85344828,23.2,20.21468966,2.772955531
861,15.88073394,19.15,21.3,21.48,23.41,20.24414679,2.867983375
862,21.09,20.02941176,13.92,20.59,25.16,20.15788235,4.031266267
863,20.62,18.25925926,20.35,19.95,24.02,20.63985185,2.100769286
864,17.99,18.26,21.02,18.75,22.92,19.788,2.119686298
865,14.83018868,17.38,21.7,17.57,24.7,19.23603774,3.922947151
866,19.39130435,18.63106796,18.36,18.2,23.11,19.53847446,2.048240477
867,21.24,18.33653846,19.25,14.8,25.71,19.86730769,4.013205329
868,15.36220472,19.18446602,17.01,14.1,20.78,17.28733415,2.726717834
869,17.36448598,19.83653846,19.53,13.51960784,22.37,18.52412646,3.313416769
870,14.21238938,17.3495935,19.49038462,13.89,20.9,17.1684735,3.115894234
871,15.82,17.57024793,21.58,17.41,19.65,18.40604959,2.236051515
872,19.15178571,16.32758621,17.23,15.88,25.43,18.80387438,3.911032731
873,17.96,21.73636364,18.03846154,20.53,25.16,20.68496503,2.982650093
874,18.21782178,18.02,18.11214953,18.3,21.45,18.81999426,1.474022633
875,18.91,18.6,17.29,13.4587156,20.44,17.73974312,2.642460776
876,20.38,17.62,15.48,14.32,24.06,18.372,3.928526441
877,17.75,16.86,17.44,17.07894737,22.56,18.33778947,2.384697534
878,18.69565217,18.88,18.21311475,17.62,22.41,19.16375339,1.879138109
879,14.99,13.88073394,20.26,13.94871795,20.81,16.77789038,3.463281661
880,18.47663551,13.30275229,21.18,17.22115385,24.49,18.93410833,4.206174833
881,16.67,21.92727273,20.17,16.83653846,21.08,19.33676224,2.439602807
882,16.91089109,17.81904762,18.45,16.34,17.35,17.37398774,0.812410802
883,16.21,15.81355932,19.70535714,18.15,12.88,16.55178329,2.5808481
884,20.975,17.1,16.25,17.9,14.9,17.425,2.274313083
885,20.62,20.33333333,16.25,19.98347107,18.64,19.16536088,1.797551948
886,18.18803419,16.94736842,14.66,20.11,20.5,18.08108052,2.396258534
887,18.61864407,17.60377358,15.22857143,20.58558559,17.04,17.81531493,1.978436386
888,17.35,14.92523364,16.46,16.16190476,24.64,17.90742768,3.862435568
889,17.99,13.95041322,18.54054054,20.02777778,21.88,18.47774631,2.946035988
890,17.18518519,14.71818182,17.9,15.58,20.84,17.2446734,2.372428208
891,20.37864078,16.475,22.38,19.61,20.17,19.80272816,2.134233641
892,14.16,15.84070796,20.23,17.79439252,23.93,18.3910201,3.834831579
893,16.36,16.71428571,22.83,18.61,21.91,19.28485714,2.961311865
894,20.6,16.37121212,20.35,20.63,17.84,19.15824242,1.947454902
895,14.5462963,10.89,19.25,19.6039604,23.66,17.59005134,4.944963819
896,18.33,16.98165138,16.875,18.39,20.9,18.29533028,1.623080332
897,13.21,15.62992126,16.68224299,20.01,21.52,17.41043285,3.353744536
898,16.02752294,15.28828829,17.71568627,19.15,21.76,17.9882995,2.587677335
899,18.91,16.10714286,18.97,23.32,23.54,20.16942857,3.194284213
900,17.35,16.70754717,19.98,18.08181818,23.63,19.14987307,2.788632646
901,18.76,18.28828829,18.32,20.66,21.09,19.42365766,1.346551568
902,21.76,17.07317073,19.52,17.81,22.01,19.63463415,2.23959084
903,16.88288288,17,19.86,22.68,18.76,19.03657658,2.388257506
904,20.07,17.62601626,19,18.73,23.26,19.73720325,2.152666262
905,18.04716981,20.96,21.52,15.84,22.37,19.74743396,2.722549252
906,15.64485981,15.60377358,20.35,20.17757009,18.24,18.0032407,2.324351809
907,21.08,16.49618321,16.97272727,16.75862069,21.33,18.52750623,2.451620009
908,21.08,18.45945946,21.39,17.47663551,23.32,20.34521899,2.359324729
909,23.34951456,18.14,17.32,19.06,24.89,20.55190291,3.359090788
910,17.35643564,15.14851485,18.08,20.13461538,21.3,18.40391318,2.407405045
911,14.58095238,19.05504587,20.14,17.32,22.49,18.71719965,2.976290969
912,19.06,16.88793103,20.2,16.85294118,19.99,18.59817444,1.634554833
913,20.19,13.85,17.54954955,16.30088496,22.9,18.1580869,3.499769285
914,19.20869565,22.56140351,19.59,16.89320388,22.89,20.22866061,2.504890429
915,14.75229358,20.32142857,25.06,21.79,22.65,20.91474443,3.849940005
916,18.25490196,19.66037736,20.23,21.82,28.31,21.65505586,3.933384711
917,19.31,15.85,21.6,17.69,25.59,20.008,3.769697601
918,16.92,19.19642857,22.09,17.59,20.6,19.27928571,2.125510623
919,21.14,15.94067797,19.98,18.89,16.37,18.46413559,2.257913749
920,17.38,16.91,16.92,18.9009009,23.2,18.66218018,2.66449383
921,16.04,17.25,23.1,20.69,27.71,20.958,4.695356217
922,17.28,16.3364486,19.1,20.29,22.47,19.09528972,2.435287735
923,15.17,22.4,19,17.25471698,19.13,18.5909434,2.667169675
924,21.79,21.27,19.4,16.21782178,20.38,19.81156436,2.205035834
925,19.2300885,17.00840336,19.40196078,16.63106796,18.88,18.23030412,1.308152383
926,22.37,20.421875,21.76,22.71,19.56,21.364375,1.334408372
927,19.88,19.61607143,23.35,18.63,19.07,20.10921429,1.875264138
928,16.56190476,22.21,18.81132075,19.46,22.74,19.9566451,2.544963604
929,19.34,18.72897196,23.75,15.18,15.36,18.47179439,3.507083916
930,17.44859813,22.42,21.42,20.62,15.61,19.50371963,2.86389073
931,20.62745098,20.29,16.09615385,18.18,19.74,18.98672097,1.868430994
932,16.18,20.14,19,20.22,18.97,18.902,1.635029052
933,20.65789474,20.14,17.08490566,17.01,20.17,19.01256008,1.805824778
934,15.78571429,22.89,20.23,15.02,18.89,18.56314286,3.23554137
935,15.75,17.42307692,19.03,21.51,18.49,18.44061538,2.124013339
936,17.11504425,18.79,25.19,21.27,19.01,20.27500885,3.120016841
937,14.01694915,16.0754717,21.94,19.62,22.65,18.86048417,3.729505269
938,18.87719298,18.06730769,18.79,19.95,18.85,18.90690013,0.67282215
939,13.24,19,23.66,20.99,25.04,20.386,4.629522654
940,18.69747899,17.88571429,24.64,20.62,24.86,21.34063866,3.267789966
941,18.08,18.84,23.29,19.31,20.69,20.042,2.049358436
942,14.05714286,21.88,23.69,17.69,21.09,19.68142857,3.823768176
943,16.3,21.36,20.02564103,16.61,18.64,18.58712821,2.173759642
944,17.80769231,17.99,24.67,18.36,23.23,20.41153846,3.276083542
945,15.76,23.0990991,17.9137931,17.75,25.13,19.93057844,3.977737349
946,24.64356436,19.44444444,18.00813008,17.88,24.28,20.85122778,3.35517265
947,19.07,19.75423729,19.39622642,20.51401869,19.28,19.60289648,0.566568847
948,17.68468468,16.55,18.61,15.36,20.9,17.82093694,2.109105607
949,16.1557377,22.54368932,17.45,16.13333333,22.28,18.91255207,3.239907563
950,16.82,20.01769912,20.63,18.61,20.96,19.40753982,1.703545417
951,21.05,16.90551181,20.84,17.66,24.73,20.23710236,3.120551614
952,14.31,17.44776119,20.19,21.06,23.29,19.25955224,3.468879808
953,18.2,20.65,21.79,18.12,26.84,21.12,3.567723364
954,20.81,21.3853211,22.62,17.44,23.11,21.07306422,2.230917998
955,19.55,18.31578947,16.62,23.2,28.47,21.23115789,4.713428059
956,13.7029703,18.14814815,20.41,23.69,23.57,19.90422369,4.170286946
957,18.504,17.71962617,19.52,17.75,18.67,18.43272523,0.744676078
958,21.7745098,19.84,18.57,16.46,20.54,19.43690196,2.028372995
959,19.55,18.88,20.59,21.87155963,23.32,20.84231193,1.787644298
960,18.39,15.14,18.97,21.32407407,20.96,18.95681481,2.475186634
961,22.92,21.7,20.69,19.53,24.06,21.78,1.785707143
962,19.24,18.28688525,21.94,16.56,26.48,20.50137705,3.867915053
963,19.12,18.87387387,21.49,16.12,25.44,20.20877477,3.489008653
964,19.02752294,21.77876106,23.35,23.08,23.63,22.1732568,1.896066782
965,16.38167939,26.59,27.3,16.89,24.24,22.28033588,5.278740036
966,18.39,19.60344828,24.79,18.5,25.77,21.41068966,3.580716645
967,19.09,20.84,27.89,19.1,28.12,23.008,4.617626013
968,16.25210084,24.06,20.79090909,23.02,27.12,22.24860199,4.052456997
969,17.6640625,18.22962963,23.38,16.83,24.52,20.12473843,3.550236502
970,19.28,21.32,21,15.53658537,23.66,20.15931707,3.018756389
971,22.43,21.05,22.4,21.12,22.06,21.812,0.679830861
972,21.00961538,21.61,18.54,19.67326733,24.18,21.00257654,2.138713331
973,19.49,20.66,25.37,16,26.97,21.698,4.463672255
974,23.38,19.36697248,19.97520661,17.46153846,17.71,19.57874351,2.378357647
975,20.81,18.54,23.32,21.42,22.71,21.36,1.865650021
976,23.17,19.02970297,25.65,17.53,21.76,21.42794059,3.23714012
977,23.41,19.28037383,22.56,23.6,19.04,21.57807477,2.24329902
978,18.66666667,18.91,21.12,21.18,21.4,20.25533333,1.345984976
979,18.38636364,17.40983607,17.34,21.31132075,24.06,19.70150409,2.921730421
980,14.83,20.14563107,21.7029703,22.13,23.66,20.49372027,3.40455275
981,18.75,16.42307692,20.84,22.71,18.14,19.37261538,2.444285244
982,19.6146789,18.22608696,19.71962617,22.74,23.51,20.7620784,2.252650208
983,16.56910569,15.26,21.82,17.93,18.91,18.09782114,2.496628409
984,18.14,18.83064516,19.37,15.24,15.64,17.44412903,1.886048032
985,16.0754717,18.39316239,24.73,14.84,19.68,18.74372682,3.84687009
986,19.69230769,18.2,21.67,16.10377358,19.37,19.00721626,2.047740036
987,20.39495798,18.22881356,20.66,17.63,18.02,18.98675431,1.425890867
988,17.53,17.09615385,20.54,20.17,19.65,18.99723077,1.577061495
989,18.02,14,22,20.69369369,27.3,20.40273874,4.921397629
990,20.13,15.91964286,24.88,19.5,25.58,21.20192857,4.020070054
991,15.44,14.91818182,22.44,17.01801802,24.09,18.78123997,4.206111996
992,17.16,16.86,18.85185185,18,25.47,19.26837037,3.552743116
993,16.24,15.03149606,20.63,24.73,20.1,19.34629921,3.855736239
994,16.3,20.91964286,19.05940594,17.33653846,23.81,19.48511745,2.987685866
995,19.61682243,18.44117647,19.72380952,18.88,21.95,19.72236168,1.353192693
996,18.33,17.87,19.5,20.47,22.29,19.692,1.772461565
997,20.04,17.88793103,23.68,18.39,23.11,20.62158621,2.661634284
998,22.21,12.44,17.92727273,19.28,26.84,19.73945455,5.322087905
999,20.35,21.57,23.42,19.28,25.4,22.004,2.443466799

==> experiment_1/MAPPO_RFF.csv <==
Step,MAPPO_RFF_4 - Mean Episode Reward,MAPPO_RFF_3 - Mean Episode Reward,MAPPO_RFF_2 - Mean Episode Reward,MAPPO_RFF_1 - Mean Episode Reward,MAPPO_RFF_0 - Mean Episode Reward,AVERAGE,STDEV
0,0.330373002,0.441071429,0.482758621,0.520761246,0.998275862,0.554648032,0.258031484
1,0.605683837,0.514731369,0.519097222,0.327402135,0.492831541,0.491949221,0.101572788
2,1.092495637,0.684027778,0.585086042,1.02417962,0.52,0.781157815,0.260802907
3,0.822807018,1.177619893,0.882459313,1.744027304,1.00170068,1.125722842,0.37125138
4,1.437609842,1.487544484,1.372262774,1.995041322,1.670103093,1.592512303,0.250785173
5,1.925925926,1.487272727,1.738888889,3.749201278,2.166666667,2.213591097,0.893858538
6,2.412078153,1.932874355,1.812043796,5.890282132,2.740802676,2.957616222,1.681337363
7,2.303691275,2.041594454,2.246935201,5.33279483,4.138211382,3.212645429,1.456181659
8,3.420701169,2.547008547,2.374311927,9.019461078,4.828150573,4.437926659,2.739140244
9,4.675883257,2.266558966,2.986915888,8.837797619,5.181538462,4.789738838,2.557824133
10,6.441935484,2.873146623,3.990016639,12.19767442,5.99687011,6.299928655,3.604647838
11,7.695783133,3.254045307,4.152097902,13.78422619,7.558912387,7.289012984,4.139664921
12,9.212166172,3.896661367,4.193493151,14.77266388,9.804347826,8.375866479,4.505954343
13,9.562942008,4.645799012,5.522413793,15.82546495,11.41616766,9.394557486,4.555656805
14,12.5796897,4.290625,6.392491468,17.15,10.34064327,10.15068989,5.08406531
15,11.90071942,4.556451613,7.510574018,18.24783862,11.80597015,10.80431076,5.184013554
16,13.35883171,6.423137876,6.346283784,20.84033613,13.18703976,12.03112585,6.00974384
17,14.38743455,5.738058552,8.446917808,19.7787234,14.51693667,12.5736142,5.539279946
18,14.6908078,5.936073059,8.617737003,20.67692308,14.47585227,12.87947864,5.766341663
19,17.05430464,7.292079208,8.174074074,23.04895105,14.63701578,14.04128495,6.52968554
20,16.20948617,7.832095097,9.64344942,22.55716353,14.01733333,14.05190551,5.811976648
21,16.5908529,8.529498525,11.40102389,22.75071225,16.45710267,15.14583805,5.464457344
22,17.91699605,8.043859649,9.994296578,25.61904762,17.88022284,15.89088455,7.054170767
23,19.81311018,8.082043344,10.71708185,24.29428571,17.47619048,16.07654231,6.634909405
24,19.37841352,8.523178808,11.16633663,24.18168605,18.55138889,16.36020078,6.392997799
25,19.9212283,9.5984,10.76515152,24.40201729,18.77963738,16.6932869,6.318172155
26,20.31377551,9.394247039,12.60909091,24.7856094,18.35006974,17.09055852,6.134045701
27,22.168,9.983725136,11.35361217,23.80300752,20.77034884,17.61573873,6.450170603
28,21.35535007,10.70549085,13.14237856,25.11419753,20.13667118,18.09081764,5.983323802
29,23.03636364,9.273449921,12.90757856,24.44992296,21.62102351,18.25766772,6.742250094
30,21.67820513,12.47524752,16.42495479,25.23644578,21.55036496,19.47304364,5.016343325
31,23.71148825,10.15847861,15.22552448,26.81818182,23.02733813,19.78820226,6.871215194
32,23.38815789,11.72580645,15.68909091,24.75425039,23.03792135,19.7190454,5.700066127
33,24.44428365,11.87809524,16.03278689,24.70588235,22.29737609,19.87168484,5.674432036
34,23.19502075,12.74821853,16.00910747,25.47416413,22.04475524,19.89425322,5.31072736
35,23.79844961,12.81839623,16.86254296,24.80273141,21.95474453,20.04737295,5.067625754
36,25.85494223,12.62470862,16.46489564,25.65963855,23.13478261,20.74779353,5.921035151
37,25.82957393,12.67099567,18.12527964,25.42180095,24.58,21.32553004,5.761943883
38,25.21635884,14.88541667,17.24354839,25.90825688,23.34411765,21.31953968,4.958630986
39,23.21573604,13.27777778,18.51465798,25.49223602,25.20232897,21.14054736,5.207209249
40,26.24334601,11.94252874,18.77777778,25.2562963,23.93579235,21.23114823,5.93583444
41,25.67493113,14.81797753,18.07168459,26.80438185,24.54117647,21.98203031,5.245385491
42,25.7,14.46875,19.5660066,26.98553055,25.63550136,22.4711577,5.322041137
43,25.8640646,13.59144893,20.59319287,25.63084112,25.42365269,22.22064004,5.297990834
44,25.69054054,15.62962963,21.11165846,27.42072214,24.73986014,22.91848218,4.681449383
45,26.7191601,14.97876106,22.55739972,27.03240741,25.64397163,23.38633999,5.021775671
46,25.89290495,15.52288732,23.43653251,27.98897638,24.55153203,23.47856664,4.759692229
47,25.96212121,16.57755102,18.56065089,25.51828299,26.0046225,22.52464572,4.581744499
48,25.41225627,15.12724014,21.71535022,26.82741117,25.48648649,22.91374886,4.749846
49,25.84094053,16.79127135,23.35077793,28.77674419,24.32671756,23.81729031,4.430954619
50,26.92877493,16.65238095,21.19746121,27.47596899,27.58146487,23.96721019,4.881683294
51,26.11731844,17.4191344,21.66277372,25.8983871,24.9442623,23.20837519,3.6951188
52,27.98378378,18.37556561,21.57410072,28.91530945,26.09061489,24.58787489,4.477519846
53,26.75295858,17.03374233,24.25403818,27.11442786,23.19365609,23.66976461,4.061300179
54,27.57161804,19.46715328,23.99046322,29.43841642,25.94634873,25.28279994,3.822303424
55,26.28608924,17.53318584,25.13649425,27.39632107,25.26371951,24.32316198,3.903438358
56,27.44183007,18.5920398,23.58169014,28.04444444,24.69860896,24.47172268,3.774923335
57,28.04193971,19.14417745,26.22486034,27.73333333,25.7671875,25.38229967,3.618468612
58,28.08645161,17.64271457,25.012,27.1616,26.28874388,24.83830201,4.17907348
59,27.00938338,18.66666667,26.61538462,27.96472393,28.1179173,25.67481518,3.968385024
60,27.89571429,18.67687596,24.01988636,26.28031496,28.25766871,25.02609206,3.923515308
61,27.23316062,19.48056537,26.126703,28.3062201,28.34477379,25.89828458,3.701508198
62,28.68863049,17.48785047,25.89630682,27.25042882,28.07814992,25.4802733,4.588787312
63,28.00991501,20.31868132,25.8089725,27.54295533,26.64167916,25.66444066,3.105764591
64,30.07978723,20.71498771,25.66386555,28.93861066,26.82819383,26.445089,3.64073556
65,27.69220056,20.18415418,25.52664577,27.13672496,26.97272727,25.50249055,3.078653655
66,28.62354651,21.16911765,25.58166189,28.93181818,26.57186544,26.17560194,3.129050779
67,28.48728814,22.11388456,24.85377358,28.64042934,27.59752322,26.33857977,2.808607161
68,27.82378223,18.57793103,26.61823362,25.95700637,28.09445277,25.41428121,3.920100462
69,29.2928475,20.26676602,25.37606838,28.63380282,26.93312102,26.10052115,3.600667189
70,27.82186235,20.31366906,25.92709766,27.1,27.01384615,25.63529505,3.050888894
71,27.67302053,21.11413043,24.88118812,27.28968903,24.27317881,25.04624138,2.646667285
72,28.58677686,21.27142857,25.41470588,26.72,27.26127527,25.85083732,2.801398725
73,29.59972863,20.66835871,25.62446657,26.20650407,26.07742998,25.63529759,3.198009946
74,30.31571816,22.09241379,24.975,28.21753247,26.85074627,26.49028214,3.137858137
75,28.9596662,21.09298246,26.33573487,28.1323764,28.61712439,26.62757686,3.254929673
76,29.63019391,22.41176471,26.41922006,25.79008264,27.31239092,26.31273045,2.622351967
77,29.78888889,22.54385965,27.125,27.70409712,27.23980424,26.88032998,2.651997705
78,30.34691196,22.81913499,25.66905444,27.29968454,29.52420701,27.13179859,3.034281029
79,29.77197802,22.89012517,25.71810089,27.22575517,26.6624,26.45367185,2.494532295
80,29.60804769,23.30929487,25.12788906,27.9673913,27.70202808,26.7429302,2.501313726
81,30.2413273,23.3033033,25.23439878,28.56050955,27.6957265,27.00705309,2.748094498
82,30.34067548,22.81762918,25.79830748,28.75,27.75367647,27.09205772,2.901919983
83,28.91712707,24.2829582,27.62146893,28.38499184,28.07236842,27.45578289,1.835306663
84,29.99578652,23.97165354,25.97309417,27.16803954,28.75773196,27.17326115,2.354140847
85,29.12285714,23.25722983,27.21044776,28.50841751,28.35402685,27.29059582,2.35826322
86,30.29387187,24.41691395,27.37692308,26.55128205,27.12164297,27.15212678,2.107393441
87,29.77019499,25.01957831,27.25,26.30412371,27.40069085,27.14891757,1.745885525
88,30.68873239,25.18338109,27.06389302,27.35748792,29.02998236,27.86469536,2.086927704
89,30.81883024,24.92173913,26.46543779,28.8514377,29.14814815,28.0411186,2.335118398
90,31.10041265,24.34790528,25.95658466,28.6792144,27.05,27.4268234,2.590708197
91,29.59697387,24.80027933,27.98688047,28.01546392,28.90359477,27.86063847,1.837683629
92,30.41597796,25.46482759,26.11969697,27.81697171,30.19023569,28.00154198,2.271024439
93,28.74479889,25.29893778,25.3304721,28.10252101,28.47790507,27.19092697,1.727914181
94,29.0698324,26.66328257,24.86377246,29.90228013,26.53590193,27.4070139,2.047643056
95,30.17062937,25.55114504,28.00292398,28.84430177,27.07718121,27.92923627,1.749852387
96,28.92473118,25.77175464,27.44444444,29.55714286,28.01776199,27.94316702,1.460967707
97,29.53034682,27.50384025,26.37668161,27.0601626,27.20938023,27.5360823,1.189072567
98,30.39317507,24.78139535,28.63313609,28.82547993,27.55084746,28.03680678,2.083503394
99,29.94,26.97356828,26.56143079,28.10466989,28.55555556,28.0270449,1.341881521
100,30.83592645,26.01217656,27.1749226,27.87058824,27.27946768,27.83461631,1.807887508
101,30.93979442,26.84970238,27.77410072,27.4223301,28.33395522,28.26397657,1.590079935
102,29.99438202,25.03248588,26.22286541,27.4770017,27.91925466,27.32919793,1.868962081
103,29.5720339,25.36053412,24.74183515,28.71225577,27.56175973,27.18968373,2.08985702
104,30.28345324,26.71288744,29.65731167,28.08907563,26.91311755,28.3311691,1.601435486
105,30.42562592,26.29867987,25.08120301,29.17578773,28.68949045,27.93415739,2.187105667
106,31.79385965,26.43548387,26.90684134,27.46721311,26.96613191,27.91390598,2.199531871
107,31.5661157,26.67054908,27.21176471,27.96220472,27.80588235,28.24330331,1.926724127
108,30.28571429,25.99637681,29.46060606,26.26734349,28.44158076,28.09032428,1.905824331
109,28.66008463,25.88461538,26.77878788,30.25649351,27.26725664,27.76944761,1.714994649
110,31.29954614,28.36910569,28.38313609,25.70731707,27.1042735,28.1726757,2.066378081
111,29.69350282,27.19129082,26.45846154,28.67851373,28.93559928,28.19147364,1.32765953
112,30.78461538,24.22891566,28.66915052,29.97955707,28.03140496,28.33872872,2.538152334
113,30.65697674,25.54058193,25.14860681,27.68624161,28.64539007,27.53555943,2.273496935
114,31.79943503,24.77828054,28.10588235,28.54898649,28.535,28.35351688,2.489434378
115,31.31304348,27.20984081,28.14666667,27.46905537,28.07003257,28.44172778,1.653277755
116,30.69793103,25.93474427,28.9795022,26.95706619,30.29319372,28.57248748,2.074323771
117,28.87240356,27.11782032,26.38217523,28.65646259,27.67491749,27.74075584,1.043703746
118,31.3202329,26.47234679,26.51920123,27.56946827,25.95269168,27.56678817,2.178812883
119,30.73323171,26.30474732,29.9107413,29.47231834,27.74025974,28.83225968,1.786566186
120,30.53304598,26.09606987,26.36932707,27.51596639,29.14601019,27.9320839,1.88579764
121,31.96215429,25.73659306,25.55037594,28.12714777,28.06026059,27.88730633,2.587403826
122,31.3215859,26.80502216,27.78391167,29.57773852,28.01011804,28.69967526,1.77124483
123,31.81104651,25.79059181,29,27.57597173,29.12351946,28.6602259,2.217440237
124,31.10058309,26.95494186,27.4186747,28.34380165,29.13311148,28.59022256,1.635850619
125,31.8800578,27.35328467,25.1035503,28.27383016,29.70956522,28.46405763,2.538865836
126,30.36363636,26.19457735,27.41705426,26.32646048,27.03315881,27.46697745,1.695663938
127,30.09463277,27.69654088,26.62861492,28.0475382,30.20033113,28.53353158,1.563706185
128,30.3502907,25.7898773,28.22337278,28.29738562,27.71503497,28.07519227,1.627865013
129,31.17496229,28.41574803,27.14692654,29.39297125,28.72977625,28.97207687,1.477264479
130,31.01594203,26.77077364,26.85736677,29.10743802,28.74647887,28.49959987,1.764097787
131,31.0562963,24.92930781,27.79268293,28.41811847,28.8619403,28.21166916,2.208326456
132,32.53790087,25.74062969,28.3597561,28.02337229,27.57866184,28.44806416,2.500049383
133,32.26080893,26.12410842,28.76190476,29.07966102,25.70599251,28.38649513,2.642688341
134,32.44055944,26.42581602,25.63349131,27.09930314,27.94322344,27.90847867,2.672526163
135,31.94269341,26.76368876,28.25898204,27.7233677,27.2039604,28.37853846,2.069668823
136,32.14896755,28.56515373,26.73863636,28.12706271,27.91846922,28.69965791,2.043254446
137,31.29571429,27.21406728,26.86413902,30.28477905,27.10600707,28.55294134,2.07727713
138,31.84383954,27.23607038,27.16510903,29.35901639,28.11282051,28.74337117,1.946303184
139,31.85568513,28.16153846,27.92025518,27.70127796,28.1,28.74775135,1.746592126
140,30.72413793,26.79714739,29.84786054,28.52150538,28.69271758,28.91667376,1.485996469
141,31.6469697,27.84076433,28.21192053,28.11371237,27.63468635,28.68961066,1.668773844
142,32.22105263,26.58487654,29.16978193,28.11599297,28.66021127,28.95038307,2.068903265
143,32.24892086,28.21331316,28.63268608,29.71035599,27.37876106,29.23680743,1.881615994
144,31.70986745,28.22122571,27.59728507,28.38640133,27.25788497,28.63453291,1.77912319
145,29.94251135,28.18547141,27.51330203,28.39695946,27.88945578,28.38554001,0.931560014
146,31.61538462,27.89398734,26.88905775,26.8,29.15411559,28.47050906,1.998845054
147,30.90044577,27.12882448,28.93333333,26.42832168,29.93923611,28.66603227,1.874530477
148,32.17800289,25.44761905,27.86261981,28.86934673,26.80701754,28.23292121,2.544451781
149,31.9941691,27.5671875,28.26916525,26.61266294,27.70035461,28.42870788,2.080186446
150,32.63313609,26.99366086,28.31968504,28.50798722,27.40400668,28.77169518,2.248141393
151,31.62234795,26.95411392,27.99242424,27.45590994,28.84042553,28.57304432,1.842266936
152,30.3502907,27.17541229,27.7454844,27.36842105,29.02338129,28.33259795,1.338066114
153,31.74679943,27.80673499,29.8192,29.0624,26.8377425,29.05457539,1.891047065
154,30.12138728,26.45583596,29.29797192,28.90468227,29.96452703,28.94888089,1.478631072
155,31.27083333,24.98165138,28.11348684,28.57239057,29.04489164,28.39665075,2.261328635
156,32.51260504,26.67545305,27.26853377,26.90727273,28.19476268,28.31172545,2.418635635
157,29.52670623,26.66731898,29.79585327,26.40663176,28.30095541,28.13949313,1.570355406
158,29.7971223,26.66988417,29.22135008,28.96081772,29.42614601,28.81506406,1.237534723
159,31.81791908,28.50706436,27.49352751,27.06837607,30.41868512,29.06111443,2.011111412
160,31.16690856,28.04192547,28.72169811,29.07235622,28.67226891,29.13503145,1.195023755
161,31.49277457,27.18630573,29.078125,26.33955857,30.55308219,28.92996921,2.17801554
162,30.04103343,29.54012346,28.65775401,25.87435456,28.16049383,28.45475186,1.618685317
163,32.0259366,28.19093851,29.04258675,28.61929825,28.49401709,29.27455544,1.568178522
164,29.6991404,26.31868132,27.80887372,28.04208754,26.26315789,27.62638818,1.420466715
165,30.40028902,28.34824281,29.72829582,28.60810811,27.23183391,28.86335393,1.235176243
166,31.59276018,27.27619048,27.07275804,26.56423611,29.51913478,28.40501592,2.111906872
167,31.24782609,29.21842496,28.67954911,26.67118644,27.4938704,28.6621714,1.755297589
168,31.69484241,26.90536278,28.55138662,28.65546218,29.22542373,29.00649554,1.733511311
169,32.32697548,29.01677852,28.5911414,28.04651163,29.2369281,29.44366703,1.674610817
170,30.23919308,27.2672956,27.8361204,27.21044046,27.78813559,28.06823703,1.247267741
171,28.79705882,29.71653543,25.42857143,28.30100334,29.58864028,28.36636186,1.74193265
172,30.87317784,28.6116208,27.63191153,26.93576389,28.60236887,28.53096859,1.487491898
173,31.92173913,30.35053381,28.42307692,27.11538462,29.68739206,29.49962531,1.835040674
174,31.46418338,27.65517241,26.58333333,28.1552901,26.92140468,28.15587678,1.94887224
175,30.68592593,27.04148148,26.0212766,28.04738562,28.45342707,28.04989934,1.749549508
176,31.35413643,27.67986799,27.41956882,28.75630252,29.37876106,28.91772736,1.577297851
177,33.94396552,28.43917852,26.68837209,28.82016807,26.29734513,28.83780587,3.053935474
178,30.70778267,27.76153846,28.24646782,27.76672104,29.92013311,28.88052862,1.352254993
179,31.25222552,27.72472784,28.6208,28.96763203,28.66496599,29.04607027,1.317698243
180,30.24564184,26.65511551,28.07902736,27.19966159,28.87102178,28.21009361,1.417426431
181,31.4925816,27.53571429,27.77265973,27.0601626,29.45033113,28.66228987,1.820644558
182,30.93404908,27.73046252,29.19607843,27.7244898,26.46504065,28.4100241,1.710504703
183,31.26435045,28.5,27.35266458,25.67084079,28.49755302,28.25708177,2.041268815
184,31.56567164,28.55500821,28.41071429,27.11795775,25.87157534,28.30418545,2.12345713
185,29.91795666,28.2347561,29.43243243,28.50508475,27.5744,28.73292599,0.940196028
186,31.27073552,27.19339623,29.00977199,28.44590164,30.21943049,29.22784717,1.577546873
187,30.75436047,27.95198675,28.30250784,29.75126904,29.62006579,29.27603798,1.143515374
188,30.75735294,28.46984127,29.31613977,29.70743802,30.12060302,29.674275,0.859111134
189,31.77777778,28.3227345,29.82469512,28.46748682,28.06216696,29.29097224,1.548760542
190,32.36233951,28.18484848,27.89365079,27.81958763,29.47651007,29.1473873,1.917395871
191,33.86246418,27.59844961,29.94417863,29.7244898,25.88613861,29.40314417,2.996154486
192,31.15198864,26.64489112,27.7987013,27.22298456,27.89250814,28.14221475,1.755424159
193,31.57674419,27.59720062,29.34108527,27.99177632,29.03624382,29.10861004,1.555847338
194,31.31044349,28.9785124,28.7827476,27.48726655,28.95192308,29.10217862,1.380605027
195,31.43219076,28.75530179,28.21276596,28.76885246,28.82167832,29.19815786,1.273191037
196,31.11010558,26.38111298,28.19104991,26.86387435,25.60984183,27.63119693,2.159491319
197,30.85609398,28.10828025,28.01451613,28.21993127,28.24684685,28.6891337,1.214905863
198,31.2083958,27.92231405,27.20469799,28.39933993,29.0964467,28.76623889,1.529575231
199,32.33333333,29.52373159,27.99840764,25.18549747,28.89189189,28.78657239,2.584712427
200,31.31014493,28.06341463,26.73720137,25.20677362,29.5601318,28.17553327,2.378960195
201,31.31044776,27.42508143,28.22861842,28.61809045,27.6026936,28.63698633,1.569473825
202,30.33996937,27.46446281,29.47887324,27.90051458,28.46061644,28.72888729,1.17420231
203,31.7473997,26.18530885,26.29867987,27.79020979,29.8990228,28.3841242,2.40536594
204,28.51567398,26.60441426,28.38625205,27.74785592,28.48148148,27.94713554,0.813049453
205,31.18085106,28.55366269,28.21461187,28.51724138,25.86757216,28.46678783,1.883862181
206,31.07383628,27.48484848,27.4875208,30.90420168,28.39379085,29.06883962,1.792613557
207,31.25,28.50827815,28.86320755,29.37201908,28.50590219,29.29988139,1.146286302
208,31.13761468,28.78253968,27.15262321,27.37122558,27.37019231,28.36283909,1.681427639
209,31.73227207,27.82504288,26.89285714,29.4557377,26.61268781,28.50371952,2.119042867
210,32.35575486,29.11640212,28.1125,26.81103679,27.2677686,28.73269247,2.207782563
211,31.49846154,27.52533784,29.10845295,28.83737024,30.19198664,29.43232184,1.49511457
212,30.51215805,28.57189015,27.1098546,28.38078292,26.60469012,28.23587517,1.520201885
213,30.26551227,27.3989726,30.36750789,27.01147541,27.17755444,28.44420452,1.715071619
214,31.64424514,26.03109656,27.41832061,28.17710197,28.91612903,28.43737866,2.086241318
215,34.08452722,29.17554859,27.70094937,27.07256637,27.39403974,29.08552626,2.908105138
216,31.18432511,27.43659711,27.27993528,29.66024518,30.22419355,29.15705925,1.730994147
217,31.24489796,27.21182266,28.91450382,26.90958409,26.9006734,28.23629638,1.8778478
218,31.18011527,27.42682927,26.83435583,28.87762238,29.38398693,28.74058194,1.713455355
219,32.83908046,27.8381113,27.97076923,27.4665493,29.01941748,29.02678555,2.207719461
220,31.34139403,26.71428571,27.46329527,27.06214689,27.71661238,28.05954686,1.874044762
221,30.68141593,28.45826772,25.9009901,28.43174061,28.61912226,28.41830732,1.69563045
222,31.64391691,26.61655405,29.41680129,27.39569536,26.31841652,28.27827683,2.236352844
223,30.11666667,27.09486781,28.93730408,28.59649123,29.5888,28.86682596,1.151220226
224,31.5610119,28.96563011,27.47791798,28.04560811,27.05008636,28.62005089,1.793593977
225,33.12780899,29.07859532,27.89375,28.22240803,27.08931419,29.08237531,2.371192443
226,31.6242515,28.17990276,27.76525822,28.6101083,27.36650083,28.70920432,1.694208305
227,29.95389049,28.17563291,29.39215686,28.05929487,28.55756579,28.82770819,0.81785191
228,31.50226929,28.26744186,28.045,27.6366843,28.65550239,28.82137957,1.543356733
229,33.33238231,27.55696203,28.20200334,27.85989492,29.45376712,29.28100194,2.376953275
230,31.38676471,27.02800659,29.97536946,27.72695652,28.01030928,28.82548131,1.801707031
231,31.45616642,30.16390728,28.88748019,26.68771331,28.93780687,29.22661482,1.767332785
232,30.19664634,28.5211039,28.32154341,29.96627319,28.28684628,29.05848262,0.941644614
233,31.34153401,27.0709571,27.608,27.97272727,27.18286656,28.23521699,1.773023545
234,31.3884058,28.61138211,29.37732919,26.93982301,28.56694215,28.97677645,1.614547545
235,32.83238636,28.65042017,30.67412141,25.99130435,27.4959217,29.1288308,2.68531134
236,30.42073171,27.86201299,27.60202361,27.52886406,28.70973154,28.42467278,1.210508231
237,33.1015625,28.90753425,27.42902208,28.12564544,29.0102916,29.31481117,2.211809662
238,29.15643275,27.25383305,28.18530351,27.17474048,29.58047945,28.27015785,1.088861959
239,29.86865672,27.75298126,29.39089482,27.42350746,29.34640523,28.7564891,1.092160301
240,31.27637444,29.51633987,28.94788274,25.98637138,28.6440367,28.87420103,1.909237027
241,31.18882175,28.19547658,27.2046875,27.89010989,27.38347107,28.37251336,1.623088874
242,32.27893175,27.95304348,28.9375,28.12773723,27.12882448,28.88520739,2.002977228
243,31.65197568,27.33762058,30.51622875,29.86524823,26.88175676,29.250566,2.062590745
244,32.14766082,26.91514143,28.46261682,29.77280551,27.54285714,28.96821634,2.077175198
245,30.84919473,29.36379019,28.55798319,28.83779528,30.84026622,29.68980592,1.093271741
246,30.36036036,28.57407407,29.75242718,26.80381944,27.90701754,28.67953972,1.423243268
247,31.28220859,28.22275641,28.45292208,27.15577889,26.67724868,28.35818293,1.792244217
248,30.52959029,26.64067797,28.64521193,27.08020478,27.1969697,28.01853093,1.593113759
249,31.34138973,27.54098361,28.90035587,27.48173913,28.80634391,28.81416245,1.564505067
250,30.71176471,29.93770492,30.26045016,27.77854671,29.82580645,29.70285459,1.129385351
251,31.07264297,28.0525394,28.98302207,29.62308998,28.12234043,29.17072697,1.245653209
252,30.00603318,29.10366826,28.0420712,27.69801085,27.79232112,28.52842092,0.997773441
253,31.73469388,28.06304729,29.014377,26.61564626,28.37323944,28.76020077,1.880630939
254,32.23699422,29.24916944,29.66877971,27.85378151,27.72020725,29.34578643,1.826289156
255,30.95714286,27.15397924,30.68075117,28.55740433,29.28522337,29.32690019,1.565730655
256,32.09857143,28.86963696,29.98730159,29.17283951,27.80333333,29.58633656,1.607469721
257,33.14037627,29.26430976,28.28641571,28.44691781,28.21258503,29.47012092,2.094196246
258,30.69003115,26.94453249,29.31487342,26.35351882,26.56560284,27.97371174,1.926402833
259,30.31696429,28.5025729,27.20454545,28.74182444,28.68472906,28.69012723,1.105828918
260,31.15759312,27.54377104,30.06758833,27.93264249,28.49605055,29.03952911,1.524873769
261,31.31462334,29.64464286,30.0519685,28.77264654,27.29982964,29.41674218,1.496126831
262,31.35338346,27.05527638,29.44318182,28.16319444,27.86065574,28.77513837,1.677968183
263,31.11577424,29.45264848,30.98225806,28.19715808,28.51967213,29.6535022,1.355607124
264,31.35745938,27.72564935,29.81774194,29.87951807,29.70358306,29.69679036,1.293375749
265,30.72503618,28,27.31639344,27.8707483,28.68115942,28.51866747,1.325588977
266,31.27761194,29.35215947,29.30708661,27.29787234,27.64080944,28.97510796,1.592747163
267,31.57787482,29.48344371,29.0362776,28.22621185,28.62179487,29.38912057,1.310074959
268,31.46575342,27.94272446,29.48292683,25.70805369,26.71974522,28.26384073,2.278036973
269,32.49421965,28.45396825,29.54281099,28.21180556,30.1104,29.76264089,1.713804133
270,33.20731707,28.17504052,28.70424837,26.31271478,28.36070853,28.95200585,2.553831552
271,30.06314244,27.28429752,29.35113269,27.28877005,28.84653465,28.56677547,1.246058093
272,33.28828829,26.91364421,29.58105939,25.25473322,30.70607029,29.14875908,3.15859857
273,30.50940666,27.59296482,30.14790997,27.7875817,28.22168285,28.8519092,1.373120082
274,32.75110457,29.3062201,30.33952703,29.63103448,29.57352941,30.32028312,1.411585264
275,31.84423676,26.91584158,28.38925081,26.65404475,30.17190083,28.79505495,2.206425776
276,30.89665653,26.86574871,28.71496815,24.91666667,28.02922078,27.88465217,2.215265064
277,31.53763441,26.91708126,28.33278418,29.14,30.40605096,29.26671016,1.793336524
278,32.48137109,29.032,28.55968992,27.60708263,28.83738602,29.30350593,1.858825198
279,31.55656109,28.14932886,28.936,28.66557377,28.75379427,29.2122516,1.342660274
280,30.4870317,26.98748044,29.10128617,27.48829431,28.13442623,28.43970377,1.390734506
281,31.27006173,28.85829308,31.76797386,27.81986532,27.37007874,29.41725454,2.000861988
282,31.67117117,27.96988906,28.83190395,28.17006803,29.6474359,29.25809362,1.499953248
283,33.60789845,26.9785832,29.26100629,28.14586995,26.8112,28.96091158,2.779375935
284,32.43362832,27.93322476,30.89542484,26.65255732,29.30960265,29.44488758,2.298758596
285,32.77327327,25.21985816,29.40378549,26.66500829,27.87913907,28.38821286,2.895134031
286,31.301059,29.87728027,30.57971014,28.08026756,28.27843803,29.623351,1.412772489
287,32.80769231,26.42459016,29.05882353,29.16216216,30.00328947,29.49131153,2.289141105
288,31.83856502,29.44262295,29.92735703,25.96027634,29.00155521,29.23407531,2.125989395
289,33.31811487,27.54442649,28.74384236,26.96179402,28.34545455,28.98272646,2.52049839
290,32.56296296,26.1631664,29.8852459,25.78496503,27.62459016,28.40418609,2.827508676
291,33.29046899,27.91304348,30.13301282,27.31382979,26.56578947,29.04322891,2.721788191
292,32.17371601,27.0987055,29.7866242,26.5699115,28.47196262,28.82018397,2.254365558
293,32.65477889,26.48231511,29.80568012,27.00485437,28.03069467,28.79566463,2.502831425
294,31.68607955,29.35113269,28.81623277,29.52389078,28.35321821,29.5461108,1.281960519
295,33.68914956,28.5258216,29.73919753,29.57213115,28.06612903,29.91848577,2.221528201
296,31.89969136,27.33442088,31.2295082,26.41258741,29.73021002,29.32128357,2.39086101
297,32.87334315,28.11875,30.70789866,28.02348993,27.50391236,29.44547882,2.28560166
298,30.73030303,27.56557377,29.82834646,28.45945946,28.6484375,29.04642404,1.239222472
299,31.03432836,27.24252492,29.78851964,27.31663974,28.10927152,28.69825684,1.659881626
300,30.68364198,28.47087379,30.63318113,28.6650165,29.376,29.56574268,1.052992343
301,31.85932722,27.27463651,29.99847328,27.25894378,29.27527216,29.13333059,1.947289558
302,30.60909091,27.64705882,31.00803859,28.08922559,29.20428336,29.31153945,1.48642187
303,32.70876672,26.78416149,30.725,25.7465035,27.82333333,28.75755301,2.886017891
304,32.14576803,26.48907563,29.7015873,27.01507538,28.7885906,28.82801939,2.265477623
305,32.14567527,30.47392638,28.79440789,26.28140704,28.3942953,29.21794238,2.215295209
306,31.61491629,29.42019544,30.34359806,27.15614618,28.44630872,29.39623294,1.713255334
307,31.24736048,27.4551495,29.92996743,27.33835846,27.09120521,28.61240822,1.867849353
308,33.52346041,26.24584718,27.47853736,25.93150685,28.42003231,28.31987682,3.074128961
309,32.6784141,28.40856672,30.0576,27.73333333,26.97552448,29.17068773,2.266953652
310,32.7311828,27.52139461,30.09335443,26.46422339,27.89193825,28.94041869,2.497180264
311,33.01744186,27.18900344,30.06280193,26.32512315,30.3476112,29.38839632,2.681690661
312,33.3,26.71980676,30.10339506,26.41219963,28.77172061,29.06142441,2.812326408
313,30.75535168,28.2699187,29.92753623,27.10479574,27.27931034,28.66738254,1.618178135
314,31.03898051,26.79276316,28.40595611,29.685,29.6433121,29.11320238,1.596967885
315,30.92035398,29.13776337,30.2384,26.58662093,27.35197368,28.84702239,1.848225586
316,31.81623277,28.24572317,29.75632911,28.72786885,29.05414552,29.52005989,1.396138421
317,31.44364162,28.13029316,29.45950156,28.27107438,29.81672026,29.42424619,1.345116761
318,31.60208644,28.26025237,31.43916914,28.5626072,29.56281407,29.88538584,1.569725944
319,30.83357664,28.22647528,28.54761905,29.29238754,29.12857143,29.20572599,1.006900876
320,30.41653905,28.18581081,29.48031496,25.91653028,29.3349359,28.6668262,1.729532672
321,32.22256098,27.35873016,28.78680982,26.97704918,28.90806452,28.85064293,2.06841488
322,30.81984733,28.0172144,29.94590417,26.96621622,27.67013889,28.6838642,1.626156848
323,31.21133231,26.96723869,29.66562986,28,28.70065789,28.90897175,1.621214609
324,32.14221557,27.87741935,29.65130568,27.61612903,28.44093178,29.14560028,1.84929473
325,32.40652819,27.72370487,31.27580894,28.15008157,27.30033557,29.37129183,2.309469761
326,31.19364599,27.49090909,30.60454545,27.74916944,29.25,29.25765399,1.655230605
327,30.94777266,28.50630915,30.70278184,28.86631944,28.42763158,29.49016293,1.233003708
328,31.40532081,28.41494436,30.41587302,26.91107383,29.76039933,29.38152227,1.756884901
329,32.68567026,27.79080824,30.40880503,25.43430657,27.80067002,28.82405202,2.785175722
330,31.12801205,26.15359477,30.07824726,26.07744108,28.46557377,28.38057379,2.274950166
331,31.10344828,28.66561014,30.56454121,26.785,27.97938144,29.01959621,1.79792016
332,32.2936747,28.5892575,31.36012365,26.81937603,27.53231293,29.31894896,2.39727815
333,30.95345345,27.31078905,31.1109375,27.59552496,26.52338129,28.69881725,2.166685618
334,32.8513302,24.90082645,29.59050445,27.53310696,27.81407035,28.53796768,2.935792
335,33.05409583,27.1495935,29.8630363,28.46283784,26.95371901,29.09665649,2.501680713
336,33.5518732,26.18536585,30.74478331,26.28426396,28.8091354,29.11508434,3.123756284
337,31.21966206,27.19055649,30.05546995,27.21611722,26.23292469,28.38294608,2.136010776
338,33.21306376,29.13961039,30.16057234,28.07787611,29.80066445,30.07835741,1.923111282
339,30.95953757,27.17207792,30.73404255,25.07433628,27.8302521,28.35404929,2.494036605
340,32.58405797,28.3534202,30.59587956,28.55258765,29.39388795,29.89596666,1.742979688
341,32.14605067,27.4016,30.00819672,27.95675676,27.50083472,29.00268777,2.04968259
342,32.36309524,29.22727273,29.17035775,27.92424242,28.25448613,29.38789085,1.757258728
343,33.04740741,29.50837139,32.02293578,28.1821366,27.92079208,30.13632865,2.299753529
344,33.21207658,28.00633914,30.92407108,26.683391,28.33878887,29.43293334,2.612361078
345,31.74495677,27.04538088,29.39296636,26.3407155,27.69425676,28.44365525,2.164423031
346,32.39156627,27.63962559,31.94259819,28.92894281,28.9880137,29.97814931,2.075664762
347,31.50532725,27.64031008,28.37781109,27.24070796,27.41402337,28.43563595,1.769917848
348,32.59347181,28.9342723,29.29829985,28.69190141,28.26186292,29.55596166,1.739299202
349,32.98802395,28.4689441,31.00924499,27.0323741,27.39219015,29.37815546,2.54779401
350,32.42251462,27.58961474,29.83875969,28.62699822,28.12913907,29.32140527,1.922715077
351,32.99284692,26.30906149,31.02681388,28.70848057,27.55354201,29.31814897,2.690867963
352,32.24386724,27.35457516,30.02954899,27.62033898,27.74050633,28.99776734,2.10830694
353,30.46860643,26.20428336,30.66091052,26.68457539,26.93589744,28.19085463,2.184009471
354,31.21536145,27.04421769,31.0015674,27.55670103,27.79345955,28.92226142,2.015429121
355,32.05621302,29.55416013,31.99392097,28.27444254,27.85521886,29.9467911,1.997872918
356,31.28680982,26.32956381,29.7652439,29.40932642,27.58585859,28.87536051,1.938813802
357,33.20839363,28.27649007,30.33486239,26.40559441,27.54109589,29.15328728,2.68131301
358,32.09473684,29.2176,30.23211447,26.8639576,28.31089744,29.34386127,1.974157325
359,31.88461538,28.78225806,30.21440536,27.30630631,27.95415959,29.22834894,1.840167257
360,30.67857143,27.19295302,31.31761006,28.56127886,28.91522763,29.3331282,1.665767678
361,33.00147059,28.02891156,29.86146497,26.83022071,29.06397306,29.35720818,2.332967413
362,33.05007364,28.84301413,30.44794953,27.57512953,27.7909699,29.54142735,2.266637964
363,33.07196402,28.83591331,28.53634895,27.90322581,27.79187817,29.22786605,2.192352902
364,30.22153846,28.16233766,27.97440273,27.20826162,29.29084967,28.57147803,1.185585164
365,30.97010463,27.64409449,31.14583333,27.86256781,26.29591837,28.78370373,2.161959863
366,30.83717358,28.24077047,29.47959184,28.7652027,29.22544283,29.30963628,0.975733785
367,31.7437408,27.085,29.51612903,27.24300699,29.35399674,28.98837471,1.915293066
368,31.38939394,26.53503185,31.67962675,28.38527397,28.12645591,29.22315648,2.228095835
369,32.24846626,27.17573872,31.6009539,28.19557196,26.4,29.12414617,2.644591959
370,31.5015528,26.75791139,29.12121212,27.00340136,27.75530179,28.42787589,1.949260749
371,32.11229135,28.9688958,30.18119658,29.78793103,27.41582492,29.69322794,1.718296499
372,32.17042254,28.92546584,30.48953301,29.03092784,27.28695652,29.58066115,1.838850227
373,31.55290611,28.25316456,32.73156342,27.99834983,27.85221675,29.67764013,2.292617884
374,31.76148148,29.07640068,29.93203883,27.5472028,27.38793103,29.14101097,1.810405965
375,33.00737463,27.17535545,30.29617834,28.49582638,28.35073409,29.46509378,2.272808483
376,32.14874816,29.15016502,30.72347267,27.6529517,29.21256039,29.77757959,1.713482822
377,33.74512744,28.44333333,31.88853503,27.41996558,27.53468697,29.80632967,2.853180688
378,31.69781022,27.23595506,31.2199688,27.05872483,29.81081081,29.40465394,2.175174441
379,30.88970588,28.71986418,31.64306785,28.57777778,27.83076923,29.53223698,1.64044683
380,31.01557632,28.30511182,32.22801788,27.41362126,27.31569966,29.25560539,2.235638137
381,30.96513471,27.51916376,30.63255814,29.62565905,28.81028939,29.51056101,1.40035291
382,31.08782743,28.56019262,32.33229329,29.46829268,29.53589316,30.19689983,1.50002216
383,31.87869822,26.12244898,31.21316614,28.38235294,29.07783418,29.33490009,2.307166195
384,30.27564103,28.86138614,29.67464115,28.72125436,29.13769363,29.33412326,0.640328317
385,32.04294479,28.77903226,29.42375602,28.27240773,29.46245734,29.59611963,1.453820237
386,32.40123457,27.75490196,29.77830189,26.16523236,27.03993056,28.62792027,2.495495077
387,32.47311828,27.14795918,30.0446571,29.13816926,28.6605042,29.4928816,1.968730618
388,32.5802099,27.88301282,30.63843648,27.51891892,26.10690789,28.9454972,2.612411132
389,32.43393393,28.62662338,29.9703125,28.47554806,28.44370861,29.5900253,1.711481771
390,32.26865672,28.02446982,30.05460218,28.3559322,27.97686833,29.33610585,1.846939879
391,33.23224852,29.62009419,31.01223242,26.89417989,28.77361564,29.90647413,2.383420603
392,31.7875569,27.64458805,33.09162717,28.03231293,28.98606272,29.90842955,2.406211713
393,31.20029455,27.49403748,30.39055118,28.26430976,28.32763975,29.13536655,1.576748215
394,31.2140625,26.65408805,31.74723539,27.03344482,28.8277087,29.09530789,2.334752852
395,30.22895126,29.7984127,29.49926362,28.21746575,29.99122807,29.54706428,0.789864623
396,30.79447853,28.27213115,32.89489489,27.83816014,29.44590164,29.84911327,2.053283098
397,30.6712963,26.29983793,31.84722222,27.46061644,28.92585895,29.04096637,2.267023839
398,31.79178886,29.18829114,29.80594679,26.81772575,28.68430034,29.25761058,1.803417584
399,30.19384615,26.83753943,29.92962357,25.64552239,30.23577236,28.56846078,2.168768499
400,32.1635514,28.59338843,29.93880837,27.9671848,29.38347107,29.60928082,1.613412016
401,31.08797654,27.29111842,32.04723127,27.80817052,30.03442623,29.6537846,2.056627358
402,31.03834808,26.43293718,31.99071207,28.13265306,28.43535188,29.20600046,2.266493459
403,34.2560241,28.00650407,28.82701812,29.11072056,27.67176871,29.57440711,2.681859708
404,33.18059701,27.9437299,30.33229814,28.51268116,29.9202773,29.9779167,2.041500723
405,31.84055728,28.12660256,30.49335303,27.59290541,29.91666667,29.59401699,1.740517455
406,32.01923077,27.97639123,29.76911076,27.17478992,28.5890183,29.1057082,1.884110361
407,32.26560232,27.51701783,31.18413174,27.26824818,30.41578947,29.73015791,2.234479663
408,30.77761628,28.32198142,29.76886792,27.25178571,28.95959596,29.01596946,1.34790553
409,30.40242057,25.76124567,29.87774295,26.18965517,31.0864,28.66349287,2.495579267
410,30.84480234,28.10610932,31.59170654,27.96666667,27.1239531,29.12664759,1.963823483
411,31.05007587,26.58361204,29.34693878,27.39261745,29.0676819,28.68818521,1.751015816
412,30.7586727,27.9472,31.33796296,26.31464738,28.61976549,28.99564971,2.062946357
413,30.21884498,28.85248714,28.78412698,25.78214286,30.02857143,28.73323468,1.775576624
414,31.41691843,30.12561983,31.81428571,28.50440917,30.45971564,30.46418976,1.292849621
415,33.82647059,28.24324324,30.39354839,28.56923077,29.09246575,30.02499175,2.277638462
416,33.35851852,27.2017094,30.03420195,27.38204225,27.57591623,29.11047767,2.640306881
417,33.48005698,29.15953947,29.48826291,27.55330882,29.12335526,29.76090469,2.210656927
418,33.15606936,26.98381877,30.85123967,27.14956522,28.20236088,29.26861078,2.667609694
419,32.23167155,27.99350649,31.96850394,28.2633452,28.33884298,29.75917403,2.142825745
420,32.26023392,26.8719611,32.46511628,28.50352113,28.08585859,29.6373382,2.560070871
421,31.20888889,28.83306581,30.76722818,28.05372617,26.13976705,29.00053522,2.068001318
422,30.3671875,27.1618887,31.79134467,25.93466425,29.02521008,28.85605904,2.362878736
423,31.99405646,28.22294023,30.08443709,27.37244898,27.24052718,28.98288199,2.030234074
424,31.78707783,29.12335526,29.74679487,30.11675127,27.60271647,29.67533914,1.521499409
425,32.22416303,28.7218543,30.71132376,27.26551724,28.11092985,29.40675764,2.023168219
426,31.60215054,27.50083752,30.86212361,28.33975482,31.18167203,29.8973077,1.847700657
427,31.87249284,26.35587762,31.19736842,28.90359477,28.41666667,29.34920006,2.225471556
428,31.77361319,29.85308848,29.50713154,26.73920266,27.565625,29.08773217,1.987965297
429,32.31518625,27.83006536,30.88019169,27.05972696,26.78657487,28.97434903,2.477647479
430,32.78096677,28.56810631,30.87117552,26.93739425,29.20203735,29.67193604,2.237253398
431,31.06495468,26.92868988,30.85276074,27.41039427,29.37598736,29.12655739,1.908874984
432,31.85928144,29.5819398,28.80620155,26.61864407,31.5375626,29.68072589,2.141544037
433,32.70135747,26.72807018,31.83359253,25.60353982,28.19120135,29.01155227,3.125715461
434,30.49927007,27.48403361,30.03384615,28.69097222,30.09140768,29.35990595,1.250380956
435,31.54503817,28.39137645,29.31521739,28.14642857,30.47454844,29.5745218,1.431738862
436,32.78613569,28.66507937,33.44578313,26.88888889,28.90599676,30.13837677,2.837168544
437,32.08952959,28.99674267,30.77621283,27.80769231,28.13006757,29.56004899,1.824160178
438,31.47965116,28.22698413,32.03255814,29.52816901,26.84158416,29.62178932,2.176421602
439,33.95750708,29.80388979,30.88414634,27.52331606,29.003367,30.23444526,2.415287459
440,32.47031963,28.57894737,31.06995231,26.58392857,28.16013072,29.37265572,2.363975802
441,30.7254902,28.65737705,29.8609375,28.46193772,28.66555184,29.27425886,0.982496471
442,31.80659026,26.73076923,31.88993711,29.43485618,27.71993671,29.5164179,2.338392522
443,31.2987013,27.75605816,32.03296703,27.57692308,29.63394343,29.6597186,2.017498268
444,32.5837037,29.37619048,30.91489362,27.64347826,28.22513089,29.74867939,2.017996426
445,32.62280702,28.75441413,29.24276527,27.57192374,29.21111111,29.48060425,1.882355276
446,34.28293413,27.82511924,32.30602782,31.34574468,27.895,30.73096517,2.826742769
447,33.73065903,26.46091205,30.12974684,27.38282648,28.77083333,29.29499554,2.84319741
448,33.89411765,29.0515807,32.1702454,30.46959459,28.16427432,30.74996253,2.321196101
449,31.78603269,27.99498328,28.34119497,27.88709677,27.8,28.76186154,1.703016793
450,32.43604651,28.62279294,30.67168675,27.38602941,28.79564489,29.5824401,1.980764821
451,31.22839506,28.86137072,31.90205371,27.73784722,29.00162338,29.74625802,1.747527217
452,32.29491018,26.39297659,31.25037481,28.38118812,28.17618271,29.29912648,2.415129954
453,31.68429487,29.03738318,30.61335404,29.47359155,27.20130933,29.60198659,1.692437998
454,31.53293413,27.3983871,32.27565084,28.91044776,28.53473344,29.73043065,2.077718431
455,31.79787234,25.60127592,30.45852187,27.36068376,30.09816972,29.06330472,2.518928249
456,34.41574803,28.62558502,31.44817073,29.44592346,27.45210084,30.27750562,2.733989291
457,32.76807229,28.05053599,29.84792627,27.45963756,28.27750411,29.28073524,2.140063376
458,32.43074581,28.85807504,31.78828829,29.23304348,27.59454855,29.98094023,2.048358821
459,31.65861027,29.07824726,31.84073507,27.39547038,28.59385666,29.71338393,1.958251229
460,33.0130814,26.75548589,30.56554878,29.53767123,29.4148398,29.85732542,2.257197204
461,31.68814056,28.58974359,30.2037037,28.63917526,27.1862069,29.261394,1.726392074
462,33.44332855,27.2576,31.0882825,28.21863799,29.35034014,29.87163784,2.453291279
463,32.43343195,28.96623794,32.4573991,27.99309154,30.16748768,30.40352964,2.016842721
464,34.61967695,27.2169059,30.17665131,29.28747795,29.93274336,30.24669109,2.707681765
465,32.75362319,27.87480438,30.53963415,27.33052277,30.13747954,29.7272128,2.188780891
466,32.58779762,30.26420891,31.84944532,25.99318569,29.53433836,30.04579518,2.571374465
467,34.21418234,27.73954984,30.93012422,26.11034483,29.95376712,29.78959367,3.108226969
468,32.56768559,28.09400324,29.48554033,28.24137931,29.3728,29.5522817,1.800997629
469,33.3640416,27.58737864,31.28018576,27.08623549,27.88194444,29.43995719,2.747013675
470,31.80494905,29.78696343,31.60296296,28.07482993,30.1572327,30.28538762,1.516285542
471,32.83408072,29.4237013,29.81860465,27.97666667,29.8164557,29.97390181,1.769265292
472,33.02124646,29.70616883,30.87722132,25.43402778,28.24121406,29.45597569,2.848043287
473,33.84225352,27.51931994,30.71428571,27.99830795,28.65252855,29.74533913,2.594469086
474,33.43007519,26.89166667,30.98392283,30.72773973,26.31960461,29.6706018,2.99698413
475,32.67008798,25.2160804,31.2611465,30.3637931,28.44570502,29.5913626,2.886130744
476,32.7877095,28.30392157,31.74723539,28.04187605,31.04347826,30.38484415,2.11443899
477,31.68091603,27.21169036,30.45696401,28.78929188,26.99122807,29.02601807,2.036190322
478,31.35060976,29.06635802,29.13559322,27.20578231,28.88654781,29.12897823,1.474539481
479,31.31231231,27.66344605,33.62347561,28.84491115,28.13869863,29.91656875,2.503751816
480,33.43684993,28.29344262,29.56774194,27.32142857,28.73070608,29.47003383,2.360754846
481,32.83004552,27.89499192,31.20212766,27.05719237,27.63768116,29.32440773,2.541843328
482,34.73787879,27.84878049,29.67801858,25.90766551,28.45192308,29.32485329,3.318265405
483,33.93930636,27.05987055,30.91937984,29.79605263,27.91401274,29.92572442,2.709848157
484,32.80143885,27.4336,31.30745342,24.7434555,28.39186992,28.93556354,3.189675554
485,33.61428571,28.18833333,32.12816456,27.84,30.59432387,30.4730215,2.488692222
486,32.58284884,28.39644013,32.0381558,27.35893155,27.78733766,29.6327428,2.479582593
487,31.413273,27.22542373,31.24558587,27.94557823,28.45257903,29.25648797,1.942820631
488,32.43113772,28.1509434,31.2421875,26.08798646,28.56280587,29.29501219,2.537558303
489,31.4859675,27.62539185,31.7278481,28.75767918,28.95928339,29.711234,1.805674766
490,32.58110236,28.77408638,32.59484067,29.90734266,27.73399015,30.31827244,2.209923698
491,33.38427948,28.60096154,30.62751159,26.645,28.11486486,29.47452349,2.609289112
492,32.47400612,27.93217666,32.79115854,27.00351494,27.9001692,29.62020509,2.77732591
493,33.02749638,28.05546751,31.3168,28.04130809,29.96575342,30.08136508,2.149735369
494,31.42772861,28.39871383,32.39939024,26.96153846,28.62,29.56147423,2.265762797
495,31.99286733,28.44849445,31.05238095,27.82764505,28.1009772,29.484473,1.902811637
496,32.32517986,28.41548183,31.56449165,27.8957265,28.95145631,29.83046723,1.984218824
497,32.41495601,27.5258216,32.54613095,28.1296,29.67675159,30.05865203,2.346382297
498,33.83407407,28.14492754,31.47744946,27.95667244,28.44498382,29.97162147,2.593911663
499,30.80654762,28.62166405,31.65367316,28.27894737,30.7745098,30.0270684,1.486874918
500,32.89526542,26.98262243,32.35382309,29.54810997,27.56013746,29.86799167,2.69711027
501,32.14078374,28.15625,31.39143731,26.7027027,29.58552632,29.59534001,2.244085352
502,32.61925926,30.40873635,32.91588785,27.92771084,29.83514774,30.74134841,2.067822388
503,34.14201183,29.99043062,32.86574074,27.69230769,29.29641186,30.79738055,2.646234351
504,34.97869318,26.76442308,33.27330174,28.10291595,28.07804878,30.23947655,3.639262542
505,31.92113095,29.19484702,32.50231125,27.3,26.66098807,29.51585546,2.639488492
506,32.18127786,28.95859873,32.20401855,27.15300546,27.38879736,29.57713959,2.486457819
507,31.24122807,26.2444795,31.13629403,26.68940754,28.78981938,28.8202457,2.366495513
508,32.47058824,26.52201258,30.91968504,27.61182994,30.06907378,29.51863792,2.428765295
509,33.75766423,26.77229299,29.45741325,28.45098039,29.13036304,29.51374278,2.588727157
510,32.46244477,27.70376432,33.19762259,27.55112652,27.37565217,29.65812207,2.909506101
511,33.12593703,29.46614173,32.92581144,26.64795918,30.77910959,30.58899179,2.679808401
512,33.59970674,27.5483871,32.93855607,28.25493716,27.75,30.01831741,2.987870182
513,32.0483871,28.80763116,30.85551948,28.40371622,28.61371237,29.74579327,1.619904064
514,31.22337278,28.82193959,30.25457317,27.93046358,29.01162791,29.4483954,1.293038771
515,33.12665685,25.63398693,31.0176,27.90846287,28.88095238,29.3135318,2.878548471
516,33.77744807,29.85403727,30.35555556,29.31561462,29.76271186,30.61307348,1.807085525
517,32.58308157,27.5047619,31.60213415,27.9963964,28.65551839,29.66837848,2.276925087
518,31.67331288,27.51173709,28.77812995,27.7037037,30.22058824,29.17749437,1.762345954
519,32.40399386,26.76714514,30.97795276,27.23601399,30.67118644,29.61125843,2.475956306
520,33.92825769,27.19756839,31.96551724,28.82616179,28.88712522,30.16092607,2.721901442
521,32.36106984,28.53654743,32.63174114,28.12478632,28.9324547,30.11731989,2.192582105
522,33.50306748,28.22294023,30.67078825,27.70280374,30.10420168,30.04076028,2.299947922
523,32.38310709,29.33953488,31.29315476,27.17875211,28.92244224,29.82339822,2.046478209
524,33.28698225,27.01097179,31.65030675,27.25510204,27.86212914,29.41309839,2.865516683
525,32.35302594,27.52472089,30.88262195,28.73472949,27.6875,29.43651965,2.109725956
526,33.02945736,28.99693721,30.62910798,30.61678832,26.4677686,29.94801189,2.419870681
527,31.83283133,27.5,31.6720517,28.72222222,30.04058442,29.95353793,1.872738441
528,31.69596542,28.15100154,30.96517413,28.95246479,28.77414075,29.70774933,1.532943552
529,32.41307578,25.45341615,29.06202723,27.21014493,27.17288136,28.26230909,2.648216144
530,31.91679049,27.72536349,32.00303951,29.34358974,27.903125,29.77838165,2.088205572
531,34.17397661,28.43556281,32.41060606,27.37989779,28.67142857,30.21429437,2.918946442
532,31.86695906,27.66110184,31.40182648,28.99654577,27.83898305,29.55308324,1.974799987
533,31.58006042,30.02332815,31.09878419,30.3427065,29.95954693,30.60088524,0.710322232
534,32.67334361,29.625,30.91194969,29.04507513,28.42620232,30.13631415,1.689293948
535,32.9,27.81028939,30.03773585,27.55285962,30.75732899,29.81164277,2.21308086
536,31.09327217,28.60641892,30.49022556,29.7539823,29.93571429,29.97592265,0.927279912
537,33.21014493,28.91190108,32.16114458,27.67775832,30.91489362,30.5751685,2.276800294
538,32.46142433,29.05175038,31.50226929,28.40636042,28.18505942,29.92137277,1.937613564
539,32.66961652,29.30110935,30.17363344,28.01623377,28.98061389,29.82824139,1.76581571
540,33.10233918,29.08372093,30.1442623,27.16230366,28.66021127,29.63056747,2.216418265
541,34.25773196,28.12006319,32.82882883,26.93060498,29.0688,30.24120579,3.148894029
542,32.34687954,28.82532051,32.90402477,28.80661157,27.77650897,30.13186907,2.323909225
543,31.93786982,29.37674419,31.92727273,26.33113674,29.13680782,29.74196626,2.330821676
544,33.31034483,27.93789809,31.66925466,29.19198664,28.77867528,30.1776319,2.235162884
545,32.55087209,27.96830428,32.42503864,30.18561873,27.98007246,30.22198124,2.257417305
546,31.77259036,28.490625,28.93228346,28.11074919,28.95966387,29.25318238,1.451136897
547,32.85407066,26.72567783,30.55292259,28.9084507,27.81229236,29.37068283,2.40675988
548,33.98113208,29.21328671,32.2,27.69966443,26.43492586,29.90580182,3.133099952
549,33.66966967,28.54632588,31.89127106,27.01538462,27.39666667,29.70386358,2.932718009
550,32.07121662,26.92038217,30.75079365,27.07419899,29.31818182,29.22695465,2.256926417
551,34.28785607,27.30203443,33.57634731,27.26315789,30.3251634,30.55091182,3.336671423
552,31.17329094,27.85086342,31.65550239,27.4718543,25.89534884,28.80937198,2.494383402
553,32.60510511,29.67394696,31.16966967,27.57827476,27.53253425,29.71190615,2.224812373
554,31.26119403,28.94754098,30.72171254,29.84537815,27.45833333,29.64683181,1.506609426
555,32.78739003,28.0078125,32.45864662,26.37115073,27.20965058,29.36693009,3.030429291
556,34.13244048,29.05987055,32.1607717,29.69572108,29.8,30.96976076,2.124867526
557,32.39402985,27.65673981,30.91114458,27.57852564,27.76460481,29.26100894,2.246242555
558,34.57033639,29.05873494,31.25077399,28.54733219,28.91382114,30.46819973,2.526477963
559,31.39595376,28.13915858,30.70232558,29.08025682,29.12539185,29.68861732,1.325778071
560,33.02307692,29.09148265,31.68378812,29.68085106,28.95529801,30.48689935,1.789374449
561,32.80769231,30.56896552,29.3605547,28.32508251,27.93229167,29.79891734,1.968142736
562,33.01321586,27.76712329,32.56842105,28.25888325,28.95137763,30.11180422,2.486493034
563,32.64467766,30.63517915,32.07886435,28.16343042,29.57379768,30.61918985,1.827368693
564,35.0705036,27.8913738,32.11809816,29.30405405,30.22169059,30.92114404,2.780899438
565,32.07647059,26.48484848,30.67094703,28.94174757,29.15166667,29.46513607,2.093284543
566,31.71257485,29.1376,31.28173375,27.46839546,27.25771325,29.37160346,2.078114223
567,33.13149847,27.44666667,30.02012384,27.62626263,29.74471545,29.59385341,2.30223928
568,33.11526946,29.21568627,29.55284553,28.16,27.01022147,29.41080455,2.297205815
569,33.40869565,29.5936,30.79352851,27.31643357,28.71381579,29.9652147,2.305634568
570,33.47238372,27.8140625,31.50866142,26.29264214,29.3452188,29.68659372,2.863300279
571,31.65550239,27.47909968,28.63451777,26.64620939,28.89678511,28.66242287,1.902603477
572,32.24042879,28.00152439,31.86097946,27.98573975,29.43492063,29.90471861,2.049868094
573,32.9244713,28.79778831,32.38167939,28.48067227,27.40131579,29.99718541,2.486549759
574,34.52030075,29.23742138,33.0015625,29.79242175,28.01300813,30.9129429,2.731662689
575,32.82474227,28.2224,31.63067293,27.54159593,29.24302135,29.89248649,2.255941951
576,31.81316998,28.12,32.84963504,28.26955075,29.41889764,30.09425068,2.134837456
577,34.14155251,26.29207921,31.43865031,29.92118227,29.23873122,30.2064391,2.887191775
578,32.77859238,27.35785953,31.26251897,26.55762712,28.27529022,29.24637764,2.65895927
579,32.70674487,29.12836767,32.14350453,27.05691057,29.09286899,30.02567933,2.353836619
580,31.4200299,29.71899529,32.46536145,28.88336192,28.82428115,30.26240594,1.6169699
581,30.46107784,28.77639752,29.15981013,27.70598291,27.14449918,28.64955351,1.295529395
582,31.2845787,26.99004975,32.70254111,28.27874564,30.27740864,29.90666477,2.291821663
583,32.26448737,28.55574324,30.96273292,26.39899833,28.75721562,29.3878355,2.279179372
584,31.71343284,28.35772358,31.31950845,27.14212329,28.32463295,29.37148422,2.02318932
585,32.27927928,28.07911392,32.56357928,27.11130742,27.4754902,29.50175402,2.6894844
586,33.11432706,28.20650407,29.76470588,27.88777219,28.56632653,29.50792715,2.137596284
587,34.14797508,28.1,31.10675039,27.86486486,28.27642276,29.89920262,2.71658396
588,33.66,27.46153846,31.4985119,28.80584192,27.70708661,29.82659578,2.674791819
589,32.48858447,27.1648,33.44769231,28.10631229,27.54045307,29.74956843,2.976568424
590,32.56848306,26.50915141,32.07025411,28.4875208,28.6816,29.66340188,2.575284528
591,32.05555556,26.92973856,32.34615385,30.14160839,28.90436242,30.07548375,2.255451034
592,33.22,29.20187793,31.43390358,26.05851979,28.77616747,29.73809376,2.727248438
593,32.36858476,29.41463415,31.81452859,30.34311927,29.94173228,30.77651981,1.260116249
594,31.41791045,28.68553459,32.25112782,27.54026846,28.5375626,29.68648078,2.031218644
595,33.67119155,28.06372549,31.77623457,28.56818182,28.8528,30.18642669,2.427664116
596,32.82043344,27.75796178,31.92985075,27.14666667,27.907743,29.51253113,2.647490557
597,33.72337278,30.16062992,30.0726979,29.2972973,28.14646465,30.28009251,2.087565397
598,31.7962963,28.278798,31.36050157,29.03741497,29.23887974,29.94237811,1.543490673
599,32.9366306,29.03349282,31.97737557,26.77133106,28.11019737,29.76580548,2.607171423
600,32.18674699,30.35515548,31.77329193,28.36379019,29.17752443,30.3713018,1.636832729
601,33.92272727,29.49771689,30.35062893,27.56521739,30.6745283,30.40216376,2.309626299
602,33.21879815,27.86486486,30.05834684,27.72902098,27.52891156,29.27998848,2.428703809
603,32.91577335,28.58505564,32.6599064,27.68666667,30.59228188,30.48793679,2.350042617
604,32.16018663,28.60787402,31.8171875,28.6453202,29.04384486,30.05488264,1.77770364
605,32.24454829,29.17378049,33.74923077,29.25490196,29.93322204,30.87113671,2.033629859
606,33.30508475,29.87596899,31.39509954,29.31613977,28.75081967,30.52862254,1.838217815
607,33.10091743,27.27631579,32.69435737,28.94548552,28.76823339,30.1570619,2.58841717
608,32.33532934,27.27394958,32.46656299,28.39569536,28.98858075,29.8920236,2.372104274
609,32.99083969,25.44719472,31.54794521,29.21859706,29.79769737,29.80045481,2.851390794
610,31.11093991,30.0245023,31.58187599,27.75945017,31.33021807,30.36139729,1.571116096
611,31.85585586,30.16990291,31.51593323,26.6222597,28.19283276,29.67135689,2.230811121
612,30.78082192,27.46056782,31.95015106,27.64418212,29.91079812,29.54930421,1.962376694
613,32.95751138,29.13815789,32.55294118,28.12975779,30.69636964,30.69494757,2.096135133
614,32.40487062,27.5952381,31.32618683,26.60034602,26.8392555,28.95317941,2.710804324
615,32.86737805,28.11128284,31.65339233,28.68686869,28.49322034,29.96242845,2.151188988
616,33.11206897,27.84651163,33.39170507,29.09230769,29.7984127,30.64820121,2.479408569
617,31.97072419,29.13731343,32.0374415,28.48129252,27.01162791,29.72767991,2.216145236
618,34.3530303,28.68012924,32.01415094,29.17035775,26.94816054,30.23316575,2.935895719
619,31.75039002,27.90247678,31.23113208,28.9467354,27.59733777,29.48561441,1.906459053
620,32.75588235,28.5483871,32.50684932,26.39338843,31.51602564,30.34410657,2.770392353
621,30.82306477,28.60601002,30.24572317,29.43872114,28.17346939,29.4573977,1.102291399
622,32.01834862,29.40923567,31.69230769,26.72436975,28.24798712,29.61844977,2.25599417
623,32.04229607,28.13050571,30.77897991,29.67336683,28.03626943,29.73228359,1.723177185
624,31.52286585,28.19803601,31.61611374,28.25307557,30.86341463,30.09070116,1.727289391
625,32.88330871,28.88739496,29.65031646,27.70537262,27.41237113,29.30775278,2.193099666
626,31.01687117,29.87317073,32.74568289,29.0174216,29.57868852,30.44636698,1.477805248
627,32.69760479,27.63866878,31.184375,28.13089005,28.84098361,29.69850445,2.158592946
628,33.5037594,28.9375,30.62302839,28.66156463,28.85457516,30.11608552,2.05118433
629,30.88323353,28.55241265,30.71749599,27.43114754,28.34129693,29.18511733,1.534644999
630,34.67293777,29.55555556,31.078125,29.23569024,29.18739903,30.74594152,2.326938858
631,30.97777778,28.41737649,30.96171516,28.94529915,29.13036021,29.68650576,1.200303781
632,31.44249201,28.59152542,30.52730109,29.24196277,29.16234888,29.79312604,1.162424829
633,32.0147929,29.98909657,32.22822823,29.29431438,28.57647059,30.42058053,1.632827195
634,31.5753012,28.75333333,32.97784343,27.14566285,29.84878049,30.06018426,2.294302744
635,30.91566265,28.12892562,30.2202381,26.86551724,29.73058637,29.172186,1.647653482
636,32.66971081,29.68810289,31.55981595,26.72145329,27.79674797,29.68716618,2.488550003
637,34.21044776,30.42463533,32.509375,27.76342282,28.44240401,30.67005698,2.710564949
638,32.00157729,28.02672956,31.69126506,27.32708688,30.65365025,29.94006181,2.139757324
639,33.25588235,27.58360656,29.99151104,27.02816901,28.02134647,29.17610309,2.539321652
640,33.11969697,27.73622705,30.0576324,28.32715008,30.35245902,29.9186331,2.106540411
641,31.47913447,28.77382876,31.75628931,26.04655493,27.26384365,29.06393022,2.525422398
642,31.94545455,28.54377104,31.31818182,27.92794376,28.22203673,29.59147758,1.888327109
643,33.80803571,27.97654941,31.84829721,27.13369963,28.59354839,29.87202607,2.833883738
644,30.54147813,28.17580645,31.89230769,26.39298246,31.24227642,29.64897023,2.298881568
645,31.85671192,27.98160535,31.28224583,26.36898396,26.07885906,28.71368122,2.713484579
646,32.19070513,29.10142631,31.91705069,27.36666667,28.65463918,29.84609759,2.115875554
647,32.85714286,29.11551155,32.37406855,28.03548387,29.65268456,30.40697828,2.105562968
648,33.55488722,29.44479495,32.5058651,27.90800681,29.0201005,30.48673092,2.417485226
649,32.80275229,28.30906149,30.72740964,27.92832765,28.16611842,29.5867339,2.123959856
650,32.08229814,30.40402477,31.92667707,27.09274874,29.19063545,30.13927683,2.074938359
651,33.84817518,27.27009646,32.34285714,25.46545455,29.64495114,29.71430689,3.465179092
652,33.46980854,27.78513732,31.75,27.72648084,27.20826446,29.58793823,2.833786787
653,33.69051095,29.7984375,31.11396469,25.90072202,30.61381476,30.22348998,2.821016017
654,32.99541985,28.37891269,31.24285714,28.33916084,29.58374793,30.10801969,2.001153996
655,33.72965116,30.36277603,33.57232704,29.39790576,27.669967,30.9465254,2.651199935
656,31.60719875,30.66205837,34.40923077,27.79537367,30.82899023,31.06057036,2.365707069
657,33.01167883,27.8359375,30.24884793,27.87135506,29.53410982,29.70038583,2.128064899
658,32.25920245,29.01642036,32.70249221,28.21790541,29.1557377,30.27035163,2.055363638
659,31.90404798,29.38411669,32.52180685,27.31365936,30.34910277,30.29454673,2.077783112
660,34.07428571,28.03685897,33.15662651,26.31226766,29.37043189,30.19009415,3.32539714
661,34.24229075,29.53465347,32.80523256,26.7520938,28.90740741,30.4483356,3.03399642
662,32.93997072,28.8917609,30.83728278,29.17017544,29.80929487,30.32969694,1.639675352
663,33.38109756,28.57004831,29.89381933,27.57986111,28.26689189,29.53834364,2.306672922
664,31.13050314,28.98407643,29.61708861,28.52097902,29.59669421,29.56986828,0.985120721
665,32.74164134,29.9321267,30.60280374,27.5695581,28.03135889,29.77549775,2.086574089
666,32.74299065,28.52547771,31.12647059,27.85349233,30.13853503,30.07739326,1.972554704
667,32.66571019,28.75081433,31.84393939,29.61158433,29.92282958,30.55897556,1.632570191
668,32.57056146,28.60841424,31.65805471,28.67128028,27.91822828,29.88530779,2.081282096
669,33.22519685,27.58892617,31.69953775,28.06306306,30.15762712,30.14687019,2.386017447
670,33.27259259,27.62175325,33.39605463,27.22563177,29.09337861,30.12188217,3.014295608
671,32.80722892,29.07849294,31.26697531,28.50919118,26.20033956,29.57244558,2.553470794
672,31.45248869,29.44136808,32.25238095,25.96666667,28.37115073,29.49681102,2.50748604
673,32.85646688,28.52139461,31.82020802,28.96290051,30.08038585,30.44827117,1.853114688
674,31.2614897,28.77504105,29.83739837,29.75313059,28.96672213,29.71875637,0.981254011
675,31.36906585,27.9,33.01837672,27.75270758,28.3257329,29.67317661,2.382979503
676,32.3490566,27.6969697,31.37383178,30.19354839,29.04234528,30.13115035,1.842416262
677,33.58258258,28.04098361,31.92586989,28.09769094,28.27491961,29.98440933,2.596877201
678,31.3422292,28.50247934,31.68584071,28.5,29.27795527,29.8617009,1.546117851
679,32.45440495,29.41176471,31.65141956,29.04244482,30.1424,30.54048681,1.464058631
680,33.3044733,28.69890796,31.80601504,29.33818182,28.13355049,30.25622572,2.206096872
681,33.08571429,28.0801964,33.10445469,27.8020654,28.89141005,30.19276816,2.679505913
682,31.88173653,28.57322835,33.13629403,28.80308219,29.13578275,30.30602477,2.069068501
683,33.46323529,29.45104334,30.91909385,29.14310646,29.33884298,30.46306438,1.819295033
684,33.00153374,29.63782051,30.85893417,27.16494845,30.69381107,30.27140959,2.123012126
685,33.79820628,29.97249191,32.11312217,28.89517471,28.25779967,30.60735895,2.307806826
686,33.44277108,28.19937695,31.92165899,29.85284281,30.39905363,30.76314069,2.003538735
687,32.91836735,28.39768977,29.84664537,28.27378965,28.63826367,29.61495116,1.949397257
688,35.08270677,29.41826923,31.48200313,28.55932203,27.87908497,30.48427723,2.905592171
689,32.2179289,28.47401575,32.35963581,26.90689655,29.39666667,29.87102874,2.380328225
690,33.54601227,29.23659306,32.7765043,26.04681648,29.99178982,30.31954319,2.999298143
691,32.19461078,28.97124601,32.2066365,26.646098,29.78733766,29.96118579,2.346819499
692,32.28635682,29.340729,31.96969697,27.29422067,32.05901116,30.59000292,2.200114965
693,32.51656627,28.00324149,31.3748056,29.47202797,29.50259965,30.1738482,1.773787356
694,33.12046444,28.86522463,31.201849,26.79789104,28.46655791,29.6903974,2.479673976
695,33.30656934,28.85154976,30.85496183,28.38659794,28.5398374,29.98790325,2.104620387
696,31.34992224,28.84018987,30.76415094,27.73594549,30.04865772,29.74777325,1.463010168
697,34.00148368,31.27172196,33.29846154,28.18134715,26.75465313,30.70153349,3.157848365
698,32.7829912,30.46687697,31.2496124,29.27351916,26.71009772,30.09661949,2.281945447
699,34.81751825,28.47741935,30.94383775,28.6439523,28.43992933,30.2645314,2.754104444
700,34.40300752,29.60123648,32.10839695,30.01978417,27.92190153,30.81086533,2.501109604
701,32.07772795,29.34157651,32.76525822,28.41423358,29.11182109,30.34212347,1.943926602
702,33.25147929,28.7788162,31.09603659,28.5971979,29.88492707,30.32169141,1.91887808
703,32.54927536,29.41875,31.5351014,29.00492611,29.39635158,30.38088089,1.567035814
704,33.98358209,28.46972177,31.84474886,28.7337884,30.68907563,30.74418335,2.287075035
705,31.67080745,28.74919094,32.12519562,29.28723404,28.73858268,30.11420215,1.651255249
706,32.86,29.78723404,32.77538462,29.03010033,26.60553633,30.21165106,2.653617211
707,32.40801187,27.93046358,33.05792683,28.21453287,30.68067227,30.45832148,2.346983881
708,33.47439759,28.52063492,32.0521327,27.69982238,28.5,30.04939752,2.549501166
709,32.72977099,28.95419847,33.36865672,28.12881356,27.82274247,30.20083644,2.642598684
710,33.71513353,27.28807947,33.33181818,29.74526678,27.61285008,30.33862961,3.059728999
711,33.19699248,28.91577335,32.816839,27.3516295,28.96979866,30.2502066,2.602549455
712,33.62875197,26.95302013,30.98184569,29.35332253,28.99515347,29.98241876,2.492103075
713,33.53846154,28.7815534,31.32110092,29.07375643,30.25040388,30.59305523,1.930847386
714,32.41411043,28.49537037,30.88871951,27.76302521,30.9723127,30.10670765,1.921859611
715,33.30838323,29.3115016,33.45412131,28.33102253,27.7386172,30.42872917,2.753664745
716,34.25484352,30.330721,32.73773006,30.30782313,29.71589085,31.46940171,1.942163855
717,31.67874016,27.84227129,32.36953243,29.21968366,28.37931034,29.89790758,2.016932067
718,32.39123867,28.2953451,31.91037736,27.93442623,27.69782972,29.64584342,2.302871085
719,33.30161054,30.00310078,32.60276074,28.24831081,28.1886121,30.46887899,2.394019049
720,32.00791139,28.26373626,31.0615142,27.63492063,29.14332784,29.62228207,1.856560375
721,31.53703704,29.45072698,31.08722741,26.53924915,28.66723842,29.4562958,2.007562313
722,34.11317829,28.01123596,30.87793427,28.12543554,30.29430894,30.2844186,2.492003544
723,32.27863777,29.03508772,32.44135802,27.82280702,26.72350993,29.66028009,2.597209231
724,34.03732504,27.55447154,33.21505376,29.35652174,29.65245902,30.76316622,2.749541289
725,34.99842767,29.04107425,34.0927673,28.38539898,28.87788779,31.0791112,3.189758193
726,31.5562599,28.90491284,31.77309562,27.99829352,27.34276206,29.51506479,2.04064698
727,31.79569892,27.53833866,32.96417445,29.48529412,28.47226891,30.05115501,2.272467912
728,32.57018813,27.14590164,32.89786585,28.09731544,29.1512605,29.97250631,2.621362182
729,32.44444444,27.240625,30.96319018,27.29982363,29.24552846,29.43872234,2.280472048
730,33.84798808,27.57371795,33.18530351,27.09446254,28.82470785,30.10523599,3.186224326
731,32.67889908,29.32543444,31.49844237,29.02356902,28.8485342,30.27497582,1.715961898
732,32.21752266,28.13408724,31.79397781,28.64745763,29.96153846,30.15091676,1.825812449
733,32.42530488,29.4778626,31.01384615,29.41811847,29.66334992,30.3996964,1.307263226
734,32.41588785,28.95022624,33.43188854,28.80814941,28.62790698,30.4468118,2.292451809
735,32.28834356,30.44740973,32.81574803,26.90467938,28.87154472,30.26554508,2.442692102
736,33.6870229,28.3276131,32.82594937,28.35789474,30.0295082,30.64559766,2.499520172
737,32.25653595,26.2185008,31.81603774,27.2741652,26.68039539,28.84912701,2.937562371
738,32.20255183,29.91732909,33.38658147,29.2881072,29.66770671,30.89245526,1.800127171
739,33.80208333,29.11076923,31.80092593,27.48675497,27.89785832,30.01967836,2.702932078
740,32.65288035,27.6557377,30.33809524,26.81913043,28.26275116,29.14571898,2.352372881
741,31.51234568,27.80519481,32.24622356,29.69677419,28.80763116,30.01363388,1.848150395
742,33.4992785,27.4852459,30.621875,27.42881944,30.06420546,29.81988486,2.520344777
743,32.6858006,27.20915033,32.12923077,27.640625,29.86151369,29.90526408,2.503844286
744,32.95151515,28.68589744,33.43312102,30.2193126,29.80256822,31.01848289,2.069128292
745,34.3348281,29.36463224,33.94299674,28.20234114,29.69529984,31.10801961,2.825222666
746,33.49228395,29.45397816,30.5798722,27.21963394,27.92755906,29.73466546,2.475069373
747,33.31104199,28.44496124,34.59627329,29.00687285,31.32591415,31.3370127,2.660507836
748,32.67619048,29.77100494,30.76595745,27.8989726,28.89430894,30.00128688,1.832892903
749,32.3997006,28.62325581,33.496997,28.3261944,29.19476268,30.4081821,2.371705331
750,32.58786936,30.23692308,32.53198128,27.62099644,27.65463918,30.12648187,2.461936057
751,30.74104235,30.75884244,32.53323029,27.61879433,27.91511036,29.91340395,2.092943635
752,33.61882716,29.06763285,31.1648,27.05612245,28.44714038,29.87090457,2.564977458
753,32.75586854,27.96178344,34.24320242,27.78655462,28.93343899,30.3361696,2.967564143
754,32.63302752,28.87284144,31.77179081,28.61577181,28.7216,30.12300632,1.924662599
755,29.64566929,28.97507788,33.16978193,27.35457516,28.78525641,29.58607214,2.170295272
756,33.38830585,30.24613003,31.92622951,26.92375887,29.06687898,30.31026065,2.505205712
757,32.94410876,27.34185304,32.22021116,26.81338028,29.41149068,29.74620878,2.776765106
758,33.68468468,29.90251572,30.50691244,27.19864177,29.9640411,30.25135914,2.311728711
759,32.99690402,29.55102041,32.06534954,28.09771987,29.60245184,30.46268914,2.009663728
760,33.52534562,28.26165414,31.19207317,28.7137931,27.73202614,29.88497844,2.42913721
761,33.25318471,28.68075117,32.59480122,28.3125,26.66216216,29.90067985,2.872112326
762,34.11128527,29.36280488,32.99074074,29.24521739,27.92819615,30.72764888,2.667766755
763,32.5,29.0245023,34.27962085,26.73951049,28.66666667,30.24206006,3.067260776
764,33.859375,28.00613497,30.89892802,27.00170648,28.97735192,29.74869928,2.711003393
765,32.10130719,29.77846154,32.99704142,29.33557047,29.1578125,30.67403862,1.755415515
766,33.07001522,28.4959217,31.0931677,29.25589837,30.87598116,30.55819683,1.778016617
767,33.57798165,30.01634473,31.23831776,28.06227758,28.20469799,30.21992394,2.295195826
768,31.69640063,28.0947205,31.92857143,26.20344828,29.11036789,29.40670174,2.432719106
769,32.59057437,28.54765507,31.13692308,27.0541958,30.15951973,29.89777361,2.165867794
770,32.10333863,27.64612954,31.66257669,28.99677939,29.15711948,29.91318875,1.897901406
771,32.79160187,28.22884013,31.50082102,29.02608696,29.03827751,30.1171255,1.935674098
772,34.57722309,30.1314554,32.83307332,27.95621716,27.56168831,30.61193146,3.051420481
773,33.36697248,28.60063898,31.83436533,30.90133779,28.81553398,30.70376971,2.024754406
774,32.07817109,26.42992126,32.83565891,28.24551971,30.91639871,30.10113394,2.691285292
775,33.00630915,28.55369128,34.0521327,28.70668954,29.42902711,30.74956995,2.585482037
776,33.49319213,27.82268371,31.53477589,28.83450704,27.64297254,29.86562626,2.555499234
777,32.58411215,29.77125193,33.1825525,29.6012966,29.35463259,30.89876915,1.829968255
778,33.37201908,26.70304976,31.03074434,26.43389831,29.81020734,29.46998376,2.943269608
779,33.3671275,28.71692308,31.95639098,28.90016639,29.41815235,30.47175206,2.076459141
780,32.62063733,28.184,32.17165354,27.38151261,29.13976705,29.89951411,2.367892787
781,33.02639296,29.06614173,33.3338558,26.77540107,28.34789644,30.1099376,2.924585149
782,34.44477612,28.73684211,33.08566978,28.85160202,28.1875,30.66127801,2.884895656
783,32.66371681,30.21069182,33.46108664,28.56476684,30.69871795,31.11979601,1.961968684
784,32.14900154,28.69915966,33.78914729,26.66666667,29.28109855,30.11701474,2.838463427
785,30.58241758,27.17507886,32.559375,28.86772487,29.80420712,29.79776069,1.999104061
786,33.70178042,29.86435331,32.2647929,27.48704663,28.42592593,30.34877984,2.599772687
787,34.48302469,28.33067093,31.81775701,28.60676157,28.84789644,30.41722213,2.67331699
788,35.01615272,31.21904762,31.7211838,28.55480607,30.36883943,31.37600593,2.364741281
789,32.37386018,26.771875,31.23424879,29.01745201,30.5367893,29.98684506,2.169795572
790,32.76388889,28.7015625,31.65460526,26.86236934,30.42122186,30.08072957,2.347994252
791,33.26239067,28.403125,31.45852895,28.55218855,30.07890499,30.35102763,2.049804341
792,33.34627329,27.83198708,31.8883792,28.32649573,29.26960784,30.13254863,2.382752849
793,31.55287009,29.73575949,31.3952,27.85026738,28.39808917,29.78643723,1.687248867
794,33.74643423,28.99678973,33.8659306,28,28.35524257,30.59287942,2.955305257
795,34.40706605,30.82896764,31.9169279,26.28368794,29.98045603,30.68342111,2.969009359
796,32.90171607,28.93819334,31.72298326,29.47666667,29.56077796,30.52006746,1.705176222
797,31.86677116,29.86837881,32.73155416,28.31343284,29.06,30.36802739,1.871792912
798,33.712,29.88907015,33.64586583,29.88571429,27.48235294,30.92300064,2.70071954
799,33.30077519,29.79439252,32.40609952,27.19621343,29.9557377,30.53064367,2.407382966
800,32.41052632,30.37235772,31.93692308,27.68947368,29.06821705,30.29549957,1.966666579
801,33.51278195,31.08426073,31.41679627,27.386121,27.7630719,30.23260637,2.602318785
802,32.50474684,28.98417722,31.7640625,28.86722689,28.97058824,30.21816034,1.769354613
803,31.95789474,28.67532468,32.41640379,27.51493849,27.8121911,29.67535056,2.337850292
804,33.29733959,28.93387097,31.74137931,29.01045296,28.43922204,30.28445298,2.124390801
805,34.51578947,28.68352365,33.38658147,29.05008636,28.12166667,30.75152952,2.966516792
806,32.37440758,27.5730897,31.78516229,31.46328671,29.24873096,30.48893545,2.014003051
807,32.29886914,28.33067093,32.39556962,28.45724258,28.44334975,29.98514041,2.15710275
808,31.94117647,28.87947883,31.63551402,28.51718213,29.30968858,30.05660801,1.609184285
809,34.66719243,28.20735786,33.18552036,28.825,30.28971963,31.03495806,2.795204043
810,33.75635277,30.69110764,34.35375191,27.88267148,30.00786164,31.33834909,2.69584041
811,31.13567073,30.31034483,31.92651757,28.04385965,29.26666667,30.13661189,1.530398697
812,33.70845921,29.48903879,33.16187595,28.40199336,30.45337621,31.0429487,2.309311361
813,33.09720177,31.40654206,31.18412698,31.40173913,30.76780186,31.57148236,0.891597487
814,33.38660578,26.92845528,33.00301659,29.17468806,31.19636964,30.73782707,2.70703207
815,31.23930269,27.77760736,31.4375,28.85223368,29.8832,29.83796875,1.560532409
816,33.6443769,28.30398671,33.43113772,28.591133,29.36731392,30.66758965,2.649880579
817,34.38685015,29.06031746,32.31748466,27.9559322,28.18505942,30.38112878,2.839195283
818,33.78746177,28.99375975,31.66821705,26.54336283,30.47394137,30.29334856,2.733268571
819,33.68786127,28.36928105,32.6859375,28.4017094,29.2852349,30.48600482,2.51784848
820,32.54394693,30.32405892,31.47919877,28.76391231,28.34197731,30.29061885,1.776187252
821,34.04272152,30.28341385,32.35400908,27.22469983,29.95892575,30.772754,2.582804377
822,34.37113402,28.60392799,34.02533532,27.75575221,30.51740506,31.05471092,3.041440228
823,34.45757576,27.99677419,33.10463378,28.96515679,27.54575163,30.41397843,3.152736548
824,33.66032211,27.34340223,32.4648318,29.94781145,28.8091354,30.4451006,2.596207567
825,34.33740458,30.47031963,31.95505618,30.04931973,28.81350482,31.12512099,2.117618991
826,32.88819876,29.81669394,30.8620155,27.875,28.25700165,29.93978197,2.040459575
827,33.49921753,26.94779772,33.184375,28.17850953,30.76694215,30.51536838,2.9274012
828,31.50079745,29.72539683,33.14086687,28.31301483,30.98705502,30.7334262,1.825066522
829,31.96915584,28.87662338,32.10229008,27.55632582,28.37459283,29.77579759,2.116679692
830,32.30696203,29.58859784,32.10296412,27.92832168,29.8115016,30.34766945,1.846401641
831,33.03821656,30.25665102,30.84409449,29.47887324,29.6286645,30.64929996,1.441408693
832,32.65673981,30.68688525,31.94126739,26.93542435,27.24717286,29.89349793,2.655727986
833,34.03495441,29.02680067,32.74294671,26.58558559,29.13987138,30.30603175,3.028262725
834,34.23307087,27.08732877,31.88717156,28.0541958,29.48287113,30.14892762,2.911470343
835,32.95121951,27.57610475,34.05606061,28.06473595,29.57886179,30.44539652,2.914073888
836,32.64906832,26.62295082,32.69954476,28.82631579,28.63713799,29.88700354,2.687036126
837,34.67807154,29.20133111,32.17731629,28.91413238,29.74230146,30.94263056,2.452839515
838,33.73121387,30.33023256,32.2969697,29.58439201,29.67891374,31.12434438,1.82086211
839,32.77952756,30.94252874,31.015625,29.04355401,28.66722689,30.48969244,1.668660218
840,32.70416025,27.6448,32.13841369,27.52256944,28.39732888,29.68145445,2.531359482
841,33.94216134,28.94361526,33.8081571,28.1627907,28.96099844,30.76354457,2.859130374
842,34.00896861,29.36348684,32.89172932,29.87945671,28.49140893,30.92701008,2.389179567
843,32.80409357,30.65857605,31.34201954,28.15129151,28.09046053,30.20928824,2.058077734
844,33.69785276,29.278157,31.51277955,27.9527972,30.6327504,30.61486738,2.19002153
845,33.91437309,28.53724247,32.0621118,29.6222597,28.45718901,30.51863521,2.392296093
846,34.26307922,30.48043818,32.15193798,29.79304348,29.07419355,31.15253848,2.079286308
847,33.95,29.95859873,32.19881306,29.18867925,29.24170616,30.90755944,2.094870114
848,33.35321101,28.41082803,31.16196137,27.58853288,27.62969005,29.62884467,2.542853091
849,32.63174114,29.68012422,32.26969697,28.56882255,29.41314554,30.51270609,1.820593012
850,32.89767442,31.01244168,30.76747967,27.81694915,28.8396072,30.26683043,1.985372151
851,33.375,30.08265802,31.08626198,29.80286738,31.0944,31.08823748,1.404696678
852,31.77996965,29.46579805,31.07538462,28.83130435,28.33171521,29.89683437,1.475290115
853,32.70952381,29.09210526,31.69571865,29.54733219,28.97288136,30.40351225,1.694625626
854,33.88954345,28.92071197,32.32805071,26.85197368,28.60561056,30.11917808,2.893812602
855,31.65538462,29.40422078,31.79907975,28.13366337,27.93423272,29.78531625,1.860920498
856,31.41571195,30.15085537,32.86635945,28.86241611,30.28089888,30.71524835,1.504835076
857,34.31182796,27.84966216,32.10410095,28.69899666,28.63448276,30.3198141,2.769877962
858,30.90125392,29.42902711,31.71141975,28.97773973,27.68810289,29.74150868,1.590834822
859,33.00747384,29.84991568,32.12650602,28.41780822,28.37520392,30.35538154,2.127279075
860,32.75306748,29.13866232,31.5753012,29.92943201,31.36052202,30.95139701,1.425927395
861,32.41004862,29.86731392,32.6146789,28.07350427,27.70588235,30.13428561,2.320920299
862,33.71321321,30.82421227,32.40273556,27.03885135,29.28175896,30.65215427,2.61716268
863,34.04407295,31.7638191,31.95007342,28.52820513,30.76555024,31.41034417,2.004698489
864,33.7814871,29.63754045,32.76957831,29.53768844,30.2972973,31.20471832,1.945955559
865,33.05,31.4124031,30.50839695,28.92216582,28.7023622,30.51906561,1.806536381
866,32.63020031,26.94762684,29.93406593,29.11971831,29.46818923,29.61996013,2.03561108
867,34.00933126,28.81438127,31.61144578,27.56672444,29.7,30.34037655,2.525308665
868,32.752443,30.17424242,32.72712934,27.04833333,31.24875622,30.79018086,2.355490211
869,33.52336449,29.84051037,33.87341772,29.31622517,29.61639344,31.23398224,2.260754316
870,34.22049689,29.53833866,31.76018809,28.88601036,28.6147541,30.60395762,2.36960136
871,33.31838565,28.44517185,32.43644717,28.52261307,31.05211726,30.754947,2.225159923
872,33.75111773,29.13210702,31.47929936,28.10664336,28.94233937,30.28230137,2.308539806
873,32.15555556,28.85990338,31.76141384,29.13764511,28.77740864,30.13838531,1.672681374
874,32.64977645,30.90384615,32.01791045,28.78929766,31.12695925,31.09755799,1.468237487
875,32.62461059,28.72203947,32.00870827,28.36316695,29.98998331,30.34170172,1.913909299
876,33.19106317,28.72769953,32.61339422,26.95286195,29.41597338,30.18019845,2.650247251
877,31.44869832,29.21686747,32.56174699,29.30639731,28.43987342,30.1947167,1.732056414
878,34.22392638,28.99189627,32.53125,27.49248748,30.70894309,30.78970064,2.689662505
879,32.328125,29.0921273,32.58686131,27.50086957,29.89016393,30.27962942,2.168121544
880,33.59852941,29.6710311,33.73573574,27.92462312,30.07142857,31.00026959,2.565294865
881,32.07413249,27.90338983,33.08536585,27.77758621,28.29351536,29.82679795,2.545510774
882,31.83009709,29.29048414,32.67781155,27.79029463,29.69820555,30.25737859,1.979015022
883,34.27675841,30.17675159,32.46130501,28.84337349,29.07394958,30.96642762,2.34015857
884,29.59441708,28.36439268,32.40634441,29.0367893,27.47535771,29.37546024,1.86959529
885,33.45884146,29.21612903,31.12730061,25.10777385,28.01618123,29.38524524,3.155496837
886,32.49769585,27.96574225,33.06769231,28.70657673,28.23747981,30.09503739,2.475968796
887,30.38046647,29.48019802,32.19598765,27.79695431,27.80716724,29.53215474,1.857743288
888,33.37111801,31.2092257,33.27006173,26.70547945,29.92045455,30.89526789,2.755568785
889,33.01186944,30.35796388,32.09566517,27.7585034,30.46450617,30.73770161,2.006885821
890,33.09131737,28.42016807,31.98353293,28.89005236,30.38709677,30.5544335,1.989432083
891,34.09118087,28.47811448,33.32127352,28.40455342,29.60491803,30.78000806,2.726913589
892,31.64541213,28.55035971,33.85298622,26.59106529,28.54679803,29.83732428,2.883342491
893,32.46898638,29.69458128,32.33639144,28.70519263,28.01300813,30.24363197,2.060083702
894,32.16692913,30.34811166,32.55987558,27.65693431,28.52119309,30.25060875,2.164054619
895,31.87579618,29.58803987,31.36,28.93474427,30.41494436,30.43470493,1.21449878
896,32.92138365,29.91568297,33.00595238,28.06960951,28.77051926,30.53662955,2.311683123
897,31.74528302,29.05608974,31.96573209,27.99261993,28.42833333,29.83761162,1.88208282
898,32.71879937,30.25326797,33.3765625,28.12824957,29.3952381,30.7744235,2.220794725
899,33.41307815,28.86335404,31.5281583,29.28173913,29.16531605,30.45032913,1.966910561
900,33.42236025,29.01658375,32.30246914,28.06044905,28.68634064,30.29764056,2.399251476
901,33.38341158,27.21959459,31.90282132,28.63743676,29.92209857,30.21307256,2.471563509
902,32.77448071,27.29026846,32.34726688,27.73391304,30.29256198,30.08769822,2.536352588
903,31.05236486,28.95396825,33.68005952,29.25124792,29.27073552,30.44167522,1.991328934
904,32.26382306,28.64590164,32.55661882,28.57788945,29.19063545,30.24697368,1.991686874
905,33.36656442,29.46388443,30.67166667,26.94594595,27.84615385,29.65884306,2.522730224
906,34.01075269,28.01873935,31.47713415,28.22564103,28.52389078,30.0512316,2.622383504
907,31.84162896,29.09546926,32.36073059,28.53251318,29.51162791,30.26839398,1.718623741
908,34.11356467,27.64367816,32.93119266,27.29378531,28.36956522,30.0703572,3.202449147
909,32.4247392,26.91141397,34.13587786,28.42482517,30.29833333,30.43903791,2.92107072
910,32.84417549,28.9950495,33.07587253,28.34775087,28.23278689,30.29912706,2.447745697
911,31.80893683,30.80819672,31.49025974,28.08149406,28.11714771,30.06120701,1.827113488
912,32.83333333,28.83724832,30.86850153,26.72621035,29.05315615,29.66368994,2.301236288
913,32.33650794,29.1543514,34.0775076,29.72545757,28.10200669,30.67916624,2.458245176
914,30.23125997,27.21355932,32.13253012,29.14411248,28.51414309,29.447121,1.855893031
915,33.12480499,29.99327731,30.53895072,27.96126761,28.79872204,30.08340453,1.976084274
916,34.25074184,28.26297578,31.97757848,28.01060071,29.63945578,30.42827052,2.653653117
917,32.94126739,30.4516696,33.11181102,28.11498258,29.14572864,30.75309185,2.235271835
918,33.73501577,29.77668309,33.7715655,27.153457,29.15296053,30.71793638,2.935474377
919,33.88838612,28.37983193,31.64375,29.02604167,28.99835255,30.38727246,2.326391946
920,33.33920705,29.34459459,32.05718702,29.0199637,29.3797054,30.62813155,1.948356274
921,32.78963415,29.36176935,34.19880419,26.2748227,29.57595993,30.44019806,3.118783332
922,32.37025797,27.27444254,32.74029851,27.7773913,28.30390492,29.69325905,2.64113139
923,32.22321429,28.65086888,30.99238965,30.60370995,27.82222222,30.058481,1.791490677
924,32.73652695,29.04746318,31.52842809,27.8159292,29.06260297,30.03819008,2.023214312
925,34.06185567,29.25172414,32.69802731,27.57457627,28.59018987,30.43527465,2.795570799
926,34.17371601,27.69645868,32.43505477,29.42404007,29.76101695,30.6980573,2.579153082
927,33.07807808,28.27731092,32.94851794,27.7979798,31.12962963,30.64630327,2.508605031
928,32.95945946,28.95966387,33.08199122,27.81122449,28.46612903,30.25569361,2.557145463
929,32.20955316,27.86949429,31.75386997,29.44814815,30,30.25621311,1.765895968
930,33.92985075,29.01470588,32.403698,29.95667244,28.43300654,30.74758672,2.337477899
931,33.8744186,29.432,32.5794948,26.8330373,29.25691057,30.39517225,2.819067489
932,34.6056338,29.06414474,31.98748044,28.48526863,28.88590604,30.60568673,2.633396129
933,34.84730539,29.39434276,32.78507463,30.39145299,29.42668863,31.36897288,2.383868628
934,33.13233083,28.58995138,32.15281899,27.16805324,29.44855305,30.0983415,2.485458914
935,32.93553223,29.5952381,33.2211838,29.03633218,28.32236842,30.62213095,2.289381772
936,32.07570978,26.96864686,33.86309524,26.44677138,28.15016502,29.50087766,3.2872057
937,32.39078752,28.96394984,32.91071429,28.40901213,29.95491143,30.52587504,2.02559097
938,32.37387387,28.61378205,30.7456,27.355,28.60032362,29.53771591,1.999961424
939,33.31659056,28.62838915,31.92356688,29.44481605,29.48220065,30.55911266,1.974494199
940,32.5755627,29.62875197,32.4064915,28.24207012,28.44112769,30.2588008,2.106422366
941,33.67131783,30.06070288,31.9055794,30.6108291,28.23559322,30.89680449,2.035831792
942,32.855573,29.84627832,33.28912072,28.58553792,29.79512195,30.87432638,2.074649819
943,32.57593985,29.69133858,31.40267459,26.33093525,29.49293564,29.89876478,2.36464276
944,32.19694656,28.70283806,31.76969697,28.63874346,27.86871961,29.83538893,1.993798017
945,33.16743472,29.93877551,34.16369048,27.37567084,29.29200653,30.78751561,2.813368248
946,32.87106918,28.73367698,33.29694323,28.78014184,31.22792937,30.98195212,2.173198193
947,32.74885845,30.49582638,34.3122102,27.32851986,28.665,30.71008298,2.863353164
948,33.13063063,29.89012739,31.02852615,27.96472663,27.79759863,29.96232189,2.22803711
949,34.5668693,29.21543408,33.12106918,28.30902778,29.54213037,30.95090614,2.727674418
950,31.8595679,29.22765599,29.88764045,28.31487889,29.81523501,29.82099565,1.301988017
951,33.73123123,29.07301587,32.49519231,28.48932677,29.375,30.63275324,2.327995171
952,33.44511278,28.32496075,33.19300912,28.62199313,29.75040519,30.66709619,2.480220738
953,33.78978102,29.00166113,31.38021638,26.93162393,30.13888889,30.24843427,2.568547345
954,32.18364198,27.5483304,32.05301915,27.81391304,30.71669477,30.06311987,2.250920405
955,33.82896764,28.95615514,32.01217656,29.4462963,28.61896839,30.57251281,2.25690282
956,32.43585781,28.02995008,31.5308642,26.61149826,28.7439222,29.47041851,2.440053167
957,32.64869029,29.13461538,33.70029674,26.85512367,28.7147651,30.21069824,2.862549294
958,35.42964072,28.39693356,32.34666667,30.03344482,29.9775641,31.23684997,2.734515379
959,33.2172619,30.23863636,31.32361516,27.30508475,29.63801653,30.34452294,2.177142539
960,34.53763441,28.27093596,33.07692308,28.2358804,27.72564935,30.36940464,3.187857196
961,31.98740157,29.30781759,31.81818182,30.11148649,28.48141892,30.34126128,1.5387404
962,33.21256039,27.22042139,33.02290076,30.26130653,27.96097561,30.33563294,2.777012096
963,32.56760773,27.8174475,31.5351014,28.76801406,29.3952381,30.01668176,1.974513618
964,32.65091463,28.85808581,30.5279879,28.8141136,29.67868852,30.10595809,1.586152552
965,32.8320951,30.74763407,33.54237288,30.64186851,30.21314103,31.59542232,1.488177359
966,32.87462687,29.12772586,32.01391036,30.53038674,29.56594324,30.82251861,1.594302963
967,31.13221884,29.81743421,34.39493294,27.66835871,29.12041885,30.42667271,2.54610739
968,34.29984544,28.26022913,33.3500761,27.22920518,29.375,30.50287117,3.144122106
969,35.829653,31.50793651,33.66222222,28.65397924,29.40802676,31.81236354,2.975293864
970,31.12179487,27.97377049,32.68303571,28.75429553,30.152,30.13697932,1.873751407
971,33.5994152,28.90147783,33.12462908,30.61690647,31.07742998,31.46397172,1.920365246
972,34.36349693,29.34477379,33.17058824,27.85025818,27.36731392,30.41928621,3.169995186
973,33.11323764,29.13322368,32.91107872,30.46179402,30.27062706,31.17799222,1.751149151
974,30.97054264,29.86579378,33.57100149,29.61839864,29.17977528,30.64110237,1.766022577
975,32.95290424,30.52523659,33.53143713,29.0229682,29.83442623,31.17339448,1.972580665
976,34.23625557,29.07729469,33.89708141,28.51663748,31.05128205,31.35571024,2.650485661
977,33.45539906,29,31.84287812,29.53217391,27.10829103,30.18774843,2.486995028
978,34.43384615,30.23937008,32.35545723,29.21174377,30.85903814,31.41989107,2.033673375
979,31.98225806,29.76809211,33.95619335,28.26943005,31.1894061,31.03307593,2.162632882
980,33.65568862,29.43837754,31.80153846,28.53897181,28.35750422,30.35841613,2.297558764
981,33.84888889,28.96072013,33.58526012,28.90257353,30.32597623,31.12468378,2.435886685
982,31.20379147,30.59284497,33.35182482,28.50724638,29.83134583,30.69741069,1.793053116
983,32.45112782,27.31345826,33.56108597,29.30427632,28.89123377,30.30423643,2.605641111
984,33.03500761,28.91919192,31.77743431,27.69296741,31.18852459,30.52262517,2.174166207
985,35.34855403,31.64227642,32.30769231,29.54290429,29.55740433,31.67976628,2.39407078
986,33.98323171,30.50706436,29.87442573,29.62876254,29.49676375,30.69804962,1.877079888
987,32.20258621,28.96482412,33.73070866,30.51646447,29.16666667,30.91625003,2.037447648
988,33.14912281,30.96423017,32.47851852,28.37732657,28.51587302,30.69701422,2.202063023
989,34.54843517,29.53957997,32.08864697,27.19081272,29.7044335,30.61438166,2.79974391
990,32.21965318,28.91469194,32.3578125,28.16402116,29.93050847,30.31733745,1.90631619
991,33.60391566,29.29240711,34.42319277,28.64448336,28.80456026,30.95371183,2.818341725
992,32.6485623,30.50970874,32.77265501,28.44732297,29.13747954,30.70314571,1.977686722
993,33.87062405,29.47011309,33.0704441,27.16145833,28.26254181,30.36703628,2.961952029
994,31.80670927,30.35419847,31.57186544,27.693086,30.14398734,30.31396931,1.636315741
995,32.70172684,28.95673877,32.30546624,27.56794425,31.95529801,30.69743482,2.291773622
996,34.25683891,28.47955975,31.60276074,28.54285714,30.16363636,30.60913058,2.413301673
997,33.53846154,29.66666667,32.99197432,29.10578512,28.94193548,30.84896463,2.23042303
998,33.99088146,29.35332253,31.29057187,27.79370629,29.54323002,30.39434243,2.361659548
999,33.20987654,31.4876161,33.5504451,28.34634975,29.39261745,31.19738099,2.294386415

==> experiment_1/MAPPO_RFR.csv <==
Step,MAPPO_RFR_4 - Mean Episode Reward,MAPPO_RFR_3 - Mean Episode Reward,MAPPO_RFR_2 - Mean Episode Reward,MAPPO_RFR_1 - Mean Episode Reward,MAPPO_RFR_0 - Mean Episode Reward,AVERAGE,STDEV
0,1.835616438,1.231292517,2.509933775,1.317919075,2.215189873,1.821990336,0.55476785
1,1.725806452,1.548780488,1.907284768,2.14619883,1.874125874,1.840439282,0.222090941
2,1.963917526,2.821596244,1.857954545,1.957446809,2.018404908,2.123864006,0.394315007
3,2.210762332,1.970149254,2.211340206,2.596412556,2.048387097,2.207410289,0.241314431
4,2.331950207,2.818584071,2.56043956,2.773913043,2.305418719,2.55806112,0.239491255
5,2.68877551,2.405063291,1.813559322,2.602620087,2.410958904,2.384195423,0.341780513
6,2.376623377,2.54,2.49122807,3.12605042,2.991189427,2.705018259,0.331640803
7,2.857843137,2.896551724,3.183098592,3.103053435,2.98989899,3.006089176,0.136904953
8,2.783549784,3.198380567,2.431718062,3.062780269,2.893333333,2.873952403,0.293695873
9,2.516245487,2.82038835,2.658119658,2.983673469,2.696721311,2.735029655,0.176322887
10,3.249070632,3.357142857,2.609090909,2.827731092,3.234126984,3.055432495,0.320751201
11,2.788461538,2.95,3.271428571,3.029411765,3.343873518,3.076635078,0.22949475
12,3.32034632,2.995934959,2.82745098,3.095238095,2.860902256,3.019974522,0.199270559
13,3.197424893,2.967078189,2.890151515,2.97265625,3.240310078,3.053524185,0.15516084
14,3.23628692,3.075313808,2.771863118,3.3,3.332129964,3.143118762,0.229916033
15,3.599190283,2.763837638,2.61038961,3.289962825,3.363636364,3.125403344,0.419606293
16,3.28030303,3.146938776,2.670454545,3.167857143,2.921348315,3.037380362,0.242969468
17,2.910204082,3.137037037,3.528384279,3.294314381,3.317073171,3.23740259,0.229885192
18,3.366412214,2.958015267,3.324324324,3.490774908,3.285285285,3.2849624,0.198391503
19,3.117408907,3.228464419,3.164794007,3.17721519,2.937304075,3.12503732,0.112140819
20,3.217712177,2.988235294,3.072580645,3.493006993,2.982332155,3.150773453,0.213605845
21,3.283636364,3.457413249,2.954545455,3.481481481,3.310714286,3.297558167,0.21059799
22,3.185314685,3.25631769,3.701107011,3.630136986,3.414715719,3.437518418,0.22557773
23,3.188679245,3.352941176,3.637735849,3.375404531,3.299093656,3.370770891,0.165759352
24,3.097122302,2.972972973,3.577702703,3.093457944,3.352760736,3.218803332,0.243774306
25,3.702205882,3.083018868,3.565371025,3.285245902,3.59375,3.445918335,0.254616431
26,3.218954248,2.974820144,3.250847458,3.273333333,3.036931818,3.1509774,0.135649943
27,3.698630137,3.485530547,3.153583618,3.468965517,3.283387622,3.418019488,0.208535157
28,3.087837838,3.484641638,2.977917981,3.126315789,3.176470588,3.170636767,0.190127349
29,3.217261905,3.406451613,3.271293375,3.394833948,3.271276596,3.312223487,0.083775074
30,3.194357367,3.495327103,3.508038585,3.633217993,3.401114206,3.446411051,0.163302197
31,3.312714777,3.23006135,3.290429043,3.181818182,3.517857143,3.306576099,0.128799393
32,3.130434783,3.482200647,3.54,3.503355705,3.431318681,3.417461963,0.165197619
33,3.060240964,3.025423729,3.518272425,3.380191693,3.102040816,3.217233926,0.219024431
34,3.690909091,3.163763066,3.724458204,3.28975265,3.515544041,3.476885411,0.245793199
35,3.244444444,3.530487805,3.758017493,3.36875,3.169191919,3.414178332,0.235926329
36,3.24382716,3.106741573,3.118210863,3.154639175,3.155672823,3.155818319,0.053781538
37,3.086538462,3.660130719,3.267973856,3.2,3.24940048,3.292808703,0.217133239
38,3.258426966,3.539130435,3.157099698,3.363636364,3.250596659,3.313778024,0.1456651
39,3.235690236,3.619047619,3.202572347,3.657142857,3.325274725,3.407945557,0.215260245
40,3.031976744,3.328125,3.244966443,3.871866295,3.492924528,3.393971802,0.314544754
41,3.238709677,3.295031056,3.319148936,3.408668731,3.362068966,3.324725473,0.064715879
42,2.974683544,3.434017595,3.232352941,3.195583596,3.603485839,3.288024703,0.240133837
43,3.095522388,3.443452381,3.377300613,3.316715543,3.544329897,3.355464164,0.168047764
44,3.197916667,3.642201835,3.51754386,3.498542274,3.632443532,3.497729633,0.179792332
45,3.167155425,3.420731707,3.589123867,3.25297619,3.485347985,3.383067035,0.171668932
46,3.298701299,3.552,3.333333333,3.096685083,3.471624266,3.350468796,0.175123631
47,3.147540984,3.529411765,3.440729483,3.384180791,3.371428571,3.374658319,0.141419076
48,3.247956403,3.379781421,3.467320261,3.679144385,3.329268293,3.420694153,0.16495559
49,3.375621891,3.326923077,3.5,3.623978202,3.600725953,3.485449824,0.132177257
50,3.304597701,3.274314214,3.36440678,3.295890411,3.551903114,3.358222444,0.113304826
51,3.790322581,3.155263158,3.611987382,3.275482094,3.193493151,3.405309673,0.28071129
52,3.371273713,3.401041667,3.301775148,3.57591623,3.348639456,3.399729243,0.104950542
53,3.320707071,3.307894737,3.5129683,3.287179487,3.376785714,3.361107062,0.091154612
54,3.281795511,3.223140496,3.430635838,3.380829016,3.570446735,3.377369519,0.135137951
55,3.323600973,3.536986301,3.25698324,3.545023697,3.638047138,3.46012827,0.161769218
56,3.385572139,3.2275,3.317934783,3.351620948,3.413559322,3.339237438,0.072046958
57,3.204225352,3.549763033,3.437699681,3.458227848,3.569536424,3.443890468,0.14549842
58,3.141752577,3.417840376,3.223433243,3.361878453,3.370994941,3.303179918,0.11576888
59,3.41607565,3.436893204,3.735795455,3.486910995,3.407108239,3.496556708,0.137264508
60,3.465686275,3.291566265,3.172413793,3.215384615,3.587955626,3.346601315,0.175371821
61,3.686746988,3.319248826,3.750692521,3.287769784,3.54248366,3.517388356,0.209598972
62,3.352534562,3.2890625,3.408312958,3.398104265,3.332231405,3.356049138,0.048905488
63,3.303944316,3.445238095,3.294617564,3.299528302,3.223858616,3.313437378,0.080674577
64,3.486425339,3.650485437,3.482843137,3.296568627,3.54245283,3.491755074,0.128424266
65,3.451754386,3.381818182,3.681927711,3.37398374,3.493253373,3.476547478,0.125067766
66,3.472850679,3.450248756,3.308252427,3.35989011,3.468468468,3.411942088,0.07388072
67,3.511627907,3.677419355,3.587804878,3.4,3.644094488,3.564189326,0.111225454
68,3.308252427,3.483069977,3.357466063,3.410666667,3.538922156,3.419675458,0.09301196
69,3.465882353,3.33411215,3.74049217,3.433915212,3.422155689,3.479311515,0.153953033
70,3.511066398,3.420382166,3.369266055,3.8375,3.250353607,3.477713645,0.222091756
71,3.488933602,3.675213675,3.629539952,3.578088578,3.359534207,3.546262003,0.125230285
72,3.422505308,3.514348786,3.346846847,3.548302872,3.428571429,3.452115048,0.080058679
73,3.54805726,3.125256674,3.320185615,3.573141487,3.523141655,3.417956538,0.191901563
74,3.824847251,3.288888889,3.509433962,3.274647887,3.295420975,3.438647793,0.236642305
75,3.501937984,3.417190776,3.56167979,3.461176471,3.927299703,3.573856945,0.20462379
76,3.624497992,3.540594059,3.296983759,3.317535545,3.649243466,3.485770964,0.168016208
77,3.483935743,3.488142292,3.552941176,3.421686747,3.568335589,3.50300831,0.059073899
78,3.434782609,3.463002114,3.496163683,3.507211538,3.58869908,3.497971805,0.058171802
79,3.398390342,3.411764706,3.448687351,3.564476886,3.60332871,3.485329599,0.092872178
80,3.324853229,3.482625483,3.425480769,3.387243736,3.63648294,3.451337231,0.118356056
81,3.513618677,3.397027601,3.576837416,3.471264368,3.517289073,3.495207427,0.066525515
82,3.490981964,3.232421875,3.542079208,3.755555556,3.451202263,3.494448173,0.187740369
83,3.363445378,3.377358491,3.448036952,3.685714286,3.40306834,3.455524689,0.132649481
84,3.54527163,3.431492843,3.430656934,3.523595506,3.525675676,3.491338518,0.055659891
85,3.576699029,3.334653465,3.464367816,3.382413088,3.330083565,3.417643393,0.104015736
86,3.460784314,3.573896353,3.40430622,3.349240781,3.691156463,3.495876826,0.13724064
87,3.509615385,3.432780847,3.341304348,3.558185404,3.236662107,3.415709618,0.129424906
88,3.658490566,3.298429319,3.357142857,3.323590814,3.605849582,3.448700628,0.169797209
89,3.614893617,3.367816092,3.460674157,3.464980545,3.420679887,3.46580886,0.09204961
90,3.520992366,3.575396825,3.341463415,3.75483871,3.375690608,3.513676385,0.166372763
91,3.408805031,3.528052805,3.354166667,3.787815126,3.668478261,3.549463578,0.179833316
92,3.503690037,3.351648352,3.531390135,3.482965932,3.285907859,3.431120463,0.106549073
93,3.632323232,3.261450382,3.386503067,3.430612245,3.53748232,3.449674249,0.14217339
94,3.616161616,3.530612245,3.474501109,3.481927711,3.469675599,3.514575656,0.061775303
95,3.444444444,3.516569201,3.535947712,3.677932406,3.633802817,3.561739316,0.09375182
96,3.416666667,3.446043165,3.501006036,3.503006012,3.714285714,3.516201519,0.116695923
97,3.534836066,3.441064639,3.744086022,3.519736842,3.677142857,3.583373285,0.123772499
98,3.656521739,3.355555556,3.540598291,3.43452381,3.620199147,3.521479708,0.125936046
99,3.4743083,3.696914701,3.579646018,3.574468085,3.629032258,3.590873872,0.081675374
100,3.394230769,3.510600707,3.545064378,3.688841202,3.296043656,3.486956142,0.14978216
101,3.509202454,3.467889908,3.595982143,3.568085106,3.428143713,3.513860665,0.069221804
102,3.500970874,3.385608856,3.648305085,3.447204969,3.483260553,3.493070067,0.097349986
103,3.759911894,3.552212389,3.415053763,3.50203252,3.430249633,3.53189204,0.138996334
104,3.545454545,3.473782772,3.527472527,3.594594595,3.531884058,3.534637699,0.043226375
105,3.663405088,3.572834646,3.545833333,3.444897959,3.544554455,3.554305096,0.078075156
106,3.694716243,3.765454545,3.439121756,3.523138833,3.574858757,3.599458027,0.131116775
107,3.759152216,3.637735849,3.496815287,3.658333333,3.445558739,3.599519085,0.127135982
108,3.623046875,3.52886406,3.44924406,3.468431772,3.573529412,3.528623236,0.072208919
109,3.533333333,3.53164557,3.545454545,3.590457256,3.476744186,3.535526978,0.04059306
110,3.513059701,3.5,3.573875803,3.56300813,3.531386861,3.536266099,0.031651224
111,3.533206831,3.583333333,3.509018036,3.632734531,3.489825581,3.549623663,0.058176237
112,3.647940075,3.648275862,3.492842536,3.537074148,3.479827089,3.561191942,0.082131596
113,3.585551331,3.510380623,3.685148515,3.5625,3.610859729,3.590888039,0.064419933
114,3.633776091,3.496402878,3.544933078,3.619246862,3.60729927,3.580331636,0.057868498
115,3.572243346,3.451154529,3.659959759,3.648648649,3.522174535,3.570836164,0.087594843
116,3.626223092,3.524412297,3.586337761,3.540594059,3.511396011,3.557792644,0.047592637
117,3.481617647,3.698080279,3.38547486,3.562620424,3.729773463,3.571513335,0.144772314
118,3.459558824,3.434859155,3.5,3.449704142,3.384047267,3.445633878,0.04205696
119,3.464895636,3.424511545,3.519607843,3.422619048,3.542857143,3.474898243,0.054747936
120,3.532163743,3.521178637,3.690839695,3.606060606,3.357037037,3.541455944,0.12348797
121,3.48111332,3.535104364,3.466055046,3.579150579,3.607726597,3.533829981,0.061009792
122,3.529080675,3.478743068,3.526119403,3.527831094,3.425981873,3.497551223,0.045285308
123,3.657894737,3.608303249,3.666666667,3.553639847,3.424615385,3.582223977,0.098987728
124,3.571428571,3.490125673,3.474245115,3.539553753,3.386466165,3.492363856,0.070756156
125,3.665322581,3.725352113,3.686390533,3.865758755,3.703030303,3.729170857,0.079468427
126,3.524752475,3.49270073,3.614754098,3.666044776,3.668168168,3.59328405,0.080895455
127,3.579847909,3.537753223,3.438976378,3.720226843,3.409495549,3.53725998,0.123768195
128,3.516504854,3.663763066,3.672794118,3.640535373,3.6367713,3.626073742,0.063111402
129,3.739961759,3.48857645,3.803468208,3.881226054,3.603053435,3.703257181,0.157473016
130,3.611218569,3.801941748,3.533333333,3.941295547,3.368902439,3.651338327,0.224756192
131,3.835294118,3.501908397,3.43385214,3.621031746,3.482334869,3.574884254,0.161030905
132,3.668699187,3.914185639,3.611111111,3.63960396,3.42919708,3.652559396,0.173554971
133,3.520958084,3.428571429,3.486381323,3.628787879,3.402402402,3.493420223,0.088912727
134,3.818882466,3.534031414,3.624031008,3.621013133,3.509677419,3.621527088,0.121574587
135,3.642585551,3.401129944,3.474285714,3.631782946,3.568075117,3.543571854,0.104013924
136,3.532544379,3.480804388,3.424,3.527514231,3.481538462,3.489280292,0.043951418
137,3.516129032,3.473581213,3.417475728,3.54969574,3.77170418,3.545717179,0.135656625
138,3.671506352,3.501792115,3.718426501,3.636363636,3.46656051,3.598929823,0.10943659
139,3.52815534,3.566604128,3.632093933,3.443594646,3.615384615,3.557166533,0.07555255
140,3.541176471,3.689908257,3.505353319,3.517367459,3.586319218,3.568024945,0.07484146
141,3.643382353,3.620300752,3.577380952,3.784644195,3.557427259,3.636627102,0.089448259
142,3.740518962,3.43866171,3.543340381,3.564393939,3.49117175,3.555617348,0.114289343
143,3.648956357,3.604278075,3.489878543,3.682835821,3.601574803,3.60550472,0.072894626
144,3.649706458,3.543352601,3.524008351,3.58,3.524720893,3.564357661,0.052842816
145,3.558659218,3.452554745,3.542016807,3.686090226,3.456730769,3.539210353,0.095225926
146,3.697318008,3.626151013,3.664646465,3.490875912,3.580696203,3.61193752,0.080470517
147,3.599198397,3.555363322,3.50887574,3.619961612,3.698541329,3.59638808,0.071309775
148,3.582524272,3.383928571,3.642166344,3.540983607,3.455813953,3.52108335,0.102351876
149,3.578846154,3.484794275,3.590196078,3.475675676,3.393581081,3.504618653,0.081230016
150,3.679462572,3.516814159,3.507722008,3.573800738,3.485217391,3.552603374,0.078068335
151,3.551351351,3.423487544,3.851145038,3.720292505,3.809443508,3.671143989,0.180018542
152,3.835589942,3.511029412,3.688405797,3.600364964,3.43537415,3.614152853,0.155992194
153,3.607619048,3.539426523,3.488764045,3.591397849,3.705980066,3.586637506,0.081415023
154,3.751953125,3.598181818,3.569767442,3.551456311,3.745583039,3.643388347,0.097654024
155,3.656429942,3.584837545,3.763461538,3.604961832,3.359531773,3.593844526,0.148150305
156,3.739562624,3.585585586,3.436758893,3.623400366,3.763513514,3.629764196,0.131517936
157,3.621880998,3.744360902,3.396449704,3.554945055,3.623333333,3.588193999,0.127111226
158,3.61849711,3.649647887,3.897727273,3.608208955,3.575503356,3.669916916,0.130071309
159,3.59009901,3.758095238,3.547348485,3.599634369,3.398671096,3.57876964,0.128592512
160,3.677839851,3.858906526,3.513671875,3.659758204,3.57118928,3.656273147,0.131445751
161,3.568421053,3.629699248,3.612099644,3.553633218,3.450252951,3.562821223,0.070157727
162,3.636528029,3.737373737,3.577946768,3.692170819,3.641693811,3.657142633,0.060414437
163,3.842105263,3.724077329,3.562616822,3.632653061,3.483478261,3.648986147,0.139689807
164,3.691570881,3.601801802,3.459302326,3.619307832,3.441515651,3.562699698,0.108071536
165,3.760147601,3.652591171,3.556420233,3.554195804,3.712418301,3.647154622,0.092101016
166,3.648076923,3.614203455,3.620183486,3.757417103,3.571681416,3.642312477,0.069912195
167,3.736654804,3.803001876,3.611439842,3.72027972,3.35978836,3.646232921,0.174281809
168,3.546125461,3.721153846,3.65858209,3.663778163,3.525951557,3.623118223,0.083503213
169,3.689781022,3.88267148,3.67706422,3.793165468,3.627906977,3.734117833,0.102538313
170,3.682310469,3.581308411,3.691470054,3.646655232,3.627208481,3.645790529,0.044509294
171,3.627056673,3.610074627,3.521505376,3.604693141,3.5625,3.585165963,0.042787264
172,3.889502762,3.636882129,3.592128801,3.668615984,3.471530249,3.651731985,0.152533386
173,3.672072072,3.738181818,3.656987296,3.572450805,3.484955752,3.624929549,0.098008769
174,3.686170213,3.561643836,3.654275093,3.71349353,3.483516484,3.619819831,0.095298674
175,3.726605505,3.864915572,3.551845343,3.586142322,3.714028777,3.688707504,0.124877516
176,3.596685083,3.512820513,3.704099822,3.540590406,3.697196262,3.610278417,0.087886871
177,3.648214286,3.58974359,3.609708738,3.599644128,3.517667845,3.592995717,0.047585401
178,3.553435115,3.434701493,3.725631769,3.600364964,3.867783985,3.636383465,0.16610602
179,3.708253359,3.557034221,3.701851852,3.626916525,3.593572779,3.637525747,0.06645214
180,3.677238806,3.537205082,3.557835821,3.720640569,3.607913669,3.620166789,0.077894366
181,3.702752294,3.685714286,3.504798464,3.645985401,3.421818182,3.592213725,0.123012796
182,3.633093525,3.746402878,3.602409639,3.891013384,3.531418312,3.680867548,0.140738434
183,3.708487085,3.782764811,3.780399274,3.635062612,3.719101124,3.725162981,0.060831585
184,3.91773309,3.763205829,3.661261261,3.709386282,3.460550459,3.702427384,0.166055781
185,3.661111111,3.390804598,3.643656716,3.609318996,3.547445255,3.570467335,0.10942023
186,3.696202532,3.68815331,3.556939502,3.750455373,3.633451957,3.665040535,0.073288193
187,3.717352415,3.636190476,3.705128205,3.692170819,3.66927593,3.684023569,0.032125119
188,3.672932331,3.648550725,3.502702703,3.722996516,3.525270758,3.614490606,0.095924157
189,3.651459854,3.634146341,3.613843352,3.725454545,3.620751342,3.649131087,0.045016303
190,3.714285714,3.753623188,3.690217391,3.745266781,3.587901701,3.698258955,0.066661798
191,3.636521739,3.694244604,3.649910233,3.643396226,3.564485981,3.637711757,0.046745345
192,3.661172161,3.493433396,3.607809847,3.6375,3.768796992,3.633742479,0.099203539
193,3.59168242,3.64516129,3.607079646,3.596085409,3.516351119,3.591271977,0.046878601
194,3.636871508,3.699099099,3.630088496,3.829931973,3.676785714,3.694555358,0.080849608
195,3.640070922,3.810193322,3.602131439,3.679417122,3.59141791,3.664646143,0.088425911
196,3.618374558,3.953874539,3.583180987,3.656195462,3.849056604,3.73213643,0.161039307
197,3.605536332,3.619565217,3.696296296,3.570689655,3.803308824,3.659079265,0.092774191
198,3.811934901,3.682624113,3.589041096,3.740740741,3.673758865,3.699619943,0.082901907
199,3.676573427,3.544444444,3.88172043,3.581151832,3.557586837,3.648295394,0.140364004
200,3.581632653,3.910369069,3.72854641,3.796028881,3.468926554,3.697100713,0.174395617
201,3.746003552,3.601398601,3.630136986,3.559726962,3.525139665,3.612481153,0.084667471
202,3.703374778,3.65820643,3.595070423,3.633898305,3.6875,3.655609987,0.043132429
203,3.596938776,3.771929825,3.569872958,3.586206897,3.599264706,3.624842632,0.083038971
204,3.547351525,3.52605042,3.581521739,3.572147651,3.58266129,3.561946525,0.024586062
205,3.700704225,3.704587156,3.559292035,3.625632378,3.679591837,3.653961526,0.061582466
206,3.906412478,3.615520282,3.695422535,3.753546099,3.702359347,3.734652148,0.107973123
207,3.737676056,3.688026981,3.589118199,3.821180556,3.525096525,3.672219663,0.117552998
208,3.667238422,3.486631016,3.732014388,3.655765921,3.480079681,3.604345886,0.11423399
209,3.625,3.530612245,3.608455882,3.572173913,3.730483271,3.613345062,0.074868024
210,3.865671642,3.608614232,3.857391304,3.624365482,3.661141805,3.723436893,0.127528991
211,3.605683837,3.682539683,3.621468927,3.660377358,3.475149105,3.609043782,0.080824256
212,3.791596639,3.654255319,3.858676208,3.590219224,3.620901639,3.703129806,0.116103456
213,3.748709122,3.577391304,3.792775665,3.569176883,3.537549407,3.645120476,0.116682119
214,3.75528169,3.683760684,3.638257576,3.714285714,3.527777778,3.663872688,0.087279107
215,3.630208333,3.662162162,3.585454545,3.653448276,3.713178295,3.648890322,0.046644867
216,3.609841828,3.679180887,3.78125,3.60915493,3.635859519,3.663057433,0.071948863
217,3.59,3.635273973,3.64738806,3.651943463,3.543233083,3.613567716,0.046341323
218,3.788034188,3.695422535,3.684782609,3.652249135,3.544230769,3.672943847,0.087872865
219,3.763385147,3.587748344,3.489473684,3.682051282,3.654580153,3.635447722,0.103065
220,3.746166951,3.691399663,3.712802768,3.63961039,3.588345865,3.675665127,0.062293428
221,3.758503401,3.605136437,3.692028986,3.626279863,3.84178499,3.704746735,0.097352793
222,3.661375661,3.640980736,3.712041885,3.62414966,3.653357532,3.658381095,0.033121925
223,3.801724138,3.575971731,3.621716287,3.596059113,3.708097928,3.66071384,0.093556699
224,3.61322314,3.745614035,3.600719424,3.747884941,3.543918919,3.650272092,0.091865994
225,3.646766169,3.622923588,3.609218437,3.81294964,3.606837607,3.659739088,0.087103464
226,3.649350649,3.8,3.691768827,3.642487047,3.672862454,3.691293795,0.063832408
227,3.62755102,3.752181501,3.73183391,3.748344371,3.731497418,3.718281644,0.051583269
228,3.67827529,3.692567568,3.693430657,3.705779335,3.684021544,3.690814879,0.01045514
229,3.678451178,3.818635607,3.642348754,3.651666667,3.770093458,3.712239133,0.078042692
230,3.803333333,3.713787086,3.634545455,3.644247788,3.569811321,3.673144996,0.088887013
231,3.681355932,3.646748682,3.726655348,3.642394822,3.762278978,3.691886753,0.051869344
232,3.666110184,3.557461407,3.677474403,3.90239726,3.615671642,3.683822979,0.131092158
233,3.878378378,3.593582888,3.702702703,3.759349593,3.677876106,3.722377934,0.105663065
234,3.626229508,3.67826087,3.718430034,3.810231023,3.628942486,3.692418784,0.076103574
235,3.692307692,4.014336918,3.689964158,3.693877551,3.747368421,3.767570948,0.140017565
236,3.743801653,3.638888889,3.746003552,3.580592105,3.524324324,3.646722105,0.098357762
237,3.719211823,3.634020619,3.720848057,3.698175788,3.68401487,3.691254231,0.035473314
238,3.6352,3.756388416,3.608695652,3.654605263,3.599644128,3.650906692,0.062841857
239,3.588235294,3.677996422,3.908006814,3.828756058,3.875438596,3.775686637,0.136891225
240,3.682432432,3.563451777,3.635714286,3.713804714,3.709964413,3.661073524,0.062849417
241,3.716494845,3.535971223,3.554770318,3.655448718,3.682310469,3.628999115,0.079626139
242,3.746317512,3.747028862,3.706521739,3.728896104,3.53057554,3.691867951,0.091663161
243,3.710526316,3.714521452,3.64021164,3.769716088,3.76952381,3.720899861,0.053399897
244,3.690821256,3.580645161,3.704861111,3.676609105,3.539285714,3.63844447,0.073797453
245,3.789223455,3.709401709,3.61878453,3.63559322,3.645985401,3.679797663,0.070125437
246,3.727124183,3.533333333,3.671794872,3.631067961,3.625678119,3.637799694,0.071133687
247,3.701587302,3.658536585,3.638489209,3.624382208,3.625454545,3.64968997,0.032112658
248,3.612416107,3.786941581,3.597173145,3.747927032,3.539007092,3.656692991,0.105642523
249,3.662251656,3.658928571,3.707395498,3.719155844,3.852517986,3.720049911,0.07871655
250,3.736842105,3.746835443,3.75308642,3.728896104,3.609625668,3.715057148,0.059661511
251,3.701543739,3.772260274,3.703770197,3.721518987,3.664259928,3.712670625,0.039293258
252,3.716694772,3.634275618,3.725388601,3.733443709,3.631669535,3.688294447,0.050856231
253,3.757071547,3.819614711,3.673010381,3.758169935,3.723793677,3.74633205,0.053642022
254,3.78130217,3.679661017,3.552315609,3.69295302,3.742115028,3.689669369,0.086781511
255,3.783171521,3.630894309,3.681654676,3.647634584,3.6375,3.676171018,0.062926414
256,3.781701445,3.665505226,3.673684211,3.684210526,3.667266187,3.694473519,0.04930932
257,3.766721044,3.568457539,3.704504505,3.719412724,3.730017762,3.697822715,0.075877573
258,3.776357827,3.581512605,3.787085515,3.673170732,3.563258232,3.676276982,0.104949846
259,3.699059561,3.89380531,3.764199656,3.689320388,3.793536804,3.767984344,0.082820304
260,3.672552167,3.573712256,3.669463087,3.831973899,3.502673797,3.650075041,0.124022895
261,3.735632184,3.651943463,3.74340949,3.612745098,3.737018425,3.696149732,0.059943986
262,3.622483221,3.724913495,3.855960265,3.733024691,3.853288364,3.757934007,0.098436965
263,3.689822294,3.579298831,3.738898757,3.5089141,3.638370119,3.63106082,0.090463365
264,3.731147541,3.67,3.606722689,3.677852349,3.708860759,3.678916668,0.047215789
265,3.743922204,3.706281834,3.604452055,3.608903021,3.576301616,3.647972146,0.072738389
266,3.724683544,3.68877551,3.686956522,3.793478261,3.669090909,3.712596949,0.049511464
267,3.618971061,3.660535117,3.629565217,3.705980066,3.585046729,3.640019638,0.04567828
268,3.662037037,3.697123519,3.695,3.742283951,3.642599278,3.687808757,0.038125136
269,3.778140294,3.73220339,3.586206897,3.812091503,3.795262267,3.74078087,0.091400003
270,3.887850467,3.589041096,3.67768595,3.7484375,3.701048951,3.720812793,0.10986244
271,3.770769231,3.725255973,3.667218543,3.764984227,3.62300885,3.710247365,0.063926357
272,3.681892333,3.760655738,3.826306914,3.74691358,3.608403361,3.724834385,0.082866666
273,3.70483871,3.631067961,3.728013029,3.691717791,3.557726465,3.662672791,0.068745036
274,3.607431341,3.61669506,3.664536741,3.618892508,3.652249135,3.631960957,0.024891394
275,3.670788253,3.717352415,3.745733788,3.671232877,3.655932203,3.692207907,0.03778871
276,3.685214626,3.752595156,3.742857143,3.840120664,3.663507109,3.73685894,0.068909754
277,3.819032761,3.671794872,3.62987013,3.647604328,3.592082616,3.672076941,0.087142855
278,3.629057187,3.695957821,3.687707641,3.67807154,3.685413005,3.675241439,0.026594313
279,3.639817629,3.742096506,3.774671053,3.82807571,3.669535284,3.730839236,0.076723519
280,3.790909091,3.645547945,3.615625,3.736842105,3.678200692,3.693424967,0.070648823
281,3.688679245,3.788756388,3.741885626,3.781201849,3.737478411,3.747600304,0.040092669
282,3.849845201,3.682926829,3.649350649,3.681538462,3.649484536,3.702629135,0.083917389
283,3.729903537,3.684466019,3.639802632,3.653495441,3.792982456,3.700130017,0.062385046
284,3.802773498,3.739482201,3.667736758,3.825227964,3.738333333,3.754710751,0.061942128
285,3.822764228,3.705685619,3.626794258,3.859030837,3.719512195,3.746757427,0.093811927
286,3.669683258,3.617449664,3.787301587,3.658986175,3.564013841,3.659486905,0.082648419
287,3.729323308,3.644230769,3.6394453,3.633802817,3.697635135,3.668887466,0.042381145
288,3.642072214,3.715210356,3.740740741,3.710485133,3.656996587,3.693101006,0.0417374
289,3.758358663,3.888888889,3.767885533,3.657142857,3.667247387,3.747904666,0.093712826
290,3.685410334,3.722135008,3.683962264,3.723404255,3.65568369,3.69411911,0.028717573
291,3.743076923,3.773524721,3.735343384,3.655223881,3.695578231,3.720549428,0.045890409
292,3.768645358,3.661904762,3.672104405,3.75308642,3.719327731,3.715013735,0.04745067
293,3.684210526,3.669856459,3.657142857,3.685758514,3.741116751,3.687617022,0.032099033
294,3.714953271,3.690140845,3.591572123,3.661585366,3.601973684,3.652045058,0.053999695
295,3.658878505,3.903576983,3.700475436,3.688549618,3.826732673,3.755642643,0.104697844
296,3.742813918,3.701639344,3.696261682,3.686567164,3.597246127,3.684905647,0.053500692
297,3.652777778,3.602584814,3.622083981,3.817771084,3.655821918,3.670207915,0.085402653
298,3.731634183,3.653481013,3.924148607,3.800595238,3.680743243,3.758120457,0.108406207
299,3.722222222,3.713166144,3.722650231,3.635384615,3.617241379,3.682132918,0.051498014
300,3.668181818,3.638795987,3.612752722,3.742283951,3.601666667,3.652736229,0.056254938
301,3.725258493,3.52484472,3.73427673,3.907264297,3.596187175,3.697566283,0.146797679
302,3.67761194,3.771251932,3.705607477,3.774814815,3.692307692,3.724318771,0.045576644
303,3.703488372,3.694835681,3.774143302,3.681047766,3.789473684,3.728597761,0.049526851
304,3.745588235,3.744749596,3.780327869,3.697819315,3.67826087,3.729349177,0.040938534
305,3.672489083,3.69047619,3.65511811,3.76096823,3.666666667,3.689143656,0.042133338
306,3.711111111,3.752808989,3.738345865,3.717391304,3.765811966,3.737093847,0.023111449
307,3.737536657,3.711811024,3.713101161,3.763473054,3.616161616,3.708416702,0.055730692
308,3.796583851,3.736842105,3.72456964,3.757668712,3.838063439,3.770745549,0.046508004
309,3.782234957,3.712662338,3.648985959,3.713178295,3.740131579,3.719438626,0.048529026
310,3.712446352,3.704545455,3.688549618,3.748829953,3.682926829,3.707459641,0.026001492
311,3.715160796,3.705069124,3.764530551,3.740909091,3.607142857,3.706562484,0.060208823
312,3.756390977,3.688854489,3.716257669,3.673076923,3.694539249,3.705823862,0.032224066
313,3.968325792,3.726829268,3.63255814,3.756315007,3.719155844,3.76063681,0.124921133
314,3.704775687,3.807807808,3.705069124,3.715160796,3.811802233,3.74892313,0.055752248
315,3.710014948,3.824367089,3.706505295,3.726872247,3.821603928,3.757872701,0.059944091
316,3.673748103,3.6875,3.705614568,3.684532925,3.651515152,3.680582149,0.019885182
317,3.717037037,3.847962382,3.732283465,3.741556535,3.59223301,3.726214486,0.091008273
318,3.78366112,3.6976,3.865648855,3.703539823,3.746388443,3.759367648,0.06889542
319,3.893617021,3.84399376,3.697852761,3.745814307,3.611111111,3.758477792,0.113057827
320,3.842987805,3.879936809,3.814307458,3.760802469,3.614213198,3.782449548,0.10362871
321,3.772519084,3.897196262,3.669642857,3.728395062,3.573656846,3.728282022,0.120246047
322,3.679525223,3.762870515,3.700934579,3.715396579,3.702317291,3.712208837,0.031104411
323,3.620426829,3.853125,3.640552995,3.763582966,3.688442211,3.713226,0.095675026
324,3.694323144,3.734254992,3.766091052,3.644677661,3.598627787,3.687594927,0.06734448
325,3.680851064,3.619469027,3.77007874,3.65437788,3.655986509,3.676152644,0.056872736
326,3.692771084,3.607692308,3.802568218,3.72074883,3.795302013,3.723816491,0.080265292
327,3.725609756,3.792248062,3.664110429,3.730948678,3.65442404,3.713468193,0.056083985
328,3.766328012,3.773734177,3.757387247,3.659643436,3.786310518,3.748680678,0.050888471
329,3.779259259,3.68373494,3.822289157,3.679566563,3.802385009,3.753446986,0.067302552
330,3.769005848,3.687034277,3.711621234,3.65474339,3.818644068,3.728209763,0.065594573
331,3.743703704,3.864784547,3.844101124,3.684458399,3.725293132,3.772468181,0.078185983
332,3.723053892,3.797564688,3.688721805,3.81152648,3.705980066,3.745369386,0.055586776
333,3.788461538,3.725118483,3.6109375,3.815151515,3.668367347,3.721607277,0.084134765
334,3.702158273,3.689497717,3.719821162,3.663173653,3.757983193,3.7065268,0.035401517
335,3.798816568,3.695588235,3.75617284,3.637313433,3.813993174,3.74037685,0.073675242
336,3.818978102,3.800627943,3.628440367,3.84457478,3.661691542,3.750862547,0.098535481
337,3.808759124,3.803303303,3.714953271,3.747269891,3.648275862,3.74451229,0.066571069
338,3.647826087,3.673163418,3.662721893,3.709230769,3.612954186,3.661179271,0.035209772
339,3.635311143,3.684911243,3.603421462,3.77480315,3.674917492,3.674672898,0.064724543
340,3.767004342,3.802413273,3.80966325,3.721259843,3.702970297,3.760662201,0.047606143
341,3.704845815,3.795287187,3.696165192,3.671171171,3.651162791,3.703726431,0.055372779
342,3.672727273,3.730043541,3.732035928,3.634146341,3.744425386,3.702675694,0.047294924
343,3.72246696,3.655523256,3.692546584,3.658170915,3.811980033,3.70813755,0.064219546
344,3.720610687,3.674486804,3.751470588,3.802377415,3.735880399,3.736965178,0.046533217
345,3.768895349,3.781204112,3.705965909,3.786549708,3.749158249,3.758354665,0.032624069
346,3.750769231,3.764539007,3.731634183,3.727272727,3.749585406,3.744760111,0.015237259
347,3.707317073,3.666666667,3.835051546,3.764880952,3.698205546,3.734424357,0.066504036
348,3.710682493,3.823196605,3.776470588,3.872944694,3.794952681,3.795649412,0.059835396
349,3.805594406,3.693430657,3.797376093,3.676855895,3.634868421,3.721625094,0.076018068
350,3.694152924,3.647577093,3.760932945,3.703056769,3.837398374,3.728623621,0.072949078
351,3.721649485,3.714946071,3.63963964,3.727536232,3.62562396,3.685879077,0.049062449
352,3.615963855,3.776141384,3.647845468,3.732835821,3.685214626,3.691600231,0.064272267
353,3.664335664,3.733031674,3.73292868,3.826725404,3.632952692,3.717994823,0.074804638
354,3.687683284,3.813753582,3.673134328,3.744460857,3.652380952,3.714282601,0.065264311
355,3.741620112,3.723146747,3.885758998,3.721238938,3.852895149,3.784931989,0.078318606
356,3.705128205,3.72246696,3.700141443,3.635964912,3.654028436,3.683545991,0.036712695
357,3.75620438,3.790830946,3.652108434,3.745913819,3.625577812,3.714127078,0.07132963
358,3.716981132,3.764530551,3.67638484,3.730659026,3.720190779,3.721749266,0.031593976
359,3.71281296,3.687409551,3.728527607,3.843839542,3.679936306,3.730505193,0.066287343
360,3.828908555,3.784370478,3.694915254,3.690721649,3.833333333,3.766449854,0.069906362
361,3.720630372,3.712827988,3.69591528,3.678571429,3.693290735,3.700247161,0.016663935
362,3.674647887,3.746646796,3.739067055,3.697841727,3.731861199,3.718012933,0.030587389
363,3.781690141,3.79671151,3.709969789,3.742021277,3.660990712,3.738276686,0.054972222
364,3.708450704,3.748898678,3.644067797,3.98041958,3.677067083,3.751780768,0.133553104
365,3.741843972,3.855072464,3.673184358,3.830945559,3.671428571,3.754494985,0.086069761
366,3.759233926,3.759530792,3.785611511,3.659388646,3.746268657,3.742006706,0.048345521
367,3.730225989,3.747734139,3.773314204,3.786435786,3.67281106,3.742104236,0.044479437
368,3.692946058,3.668103448,3.698224852,3.801388889,3.599670511,3.692066752,0.072631485
369,3.656207367,3.711111111,3.831378299,3.72808321,3.71592775,3.728541547,0.063778463
370,3.696581197,3.675792507,3.735682819,3.802359882,3.7046875,3.723020781,0.049296782
371,3.730290456,3.680851064,3.716814159,3.776334776,3.586363636,3.698130818,0.071220891
372,3.779829545,3.743362832,3.710826211,3.700867052,3.662379421,3.719453012,0.044424823
373,3.843537415,3.783625731,3.738304094,3.76203966,3.651162791,3.755733938,0.070295962
374,3.607438017,3.743813683,3.960118168,3.673640167,3.646481178,3.726298243,0.139865952
375,3.799426934,3.652892562,3.602877698,3.740370899,3.697171381,3.698547895,0.076099992
376,3.859216255,3.734011628,3.85,3.774285714,3.697347894,3.782972298,0.07090486
377,3.773239437,3.829376855,3.705521472,3.708987161,3.661442006,3.735713386,0.065808682
378,3.646814404,3.725903614,3.676646707,3.794419971,3.649671053,3.69869115,0.062218666
379,3.769017981,3.713235294,3.694528875,3.674482759,3.807443366,3.731741655,0.055059357
380,3.693877551,3.737373737,3.746223565,3.618978102,3.672727273,3.693836046,0.051694479
381,3.826895565,3.668122271,3.694483734,3.712389381,3.705790297,3.72153625,0.061272093
382,3.793785311,3.696969697,3.655807365,3.708860759,3.763239875,3.723732602,0.05481667
383,3.887283237,3.7771261,3.784090909,3.760583942,3.675039246,3.776824687,0.075627405
384,3.712328767,3.831187411,3.705530643,3.783216783,3.802527646,3.76695825,0.05570601
385,3.699140401,3.738764045,3.794117647,3.706777317,3.755520505,3.738863983,0.038528996
386,3.662280702,3.790830946,3.720720721,3.713296399,3.783521809,3.734130115,0.053457267
387,3.761024182,3.812688822,3.736311239,3.753911807,3.748043818,3.762395974,0.02953655
388,3.781333333,3.712034384,3.731671554,3.723404255,3.8112,3.751928705,0.042406579
389,3.899300699,3.670180723,3.788098694,3.747460087,3.682242991,3.757456639,0.092780362
390,3.690217391,3.659292035,3.76900149,3.731534091,3.726698262,3.715348654,0.041962286
391,3.826573427,3.716216216,3.705972435,3.686629526,3.6546875,3.718015821,0.065054998
392,3.853887399,3.897360704,3.72876304,3.80966325,3.816770186,3.821288916,0.062382271
393,3.723433243,3.665701881,3.793948127,3.723796034,3.772070626,3.735789982,0.049768315
394,3.662393162,3.788540246,3.814264487,3.864788732,3.698630137,3.765723353,0.083470698
395,3.689655172,3.682563338,3.773638968,3.753501401,3.806656101,3.741202996,0.05381273
396,3.721991701,3.758982036,3.797636632,3.739612188,3.791476408,3.761939793,0.032595231
397,3.783519553,3.752906977,3.890718563,3.780028944,3.773497689,3.796134345,0.054188824
398,3.841597796,3.808541973,3.718208092,3.871611983,3.779461279,3.803884225,0.059093014
399,3.701680672,3.867231638,3.825701625,3.693277311,3.686495177,3.754877285,0.085059004
400,3.673103448,3.803806735,3.739259259,3.725304465,3.732522796,3.734799341,0.046592998
401,3.649243466,3.655882353,3.753265602,3.778887304,3.652380952,3.697931936,0.0629071
402,3.681632653,3.703976436,3.729916898,3.7517934,3.727952167,3.719054311,0.026910678
403,3.9,3.749640288,3.74,3.888726208,3.686728395,3.793018978,0.095649391
404,3.792915531,3.818830243,3.827637444,3.764044944,3.742033384,3.789092309,0.036147621
405,3.745762712,3.77560241,3.901345291,3.780763791,3.647492625,3.770193366,0.090821456
406,3.8,3.627737226,3.731428571,3.752447552,3.733009709,3.728924612,0.062981911
407,3.705722071,3.779433681,3.713432836,3.745479833,3.876712329,3.76415615,0.069351455
408,3.716981132,3.685344828,3.723279649,3.738955823,3.668721109,3.706656508,0.028807354
409,3.753004005,3.701754386,3.831378299,3.716738197,3.822222222,3.765019422,0.059484394
410,3.726790451,3.652857143,3.77,3.722943723,3.731707317,3.720859727,0.042415518
411,3.757452575,3.799705449,3.804379562,3.775034294,3.666149068,3.76054419,0.056091676
412,3.887824897,3.696428571,3.756062767,3.87657784,3.753030303,3.793984876,0.084053767
413,3.782668501,3.668531469,3.665634675,3.731843575,3.710191083,3.71177386,0.048554293
414,3.725352113,3.724533716,3.827737226,3.737704918,3.749262537,3.752918102,0.043035632
415,3.783561644,3.773060029,3.837307153,3.761768902,3.678571429,3.766853831,0.057229751
416,3.821126761,3.701780415,3.716981132,3.763848397,3.762390671,3.753225475,0.046817941
417,3.714285714,3.689349112,3.952380952,3.755186722,3.713414634,3.764923427,0.107428974
418,3.728429986,3.744776119,3.70505618,3.915662651,3.699564586,3.758697904,0.089613167
419,3.767634855,3.680291971,3.675799087,3.811034483,3.684766214,3.723905322,0.061749427
420,3.714673913,3.731104651,3.686695279,3.663934426,3.636363636,3.686554381,0.038099303
421,3.706293706,3.836619718,3.836231884,3.803788904,3.806402439,3.79786733,0.053542573
422,3.808481532,3.866176471,3.692532943,3.755524862,3.623906706,3.749324503,0.095062198
423,3.648305085,3.681686047,3.687142857,3.806629834,3.69352518,3.703457801,0.060260132
424,3.68951049,3.840175953,3.79245283,3.708894879,3.740181269,3.754243084,0.061824238
425,3.826815642,3.708571429,3.879411765,3.709141274,3.73453997,3.771696016,0.077329226
426,3.782426778,3.813202247,3.773668639,3.75033557,3.672106825,3.758348012,0.053210049
427,3.907967033,3.772171254,3.684431978,3.731301939,3.652439024,3.749662246,0.099513196
428,3.768076398,3.79154519,3.734285714,3.734439834,3.635258359,3.732721099,0.059612622
429,3.712898752,3.790935673,3.725714286,3.713709677,3.760932945,3.740838266,0.034127913
430,3.656903766,3.791001451,3.767375887,3.762688615,3.690440061,3.733681956,0.057067819
431,3.792372881,3.820549928,3.767164179,3.699582754,3.6484375,3.745621448,0.070406576
432,3.681564246,3.755555556,3.671348315,3.701227831,3.657894737,3.693518137,0.03811661
433,3.697478992,3.83090379,3.694915254,3.699599466,3.675912409,3.719761982,0.062840483
434,3.729916898,3.687409551,3.76510989,3.658536585,3.767267267,3.721648038,0.047942023
435,3.696404794,3.88252149,3.860795455,3.705801105,3.704845815,3.770073732,0.093123162
436,3.658333333,3.731104651,3.834285714,3.838134431,3.710014948,3.754374615,0.079269618
437,3.815426997,3.729844413,3.695121951,3.718092567,3.769005848,3.745498355,0.047372256
438,3.747311828,3.814184397,3.714893617,3.76519337,3.687311178,3.745778878,0.048556562
439,3.750696379,3.65727003,3.804093567,3.782122905,3.702158273,3.739268231,0.059729189
440,3.820855615,3.735955056,3.746248295,3.768076398,3.6676783,3.747762733,0.055476223
441,3.676136364,3.71048951,3.766712142,3.669836957,3.734662577,3.71156751,0.040534799
442,3.756358768,3.71862069,3.767575323,3.818559557,3.655523256,3.743327519,0.060699351
443,3.805517241,3.862115127,3.758474576,3.759562842,3.873303167,3.811794591,0.054603219
444,3.796519411,3.806078148,3.745179063,3.679319372,3.699044586,3.745228116,0.056591534
445,3.842681259,3.915966387,3.813655761,3.731707317,3.639824305,3.788767006,0.106237488
446,3.670241287,3.749291785,3.788434415,3.760869565,3.815789474,3.756925305,0.054876591
447,3.788251366,3.732432432,3.686246418,3.724964739,3.698170732,3.726013138,0.039599543
448,3.789764869,3.855072464,3.864553314,3.763120567,3.826895565,3.819881356,0.043046449
449,3.790436006,3.69787234,3.861878453,3.695890411,3.826470588,3.77450956,0.075234895
450,3.783857729,3.772169168,3.740384615,3.730290456,3.710294118,3.747399217,0.030255067
451,3.698369565,3.644628099,3.735772358,3.801324503,3.844410876,3.74490108,0.079669612
452,3.730337079,3.795422031,3.751428571,3.777925532,3.671111111,3.745244865,0.048327186
453,3.837307153,3.732867133,3.72005571,3.733333333,4.009722222,3.80665711,0.122979677
454,3.729395604,3.717808219,3.803571429,3.663058187,3.728307255,3.728428139,0.050083625
455,3.630705394,3.744,3.865047233,3.789473684,3.988023952,3.803450053,0.133633923
456,3.695054945,3.735042735,3.75,3.747625509,3.676855895,3.720915817,0.033048936
457,3.837078652,3.756756757,3.854195323,3.727653631,3.75,3.785136873,0.056593665
458,3.811554333,3.675342466,3.708860759,3.728767123,3.695335277,3.723971992,0.052694642
459,3.697547684,3.6875,3.796215429,3.82486631,3.65158371,3.731542627,0.074800934
460,3.737903226,3.714285714,3.777624309,3.822404372,3.828614009,3.776166326,0.050458193
461,3.716216216,3.72230014,3.715832206,3.797435897,3.681885125,3.726733917,0.042600798
462,3.765714286,3.65926893,3.779273217,3.689516129,3.76300578,3.731355668,0.053444786
463,3.853825137,3.712722298,3.75,3.69346049,3.656760773,3.73335374,0.075289551
464,3.819559229,3.640338505,3.721606648,3.673184358,3.77874818,3.726687384,0.073620688
465,3.73872679,3.669354839,3.734693878,3.706827309,3.761768902,3.722274344,0.035439501
466,3.809192201,3.709933775,3.697931034,3.666666667,3.768011527,3.730347041,0.057353861
467,3.774281806,3.706122449,3.733067729,3.928,3.740740741,3.776442545,0.088140854
468,3.700421941,3.722826087,3.784153005,3.808022923,3.883308715,3.779746534,0.072588609
469,3.708388815,3.739803094,3.712898752,3.794366197,3.673621461,3.725815664,0.044971103
470,3.786501377,3.757446809,3.858741259,3.70941337,3.723684211,3.767157405,0.059330387
471,3.745554036,3.769972452,3.830369357,3.7563249,3.759475219,3.772339193,0.033587518
472,3.797783934,3.74248927,3.705960265,3.794354839,3.726123596,3.753342381,0.041112013
473,3.773333333,3.695473251,3.680763984,3.809590973,3.641726619,3.720177632,0.069171124
474,3.762162162,3.713324361,3.717277487,3.831578947,3.747076023,3.754283796,0.047790437
475,3.791891892,3.848852901,3.721220527,3.682959049,3.793948127,3.767774499,0.065576954
476,3.714488636,3.74965035,3.663588391,3.782493369,3.70013947,3.722072043,0.045744352
477,3.830601093,3.77994429,3.788540246,3.823450135,3.664305949,3.777368342,0.066842743
478,3.810511757,3.796169631,3.840324763,3.824631861,3.656521739,3.78563195,0.074013159
479,3.893243243,3.785310734,3.799472296,3.798408488,3.719708029,3.799228558,0.061961103
480,3.74535809,3.781163435,3.637096774,3.723320158,3.68487395,3.714362481,0.055549298
481,3.913746631,3.818830243,3.74109589,3.886639676,3.753191489,3.822700786,0.077271291
482,3.724093264,3.767908309,3.834024896,3.767716535,3.822625698,3.783273741,0.045013077
483,3.722147651,3.7517934,3.715659341,3.813922356,3.680851064,3.736874762,0.049911257
484,3.666666667,3.64628821,3.665771812,3.754966887,3.727653631,3.692269441,0.046515886
485,3.842605156,3.757446809,3.782258065,3.775838926,3.696092619,3.770848315,0.052612136
486,3.696356275,3.80998613,3.76462585,3.738095238,3.856938484,3.773200396,0.062402266
487,3.851804124,3.750352609,3.785714286,3.718875502,4.058073654,3.832964035,0.135187527
488,3.763852243,3.738944365,3.696480938,3.791180285,3.729196051,3.743930776,0.035787024
489,3.801641587,3.890961263,3.892663043,3.721568627,3.732793522,3.807925609,0.082488181
490,3.795514512,3.703389831,3.752,3.733421751,3.845222073,3.765909633,0.055508058
491,3.809264305,3.716738197,3.856562923,3.780645161,3.718208092,3.776283736,0.06014553
492,3.82585034,3.694708277,3.749658003,3.951547779,3.722689076,3.788890695,0.103217645
493,3.831258645,3.830725462,3.783264746,3.725490196,3.730385164,3.780224843,0.051584585
494,3.713513514,3.751344086,3.828016644,3.781746032,3.758132956,3.766550646,0.042201905
495,3.745602165,3.697513812,3.766073871,3.825375171,3.743954481,3.7557039,0.046335198
496,3.774590164,3.691983122,3.746701847,3.800802139,3.803523035,3.763520062,0.046133297
497,3.834013605,3.73713491,3.712034384,3.743190661,3.668085106,3.738891733,0.060837146
498,3.690807799,3.79375848,3.814363144,3.765625,3.686882934,3.750287471,0.058712492
499,3.727642276,3.863888889,3.732142857,3.609375,3.709724238,3.728554652,0.090674469
500,3.713896458,3.739837398,3.729542302,3.731578947,3.74676259,3.732323539,0.012377311
501,3.760374833,3.805592543,3.766887417,3.692307692,3.773861968,3.759804891,0.041534532
502,3.707219251,3.732876712,3.881284916,3.745173745,3.648093842,3.742929693,0.085903056
503,3.737903226,3.763120567,3.769541779,3.854734112,3.820916905,3.789243318,0.047430512
504,3.892370572,3.71657754,3.689795918,3.91902834,3.789844852,3.801523445,0.102342363
505,3.738255034,3.772479564,3.710700132,3.693315858,3.643695015,3.711689121,0.048381244
506,3.920723227,3.677966102,3.801408451,3.830463576,3.791726106,3.804457492,0.087128489
507,3.716981132,3.777932961,3.718092567,3.841830065,3.863380282,3.783643401,0.06803866
508,3.769230769,3.772853186,3.751428571,3.75848564,3.693243243,3.749048282,0.032337819
509,3.779273217,3.690240453,3.861687414,3.798212005,3.723404255,3.770563469,0.066745136
510,3.818908123,3.797554348,3.681632653,3.654145078,3.750364964,3.740521033,0.071454329
511,3.847708895,3.789029536,3.705394191,3.738095238,3.894366197,3.794918811,0.077386748
512,3.759036145,3.87657784,3.780250348,3.720569211,3.730385164,3.773363741,0.062330322
513,3.730201342,3.864130435,3.741035857,3.770833333,3.685344828,3.758309159,0.066646844
514,3.795865633,3.851955307,3.791780822,3.837333333,3.673819742,3.790150968,0.070025388
515,3.716049383,3.753138075,3.779472954,3.713709677,3.820301783,3.756534375,0.044936024
516,3.750670241,3.7875,3.757865937,3.705882353,3.716157205,3.743615147,0.033001674
517,3.937837838,3.725464191,3.754433834,3.934193548,3.695767196,3.809539321,0.11731211
518,3.804204993,3.705645161,3.879470199,3.788828338,3.778723404,3.791374419,0.062131969
519,3.830911493,3.838664812,3.892663043,3.756510417,3.745833333,3.81291662,0.061294584
520,3.79875,3.746185853,3.711772666,3.80159787,3.809659091,3.773593096,0.042693137
521,3.747081712,3.728021978,3.824929972,3.723433243,3.745529574,3.753799296,0.041108559
522,3.84869326,3.694848085,3.645833333,3.743902439,3.789173789,3.744490181,0.079140324
523,3.767716535,3.683783784,3.757180157,3.829560586,3.67601683,3.742851578,0.063831642
524,3.874352332,3.736,3.781965007,3.8,3.710926694,3.780648807,0.063267765
525,3.729936306,3.7250342,3.687242798,3.846357616,3.761768902,3.750067964,0.059974127
526,3.915119363,3.702849389,3.757534247,3.74933687,3.702970297,3.765562033,0.087386637
527,3.712550607,4.013192612,3.802739726,3.824074074,3.701262272,3.810763858,0.125354885
528,3.760526316,3.796052632,3.752330226,3.775324675,3.81186686,3.779220142,0.024682191
529,3.711842105,3.760053619,3.770557029,3.781333333,3.791726106,3.763102439,0.031000677
530,3.722826087,3.861372813,3.701935484,3.792866941,3.743697479,3.764539761,0.063782435
531,3.700808625,3.66066838,3.787175989,3.903100775,3.796061885,3.769563131,0.094114223
532,3.778078484,3.741721854,3.731578947,3.782165605,3.735457064,3.753800391,0.024342208
533,3.789267016,3.819261214,3.972862958,3.700394218,3.810848401,3.818526761,0.098349617
534,3.769331586,3.736625514,3.768308921,3.739637306,3.663934426,3.735567551,0.042898118
535,3.755102041,3.823924731,3.730819246,3.821382008,3.770949721,3.780435549,0.041114069
536,3.720306513,3.73015873,3.765582656,3.75502008,3.718881119,3.73798982,0.021157517
537,3.749347258,3.712162162,3.725761773,3.860406091,3.856938484,3.780923154,0.072221459
538,3.707124011,3.952755906,3.717880795,3.859173127,3.726086957,3.792604159,0.108851946
539,3.920739762,3.760784314,3.737876802,3.832480818,3.741980474,3.798772434,0.078084868
540,3.723910172,3.74385511,3.778645833,3.773509934,3.731914894,3.750367188,0.024587276
541,3.681012658,3.727148704,3.733870968,3.861799218,3.737226277,3.748211565,0.067431115
542,3.722222222,3.66840052,3.753642384,3.833967047,3.715700141,3.738786463,0.06132205
543,3.704787234,3.818302387,3.871352785,3.813738441,3.779369628,3.797510095,0.061390201
544,3.76344086,3.684840426,3.715620828,3.74248366,3.808391608,3.742955476,0.046974203
545,3.782726046,3.745283019,3.784313725,3.745625841,3.678426052,3.747274937,0.042940393
546,3.744594595,3.684,3.722826087,3.74871134,3.71048951,3.722124306,0.026462747
547,3.896414343,3.695187166,3.844444444,3.745430809,3.81568088,3.799431529,0.079810455
548,3.704109589,3.791836735,3.876177658,3.760759494,3.65560166,3.757697027,0.084421022
549,3.79814077,3.713896458,3.819650067,3.794007491,3.811634349,3.787465827,0.042394406
550,3.852209945,3.874666667,3.745430809,3.712643678,3.862258953,3.80944201,0.074733414
551,3.73877551,3.779220779,3.731404959,3.742857143,3.817056396,3.761862957,0.035949793
552,3.752330226,3.727272727,3.821333333,3.717121588,3.908077994,3.785227174,0.079804882
553,3.71875,3.866941015,3.770428016,3.743523316,3.697478992,3.759424268,0.066002627
554,3.747663551,3.72655218,3.81684492,3.795865633,3.713692946,3.760123846,0.044533414
555,3.681520315,3.915567282,3.73151751,3.771317829,3.804377565,3.7808601,0.08816637
556,3.772303595,3.73564753,3.872870249,3.803594352,3.715268226,3.77993679,0.062044612
557,3.74109589,3.934065934,3.772068511,3.90268886,3.731843575,3.816352554,0.094969478
558,3.781671159,3.774496644,3.822516556,3.792378449,3.789621318,3.792136825,0.018371312
559,3.707509881,3.815860215,3.759526938,3.895915679,3.648760331,3.765514609,0.095617835
560,3.715214564,3.777476255,3.783892617,3.790726817,3.888888889,3.791239829,0.062367581
561,3.752342704,3.784860558,3.769647696,3.693568726,3.688202247,3.737724386,0.044319229
562,3.876021798,3.774834437,3.790728477,3.831402831,3.747826087,3.804162726,0.050299588
563,3.82591623,3.870879121,3.920220083,3.866161616,3.812587413,3.859152893,0.042393537
564,3.827725437,3.75,3.861256545,3.841168996,3.756906077,3.807411411,0.050740495
565,3.78335535,3.863157895,3.742404227,3.785340314,3.736263736,3.782104304,0.050643793
566,3.835958005,3.780455154,3.78828229,3.837027379,3.759890859,3.800322738,0.03461045
567,3.78283485,3.822516556,3.749347258,3.799492386,3.646067416,3.760051693,0.069071521
568,3.728362184,3.788487282,3.917232022,3.772554003,3.768698061,3.79506671,0.071797064
569,3.74933687,3.750642674,3.798657718,3.741312741,3.694842407,3.746958482,0.03687818
570,3.717197452,3.791386272,3.762483131,3.747724317,3.693333333,3.742424901,0.038321138
571,3.755347594,3.72436751,3.799472296,3.735632184,3.778887304,3.758741377,0.030789533
572,3.767346939,3.65535248,3.836538462,3.777348777,3.731092437,3.753535819,0.066691296
573,3.706919946,3.687165775,3.722891566,3.852941176,3.756874096,3.745358512,0.065336284
574,3.725490196,3.762416107,3.826948481,3.75,3.73,3.758970957,0.040845956
575,3.737597911,3.749343832,3.826203209,3.733774834,3.7,3.749383957,0.046697242
576,3.794416244,3.759358289,3.75984252,3.699624531,3.789915966,3.76063151,0.03782553
577,3.802798982,3.749663526,3.768096515,3.818527919,3.94598338,3.817014064,0.077081882
578,3.846753247,3.820547945,3.748648649,3.76284585,3.845070423,3.804773223,0.046213908
579,3.71042471,3.750649351,3.710700132,3.864052288,3.761570827,3.759479462,0.062856209
580,3.708661417,3.678861789,3.808147175,3.754161332,3.8,3.749966342,0.056275946
581,3.777496839,3.811827957,3.769934641,3.733247423,3.805555556,3.779612483,0.03145924
582,3.899742931,3.747019868,3.781671159,3.74609375,3.80512091,3.795929724,0.063128371
583,3.830310881,3.871523179,3.769426752,3.784263959,3.709016393,3.792908233,0.061731702
584,3.761408083,3.748308525,3.793733681,3.752258065,3.781524927,3.767446656,0.019510453
585,3.821846554,3.816824966,3.898395722,3.76092545,3.763790665,3.812356671,0.055938737
586,3.71314741,3.685258964,3.770804911,3.768060837,3.818810512,3.751216527,0.052526279
587,3.740127389,3.782165605,3.927613941,3.723785166,3.634453782,3.761629176,0.107285558
588,3.783958603,3.81530343,3.955882353,3.806994819,3.762619372,3.824951715,0.076033097
589,3.773560209,3.908376963,3.798376184,3.798982188,3.882857143,3.832430538,0.0592767
590,3.825031928,3.762337662,3.758333333,3.769230769,3.819293478,3.786845434,0.032538174
591,3.817576565,3.790909091,3.700404858,3.813071895,3.73986014,3.77236451,0.050694793
592,3.777922078,3.736842105,3.740740741,3.793969849,3.653532609,3.740601476,0.054397037
593,3.847297297,3.795727637,3.73015873,3.769536424,3.77173913,3.782891844,0.043001022
594,3.801298701,3.806833114,3.794538362,3.821011673,3.817333333,3.808203037,0.010996515
595,3.742063492,3.712062257,3.777777778,3.881664499,3.788352273,3.78038406,0.064156736
596,3.734828496,3.749347258,3.923180593,3.77020202,3.694708277,3.774453329,0.087603636
597,3.732,3.814569536,3.739484396,3.82987013,3.759408602,3.775066533,0.044525013
598,3.82460733,3.769536424,3.758002561,3.903820817,3.740740741,3.799341574,0.066305334
599,3.815006468,3.705426357,3.851706037,3.766798419,3.807162534,3.789219963,0.055712394
600,3.90297542,3.804521277,3.716162943,3.854942234,3.806094183,3.816939211,0.069415659
601,3.830164766,3.793367347,3.942857143,3.806366048,3.789473684,3.832445797,0.063737253
602,3.802702703,3.720472441,3.857333333,3.73046875,3.735664336,3.769328313,0.058925713
603,3.807741935,3.82230869,3.730563003,3.874499332,3.745529574,3.796128507,0.058782113
604,3.744855967,3.780645161,3.836021505,3.778061224,3.70498615,3.768914002,0.048451698
605,3.799482536,3.797435897,4.005188067,3.765814266,3.775034294,3.828591012,0.099766861
606,3.79500657,3.808974359,3.732070365,3.768627451,3.742971888,3.769530127,0.032841609
607,3.819121447,3.782389937,3.769230769,3.775193798,3.854951185,3.800177427,0.036253664
608,3.728331177,3.845268542,3.7899729,3.81981982,3.77503251,3.79168499,0.04460019
609,3.803049555,3.838292367,3.753585398,3.759067358,3.753103448,3.781419625,0.038008343
610,3.831474597,3.746701847,3.725761773,3.865591398,3.930800543,3.820066032,0.084765033
611,3.899742931,3.835705045,3.769851952,3.865384615,3.825797872,3.839296483,0.048352915
612,3.697416974,3.742857143,3.805736636,3.788436268,3.731774415,3.753244287,0.043816262
613,3.781771502,3.834850455,3.779237845,3.77125,3.698369565,3.773095873,0.048769988
614,3.731578947,3.776485788,3.7563249,3.762337662,3.776859504,3.76071736,0.018575376
615,3.776315789,3.826259947,3.84464752,3.73151751,3.686813187,3.773110791,0.065440595
616,3.836601307,3.792650919,3.820971867,3.865869854,3.724576271,3.808134044,0.053689494
617,3.778489117,3.920424403,3.722222222,3.74535809,3.733333333,3.779965433,0.081297911
618,3.727621483,3.759526938,3.762483131,3.784338896,3.742155525,3.755225195,0.021514945
619,3.776923077,3.790237467,3.794380587,3.922391858,3.790410959,3.81486879,0.060468465
620,3.742307692,3.898717949,3.726923077,3.779639175,3.710084034,3.771534385,0.075600695
621,3.810344828,3.776261937,3.867268041,3.76284585,3.717696629,3.786883457,0.055878345
622,3.849176172,3.764864865,3.76802097,3.78768021,3.744505495,3.782849542,0.040112836
623,3.754669988,3.804375804,3.835543767,3.751295337,3.747282609,3.778633501,0.03938892
624,3.832898172,3.880920162,3.785619174,3.762264151,3.71875,3.796090332,0.062821771
625,3.761363636,3.866233766,3.790909091,3.7825,3.782204515,3.796642202,0.040400743
626,3.691342535,3.786501377,3.816107383,3.719230769,3.755376344,3.753711682,0.050124851
627,3.832887701,3.805483029,3.784237726,3.728346457,3.797333333,3.789657649,0.038621995
628,3.876478318,3.84947644,3.720663265,3.785435631,3.794482759,3.805307282,0.060607123
629,3.730337079,3.746367239,3.745762712,3.756972112,3.723202171,3.740528262,0.013564171
630,3.820351759,3.791773779,3.841207349,3.785992218,3.758754864,3.799615994,0.031923942
631,3.68360864,3.886363636,3.72622108,3.743758213,3.773972603,3.762784834,0.076427542
632,3.863408521,3.763368984,3.724770642,3.820209974,3.792915531,3.792934731,0.052988137
633,3.757269279,3.74501992,3.732484076,3.750315259,3.770177839,3.751053275,0.014019173
634,3.716906946,3.838196286,3.809018568,3.677042802,3.799191375,3.768071195,0.06794599
635,3.786188579,3.730201342,3.655612245,3.789403974,3.822190612,3.75671935,0.065477205
636,3.773209549,3.762599469,3.872773537,3.776636714,3.809032258,3.798850305,0.044814427
637,3.723785166,3.755674232,3.81495564,3.775665399,3.914518318,3.796919751,0.073580439
638,3.737309645,3.853403141,3.850063532,3.835475578,3.855989233,3.826448226,0.050458153
639,3.7525,3.673495519,3.771283355,3.742749054,3.757333333,3.739472252,0.038289533
640,3.797619048,3.810596026,3.790382244,3.859102244,3.856749311,3.822889775,0.032803569
641,3.712062257,3.877763329,3.785185185,3.874064838,3.806896552,3.811194432,0.068749994
642,3.824358974,3.766798419,3.737113402,3.81043257,3.757069409,3.779154555,0.036843046
643,3.802005013,3.77053455,3.81124498,3.764925373,3.809264305,3.791594844,0.022144446
644,3.730379747,3.768939394,3.832908163,3.862820513,3.702040816,3.779417727,0.06767377
645,3.835064935,3.871465296,3.93442623,3.774153074,3.766756032,3.836373113,0.06993829
646,3.761455526,3.85880829,3.717916137,3.766756032,3.787175989,3.778422395,0.051535191
647,3.775223499,3.744736842,3.830614806,3.749683944,3.810991957,3.78225021,0.037690885
648,3.836601307,3.860969388,3.818411097,3.810191083,3.799731183,3.825180812,0.024132211
649,3.758256275,3.890463918,3.84741488,3.854140915,3.766216216,3.823298441,0.058165552
650,3.818532819,3.717277487,3.77278402,3.735632184,3.847913863,3.778428074,0.054862107
651,3.724409449,3.830310881,3.72935197,3.829457364,3.651254954,3.752956923,0.076732319
652,3.759210526,3.734177215,3.796854522,3.889308176,3.666666667,3.769243421,0.082204329
653,3.765984655,3.962962963,3.847043702,3.868789809,3.786736021,3.84630343,0.077645048
654,3.772667543,3.816031537,3.807106599,3.846560847,3.822985469,3.813070399,0.026910243
655,3.96534018,3.758441558,3.772845953,3.790640394,3.814864865,3.82042659,0.083702091
656,3.740420272,3.731362468,3.754098361,3.745073892,3.804289544,3.755048907,0.028723201
657,3.782165605,3.798675497,3.776119403,3.87100894,3.803499327,3.806293754,0.037903037
658,3.828425096,3.858585859,3.78779473,3.78680203,3.744154058,3.801152354,0.043805175
659,3.904881101,3.766233766,3.837871287,3.889029004,3.72983871,3.825570774,0.076082005
660,3.814249364,3.74744898,3.768368618,3.732342007,3.908244681,3.79413073,0.070865139
661,3.820282413,3.727272727,3.905806452,3.794936709,3.69525066,3.788709792,0.082547494
662,3.901028278,3.852417303,3.719590269,3.872955975,3.864651774,3.84212872,0.070795996
663,3.749674055,3.740740741,3.747524752,3.75862069,3.709163347,3.741144717,0.018985753
664,3.73151751,3.905806452,3.798969072,3.773349938,3.673387097,3.776606014,0.086444461
665,3.731168831,3.80749354,3.831402831,3.832709114,3.897986577,3.820152179,0.060043161
666,3.808900524,3.718626156,3.73042362,3.825477707,3.783264746,3.773338551,0.047214437
667,3.83483871,3.82398957,3.761096606,3.937817259,3.740540541,3.819656537,0.077297859
668,3.818297332,3.755639098,3.89453125,3.689655172,3.747663551,3.781157281,0.078068373
669,3.872049689,3.772151899,3.788874842,3.804347826,3.796653797,3.806815611,0.03836757
670,3.775884666,3.704749679,3.777922078,3.845854922,3.775956284,3.776073526,0.049899902
671,3.758928571,3.633962264,3.74015748,3.810709838,3.76462585,3.741676801,0.065564038
672,3.812010444,3.748435544,3.854193548,3.828425096,3.716378162,3.791888559,0.05747109
673,3.762755102,3.750957854,3.838790932,3.737451737,3.862210095,3.790433144,0.056173411
674,3.770428016,3.957854406,3.804177546,3.725515464,3.792682927,3.810131672,0.087889418
675,3.757731959,3.80783818,3.739473684,3.863867684,3.698826597,3.773547621,0.063890445
676,3.8239159,3.73046875,3.759852217,3.751568381,3.703653586,3.753891767,0.044768339
677,3.746212121,3.749003984,3.771317829,3.801813472,3.803763441,3.774422169,0.02767093
678,3.789272031,3.87372449,3.755253399,3.741772152,3.786458333,3.789296081,0.05136545
679,3.87084399,3.761096606,3.8,3.82853567,3.820855615,3.816266376,0.040182742
680,3.772908367,3.769032258,3.784210526,3.865806452,3.721024259,3.782596372,0.052429692
681,3.814193548,3.844086022,3.856396867,3.784363178,3.778067885,3.8154215,0.03486422
682,3.761538462,3.747724317,3.76284585,3.763260026,3.731707317,3.753415194,0.013742848
683,3.707045735,3.829648895,3.802992519,3.822580645,3.742627346,3.780979028,0.053668025
684,3.792141952,3.858117326,3.808236808,3.800248139,3.835526316,3.818854108,0.02734964
685,3.737309645,3.751315789,3.808650066,3.737451737,3.725784447,3.752102337,0.032879931
686,3.879652605,3.74609375,3.837765957,3.758490566,3.895172414,3.823435059,0.068394993
687,3.812342569,3.744939271,3.77443609,3.77480916,3.788387097,3.778982838,0.024486571
688,3.84085213,3.784876141,3.76171875,3.795712484,3.710455764,3.778723054,0.047791455
689,3.808080808,3.745695364,3.771653543,3.830024814,3.852546917,3.801600289,0.043207863
690,3.778597786,3.772667543,3.725464191,3.826719577,3.817548747,3.784199569,0.040417604
691,3.770408163,3.798927614,3.81004902,3.840966921,3.828187919,3.809707927,0.027292113
692,3.747155499,3.808093995,3.757246377,3.866151866,3.750993377,3.785928223,0.051170231
693,3.807061791,3.804123711,3.836861768,3.756756757,3.776,3.796160805,0.030813734
694,3.729475101,3.84464752,3.761664565,3.767790262,3.776349614,3.775985412,0.042279055
695,3.803088803,3.792405063,3.851620948,3.832901554,3.807989691,3.817601212,0.024131308
696,3.760456274,3.803475936,3.750639386,3.894803549,3.728395062,3.787554041,0.065864879
697,3.770700637,3.780856423,3.769230769,3.740384615,3.827858081,3.777806105,0.031776157
698,3.913265306,3.742857143,3.792713568,3.892529489,3.73828125,3.815929351,0.08253729
699,3.745519713,3.879202989,3.801020408,3.811153359,3.795366795,3.806452653,0.047905993
700,3.774907749,3.755725191,3.909443726,3.82133995,3.735632184,3.79940976,0.069218271
701,3.867830424,3.714471969,3.821917808,3.779746835,3.722294654,3.781252338,0.065359273
702,3.848984772,3.749034749,3.740926158,3.883033419,3.743295019,3.793054823,0.067741253
703,3.780025284,3.76146789,3.841596131,3.829545455,3.881510417,3.818829035,0.048368817
704,3.881012658,3.831835687,3.802484472,3.758002561,3.83203125,3.821073326,0.045144476
705,3.885964912,3.812581913,3.715953307,3.727941176,3.827541828,3.793996627,0.071384419
706,3.792428198,3.752617801,3.751908397,3.75,3.778071334,3.765005146,0.019189024
707,3.82434128,3.819892473,3.81840796,3.774319066,3.777493606,3.802890877,0.024755422
708,3.813982522,3.840153453,3.748091603,3.801745636,3.859173127,3.812629268,0.042453817
709,3.765447667,3.829648895,3.726923077,3.88071066,3.709424084,3.782430876,0.071742585
710,3.713927227,3.829299363,3.846153846,3.84398977,3.798212005,3.806316442,0.055081671
711,3.855721393,3.808974359,3.80461165,3.769230769,3.839646465,3.815636927,0.033551082
712,3.774522293,3.972903226,3.830808081,3.864864865,3.767716535,3.842163,0.083448872
713,3.761061947,3.798408488,3.746268657,3.824902724,3.726927939,3.771513951,0.039711959
714,3.923076923,3.747770701,3.797246558,3.810913706,3.740127389,3.803827055,0.073338286
715,3.871202916,3.784363178,3.784933171,3.890410959,3.75257732,3.816697509,0.060353941
716,3.831695332,3.78768021,3.812820513,3.786531131,3.718987342,3.787542905,0.042688705
717,3.737037037,3.733590734,3.7960199,3.843187661,3.704787234,3.762924513,0.055785421
718,3.766037736,3.859872611,3.797966963,3.779187817,3.749003984,3.790413822,0.04276846
719,3.841558442,3.812738854,3.766089109,3.846824408,3.784494087,3.81034098,0.035134066
720,3.765508685,3.725540025,3.908291457,3.831488315,3.818061089,3.809777914,0.069463403
721,3.873896595,3.703045685,3.743073048,3.71291866,3.716378162,3.74986243,0.070902073
722,3.827710843,3.748691099,3.815384615,3.759124088,3.745430809,3.779268291,0.03916886
723,3.740420272,3.88381201,3.830445545,3.749090909,3.769230769,3.794599901,0.061020087
724,3.803548796,3.83919598,3.740740741,3.765799257,3.831134565,3.796083868,0.042198786
725,3.747081712,3.798969072,3.812342569,3.933497537,3.735294118,3.805437002,0.078762913
726,3.833119384,3.88703466,3.94375,3.788063337,3.762645914,3.842922659,0.073590126
727,3.877059569,3.80839895,3.914634146,3.719800747,3.73221216,3.810421115,0.086072383
728,3.799019608,3.795892169,3.907654921,3.87826087,3.72513089,3.821191692,0.072615642
729,3.771498771,3.859354839,3.753787879,3.773722628,3.878989362,3.807470696,0.057274864
730,3.775193798,3.767790262,3.783312578,3.758413462,3.790513834,3.775044787,0.01261843
731,3.836784409,3.783544304,3.8025,3.772439949,3.75390625,3.789834982,0.031613624
732,3.789672544,3.80783818,3.819322459,3.807317073,3.841965471,3.813223145,0.019247294
733,3.769038702,3.795792079,3.754342432,3.755474453,3.771039604,3.769137454,0.016730715
734,3.845488257,3.774718398,3.733067729,3.797590361,3.763779528,3.782928855,0.041978801
735,3.765151515,3.769230769,3.75440806,3.817848411,3.756129032,3.772553558,0.026059926
736,3.854271357,3.760784314,3.723880597,3.770086527,3.758043758,3.77341331,0.048472403
737,3.726927939,3.887886598,3.816793893,3.79704797,3.793243243,3.804379929,0.057671623
738,3.819975339,3.740601504,3.85372005,3.701840491,3.734828496,3.770193176,0.06374445
739,3.793062201,3.82230869,3.812345679,3.783312578,3.73042362,3.788290554,0.035819037
740,3.789600967,3.802069858,3.749683944,3.788627936,3.853528628,3.796702267,0.037364396
741,3.868674699,3.810473815,3.830049261,3.7975,3.75862069,3.813063693,0.04060194
742,3.787804878,3.802325581,3.85839599,3.781750925,3.804973822,3.807050239,0.030304535
743,3.773013871,3.732075472,3.818527919,3.768382353,3.81713555,3.781827033,0.036494162
744,3.8125,3.680050188,3.75215783,3.835509138,3.724093264,3.760862084,0.063633579
745,3.726582278,3.746634027,3.799495586,3.770992366,3.774611399,3.763663131,0.027939789
746,3.969309463,3.853503185,3.779746835,3.850322581,3.792156863,3.849007785,0.075039219
747,3.714828897,3.784919654,3.875912409,3.810945274,3.813802083,3.800081663,0.058211877
748,3.787841191,3.805276382,3.890274314,3.816276202,3.762645914,3.812462801,0.047981153
749,3.820858896,3.813245033,3.988721805,3.867878788,3.811574697,3.860455844,0.075321647
750,3.8,3.833540373,3.787439614,3.821118012,3.847968545,3.818013309,0.024531996
751,3.763837638,3.870603015,3.719800747,3.765447667,3.803548796,3.784647573,0.056463251
752,3.810513447,3.817955112,3.738970588,3.772616137,3.811369509,3.790284959,0.033781427
753,3.90920398,3.789002558,3.735516373,3.849009901,3.856416773,3.827829917,0.066926998
754,3.753164557,3.920253165,3.744040151,3.725907384,3.768041237,3.782281299,0.078624429
755,3.783517835,3.761664565,3.78136646,3.882494005,3.799741602,3.801756893,0.047112552
756,3.797752809,3.704603581,3.788627936,3.731008717,3.843589744,3.773116557,0.055410098
757,3.829476248,3.781609195,3.743396226,3.825183374,3.807086614,3.797350332,0.035568163
758,3.804455446,3.77734375,3.841978287,3.853904282,3.770114943,3.809559341,0.0375407
759,3.797752809,3.84,3.7525,3.748786408,3.832480818,3.794304007,0.042944481
760,3.849753695,3.827319588,3.835784314,3.822407628,3.782268579,3.823506761,0.025278317
761,3.873939394,3.94,3.78404908,3.793103448,3.775095299,3.833237444,0.071529074
762,3.768948655,3.742749054,3.76747141,3.813982522,3.936090226,3.805848373,0.077209146
763,3.741190765,3.79,3.776061776,3.868852459,3.816031537,3.798427308,0.047741149
764,3.763959391,3.76,3.779354839,3.883807169,3.787096774,3.794843635,0.05094689
765,3.806569343,3.746478873,3.74556962,3.832506203,3.714108911,3.76904659,0.048769094
766,3.83030303,3.741851369,3.758992806,3.69348659,3.820915033,3.769109766,0.056992629
767,3.835178352,3.764030612,3.866585067,3.779284834,3.726205997,3.794256972,0.056290864
768,3.8452237,3.744845361,3.753164557,3.867080745,3.820282413,3.806119355,0.054783086
769,3.789473684,3.758533502,3.75625,3.814126394,3.768627451,3.777402206,0.024366097
770,3.762081784,3.781049936,3.8375,3.807551766,3.846649485,3.806966594,0.036033604
771,3.83190184,3.804846939,3.789408867,3.759556104,3.754950495,3.788132849,0.032071844
772,3.791821561,3.755813953,3.777227723,3.803874092,3.776232617,3.780993989,0.018108182
773,3.802679659,3.868117798,3.80125,3.748502994,3.775095299,3.79912915,0.044489244
774,3.902469136,3.815136476,3.777078086,3.830097087,3.788944724,3.822745102,0.049233643
775,3.777777778,3.918340027,3.775561097,3.724223602,3.722365039,3.783653509,0.079888453
776,3.866910867,3.770408163,3.830614806,3.7997558,3.768339768,3.807205881,0.041930936
777,3.745387454,3.891719745,3.781750925,3.75127551,3.729295426,3.779885812,0.065342139
778,3.803278689,3.826582278,3.797966963,3.756554307,3.78833967,3.794544382,0.025476328
779,3.774074074,3.768929504,3.789408867,3.817258883,3.746803069,3.779294879,0.026143708
780,3.761613692,3.75440806,3.766954377,3.788366337,3.7375,3.761768493,0.018557333
781,3.716507177,3.892268695,3.807930607,3.805728518,3.76111817,3.796710633,0.065264789
782,3.790874525,3.75,3.857503153,3.834975369,3.77037037,3.800744683,0.044688661
783,3.883950617,3.798982188,3.802992519,3.853267571,3.796078431,3.827054265,0.039531139
784,3.758961681,3.785353535,3.791821561,3.766666667,3.738461538,3.768252997,0.021355805
785,3.769507803,3.737684729,3.881290323,3.812342569,3.804785894,3.801122264,0.053828501
786,3.843554443,3.750957854,3.741573034,3.8488228,3.805194805,3.798020587,0.050266523
787,3.793478261,3.837837838,3.825095057,3.801479655,3.837735849,3.819125332,0.020623342
788,3.747868453,3.758064516,3.785982478,3.801001252,3.777777778,3.774138895,0.021351931
789,3.766378245,3.85479798,3.766990291,3.76499388,3.790697674,3.788771614,0.038420243
790,3.796296296,3.888745149,3.885534591,3.785714286,3.794416244,3.830141313,0.052197585
791,3.723247232,3.771907216,3.840399002,3.774907749,3.904092072,3.802910654,0.07024011
792,3.757763975,3.845177665,3.777917189,3.84079602,3.82875,3.81008097,0.039671469
793,3.752463054,3.81043257,3.767209011,3.823086575,3.772151899,3.785068622,0.030156364
794,3.874378109,3.778473091,3.8175,3.776595745,3.873417722,3.824072933,0.048327403
795,3.885714286,3.798029557,3.761490683,3.850306748,3.786259542,3.816360163,0.050534848
796,3.794520548,3.849382716,3.758413462,3.834363412,3.824650572,3.812266142,0.036174303
797,3.768041237,3.83107275,3.773299748,3.801498127,3.772606383,3.789303649,0.026834571
798,3.774193548,3.750297265,3.819975339,3.847880299,3.756129032,3.789695097,0.042489936
799,3.794264339,3.775,3.764705882,3.787286064,3.787765293,3.781804316,0.011826772
800,3.730627306,3.755414013,3.851620948,3.849747475,3.722081218,3.781898192,0.063978461
801,3.756457565,3.819530284,3.800251256,3.752126367,3.765217391,3.778716573,0.029640479
802,3.894736842,3.776173285,3.876201923,3.847931873,3.867737948,3.852556374,0.045892664
803,3.891330891,3.802238806,3.909090909,3.791304348,3.8,3.838792991,0.056564795
804,3.821917808,3.76980198,3.724602203,3.841794569,3.799748111,3.791572934,0.046013343
805,3.776299879,3.74125,3.838669951,3.802679659,3.920496894,3.815879277,0.068510124
806,3.818955043,3.782019704,3.792079208,3.762562814,3.774234694,3.785970293,0.021369102
807,3.855582524,3.869674185,3.784363178,3.982843137,3.797484277,3.85798946,0.078759878
808,3.7825,3.800248139,3.723484848,3.7799511,3.827144686,3.782665755,0.038069975
809,3.780669145,3.788387097,3.832911392,3.831658291,3.740127389,3.794750663,0.038861615
810,3.749373434,3.853246753,3.762081784,3.831695332,3.752258065,3.789731073,0.048971137
811,3.740740741,3.856780735,3.798507463,3.801444043,3.815136476,3.802521892,0.041645341
812,3.963459196,3.749385749,3.813664596,3.853628536,3.755102041,3.827048024,0.087608934
813,3.905162065,3.840966921,3.762376238,3.856079404,3.889022919,3.850721509,0.055586685
814,3.864345738,3.767141009,3.82592122,3.759416768,3.803970223,3.804158992,0.043209583
815,3.798802395,3.7675,3.83190184,3.792336218,3.743176179,3.786743326,0.033482813
816,3.7997558,3.769526248,3.817401961,3.791970803,3.896984925,3.815127947,0.048882019
817,3.804697157,3.791304348,3.797546012,3.851400731,3.879901961,3.824970042,0.038770295
818,3.86977887,3.772058824,3.833535844,3.764705882,3.753530167,3.798721917,0.050426693
819,3.779187817,3.77037037,3.730295567,3.743373494,3.811576355,3.766960721,0.031829127
820,3.847690387,3.791139241,3.717821782,3.821818182,3.942820839,3.824258086,0.082215718
821,3.817307692,3.721189591,3.808510638,3.860837438,3.849009901,3.811371052,0.054862847
822,3.803658537,3.791366906,3.759305211,3.772616137,3.917181706,3.808825699,0.062920474
823,3.764207981,3.768939394,3.724304716,3.794228356,3.855,3.781336089,0.048198055
824,3.762304922,3.774718398,3.762860728,3.846338535,3.789667897,3.787178096,0.034897743
825,3.789600967,3.743523316,3.743523316,3.779301746,3.763157895,3.763821448,0.02078877
826,3.781287971,3.828348505,3.803945746,3.795868773,3.900121803,3.821914559,0.0469296
827,3.827067669,3.828105395,3.782994924,3.778325123,3.783088235,3.799916269,0.025335339
828,3.790108565,3.761061947,3.906169666,3.751851852,3.73828125,3.789494656,0.067936822
829,3.845410628,3.839397742,3.768382353,3.835380835,3.829177057,3.823549723,0.031401193
830,3.871287129,3.775561097,3.733173077,3.795620438,3.73651192,3.782430732,0.056239384
831,3.899755501,3.821733822,3.79528536,3.758186398,3.770935961,3.809179408,0.056163901
832,3.807272727,3.770631068,3.806097561,3.846925972,3.785185185,3.803222503,0.028819308
833,3.797794118,3.893564356,3.837974684,3.747868453,3.791411043,3.813722531,0.054888889
834,3.709090909,3.899371069,3.764339152,3.883054893,3.82396088,3.815963381,0.080013842
835,3.865810968,3.898765432,3.771535581,3.831912302,3.819188192,3.837442495,0.048147681
836,3.839135654,3.804432855,3.868226601,3.823104693,4.003816794,3.86774332,0.079585558
837,3.839066339,3.831869511,3.841168996,3.775184275,3.854454203,3.828348665,0.030820356
838,3.739608802,3.835839599,3.850502513,3.813842482,3.73594132,3.795146943,0.053989456
839,3.807506053,3.815189873,3.795121951,3.824324324,3.925831202,3.833594681,0.052661703
840,3.836585366,3.750629723,3.747868453,3.77173913,3.784119107,3.778188356,0.035936582
841,3.784431138,3.817602041,3.808716707,3.826876513,3.80608365,3.80874201,0.015854387
842,3.781021898,3.859801489,3.735294118,3.808894231,3.727616646,3.782525676,0.054577777
843,3.770909091,3.853628536,3.73992674,3.810173697,3.878446115,3.810616836,0.057063142
844,3.82630273,3.8,3.766624843,3.764207981,3.801992528,3.791825616,0.026252003
845,3.806372549,3.745952677,3.827373613,3.851941748,3.751545117,3.796637141,0.046637736
846,3.812734082,3.837769328,3.831488315,3.812048193,3.936959209,3.846199825,0.051988118
847,3.815423515,3.838071693,3.854216867,3.837037037,3.822800496,3.833509922,0.015031948
848,3.758413462,3.765151515,3.823741007,3.840243902,3.776283619,3.792766701,0.036837236
849,3.826582278,3.747081712,3.750915751,3.773514851,3.75879397,3.771377713,0.032478645
850,3.881101377,3.790262172,3.816105769,3.864508393,3.769820972,3.824359737,0.047530982
851,3.81598063,3.778907243,3.738181818,3.794007491,3.78136646,3.781688728,0.028409409
852,3.743811881,3.847522236,3.782719187,3.753374233,3.782608696,3.782007247,0.040533375
853,3.872009569,3.765384615,3.769784173,3.812039312,3.828431373,3.809529808,0.044146916
854,3.818639798,3.803846154,3.764339152,3.92375,3.834177215,3.828950464,0.059003027
855,3.819277108,3.773722628,3.871921182,3.87032419,3.778195489,3.822688119,0.047649602
856,3.812274368,3.8475,3.806818182,3.813027744,3.829683698,3.821860799,0.01669408
857,3.933333333,3.912609238,3.883663366,3.884987893,3.763157895,3.875550345,0.066142246
858,3.822677925,3.781818182,3.789473684,3.764925373,3.812578616,3.794294756,0.023352581
859,3.840993789,3.844783715,3.799475754,3.794117647,3.739622642,3.803798709,0.042703112
860,3.812039312,3.840357599,3.775,3.823529412,3.79296875,3.808779015,0.025575364
861,3.838164251,3.867149758,3.758490566,3.791563275,3.76621787,3.804317144,0.046925087
862,3.838942308,3.75831202,3.829890644,3.802484472,3.790464241,3.804018737,0.032265282
863,3.921664627,3.780205656,3.767790262,3.804668305,3.907317073,3.836329184,0.072751742
864,3.774271845,3.821656051,3.821078431,3.763922518,3.69193154,3.774572077,0.053204096
865,3.771971496,3.744680851,3.7845953,3.841794569,3.792067308,3.787021905,0.035534029
866,3.859733978,3.775483871,3.827020202,3.787048568,3.875761267,3.825009577,0.043816077
867,3.760714286,3.935863874,3.775735294,3.853365385,3.737484737,3.812632715,0.081469673
868,3.923654568,3.823455233,3.754098361,3.766423358,3.736585366,3.800843377,0.075981595
869,3.837968561,3.812269939,3.798969072,3.790184049,3.747524752,3.797383275,0.033200128
870,3.745762712,3.861179361,3.797246558,3.855757576,3.818069307,3.815603103,0.047197198
871,3.776029056,3.81981982,3.942643392,3.923718713,3.74875,3.842192196,0.087101297
872,3.735618115,3.850306748,3.777372263,3.829113924,3.845177665,3.807517743,0.049481992
873,3.862864078,3.763565891,3.798319328,3.811576355,3.854636591,3.818192449,0.041068554
874,3.857320099,3.891001267,3.82960199,3.782287823,3.781681305,3.828378497,0.047606992
875,3.82078853,3.839898348,3.77173913,3.769512195,3.697384807,3.779864602,0.055350995
876,3.778307509,3.747524752,3.916145181,3.853188929,3.787072243,3.816447723,0.067744871
877,3.791970803,3.76747141,3.766089109,3.843822844,3.788874842,3.791645802,0.031495132
878,3.811576355,3.831234257,3.827417381,3.757539204,3.842985843,3.814150608,0.033581271
879,3.805520703,3.830379747,3.784688995,3.8150358,3.796044499,3.806333949,0.017528268
880,3.783913565,3.856416773,3.772439949,3.805988024,3.874064838,3.81856463,0.044719714
881,3.815256257,3.859452736,3.796482412,3.798004988,3.76375,3.806589279,0.034931019
882,3.786503067,3.89375,3.840506329,3.867947179,3.801020408,3.837945397,0.044806771
883,3.791273585,3.73518285,3.827889447,3.819753086,3.802281369,3.795276067,0.036534388
884,3.795942721,3.85875,3.849009901,3.877128954,3.758122744,3.827790864,0.049271985
885,3.786516854,3.870927318,3.801526718,3.840193705,3.855181024,3.830869124,0.035744845
886,3.776978417,3.806573957,3.854700855,3.739130435,3.768395657,3.789155864,0.043821672
887,3.798534799,3.723484848,3.734643735,3.778597786,3.82853567,3.772759367,0.043846994
888,3.805054152,3.820224719,3.810877627,3.761158022,3.771643664,3.793791637,0.02585038
889,3.773006135,3.858040201,3.901599016,3.801713586,3.801020408,3.827075869,0.05186077
890,3.785714286,3.810877627,3.823312883,3.802352941,3.76499388,3.797450323,0.022717589
891,3.830614806,3.798004988,3.846248462,3.782082324,3.791403287,3.809670773,0.027420312
892,3.770388959,3.786259542,3.773913043,3.912470024,3.807185629,3.810043439,0.059040091
893,3.801526718,3.824626866,3.882860666,3.913899139,3.85235732,3.855054142,0.044816887
894,3.837837838,3.759847522,3.914004914,3.797833935,3.802005013,3.822305844,0.058228005
895,3.794117647,3.916873449,3.725653207,3.809464508,3.831121834,3.815446129,0.069077279
896,3.766089109,3.787951807,3.781512605,3.985559567,3.838516746,3.831925967,0.090078365
897,3.792114695,3.974009901,3.884109916,3.854296389,3.781287971,3.857163774,0.078063842
898,3.740740741,3.744444444,3.812269939,3.919179735,3.839853301,3.811297632,0.073997539
899,3.815309842,3.850490196,3.837267081,3.80239521,3.767813268,3.814655119,0.032172763
900,3.827160494,3.820672478,3.865853659,3.773514851,3.768674699,3.811175236,0.040497087
901,3.793865031,3.759569378,3.893074119,3.850835322,3.756952842,3.810859338,0.059545626
902,3.870616687,3.779026217,3.883519207,3.815217391,3.759124088,3.821500718,0.054756458
903,3.788063337,3.796116505,3.79704797,3.862576687,3.911192214,3.830999343,0.053946812
904,3.840095465,3.770963705,3.76044226,3.815270936,3.869674185,3.81128931,0.046005485
905,3.781287971,3.809348093,3.782660333,3.951807229,3.763157895,3.817652304,0.076783701
906,3.778051788,3.75879397,3.841779975,3.876042908,3.809701493,3.812874027,0.047363402
907,3.844913151,3.791563275,3.780940594,3.885679904,3.777777778,3.81617494,0.047377104
908,3.813186813,3.819548872,3.836144578,3.87244284,3.798041616,3.827872944,0.028415561
909,3.863861386,3.815662651,3.807594937,3.777777778,3.756653992,3.804310149,0.040807766
910,3.855,3.809762203,4.008443908,3.774939173,3.75794621,3.841218299,0.100587013
911,3.892901619,3.898457584,3.931930693,3.825242718,3.781887755,3.866084074,0.060950879
912,3.849033816,3.898389095,3.848407643,3.826506024,3.811648079,3.846796932,0.032850084
913,3.851620948,3.776556777,3.785714286,3.817640048,3.851168512,3.816540114,0.035284202
914,3.805486284,3.770676692,3.773584906,3.817843866,3.836385836,3.800795517,0.028402823
915,3.790184049,3.981036662,3.820418204,3.849939976,3.771498771,3.842615533,0.082935867
916,3.79704797,3.856234097,3.777917189,3.875,3.77750309,3.816740469,0.045794467
917,3.779411765,3.861460957,3.772104608,3.765567766,3.837981408,3.803305301,0.043454052
918,3.84885127,3.846540881,3.869949495,3.815757576,3.744297719,3.825079388,0.049121275
919,3.78992629,3.815217391,3.828105395,3.84516129,3.849546044,3.825591282,0.02420096
920,3.840740741,3.856257745,3.769230769,3.860493827,3.766917293,3.818728075,0.046828816
921,3.834761322,3.785714286,3.876623377,3.775267539,3.772952854,3.809063875,0.045321205
922,3.877871826,4.003787879,3.833543506,3.84375,3.810173697,3.873825382,0.076624603
923,3.854066986,3.864213198,3.855,3.865361077,3.824754902,3.852679233,0.016438838
924,3.866666667,3.753787879,3.85199005,3.803159174,3.798734177,3.814867589,0.045247449
925,3.870616687,3.790697674,3.765853659,3.744444444,3.787644788,3.79185145,0.047818143
926,3.785175879,3.814861461,3.802238806,3.819852941,3.797530864,3.80393199,0.013861484
927,3.807038835,3.801778907,3.783269962,3.783431953,3.889440994,3.81299213,0.044053428
928,3.794871795,3.876847291,3.844444444,3.836784409,3.857668712,3.84212333,0.030471345
929,3.77764277,3.823979592,3.947437582,3.812048193,3.805520703,3.833325768,0.066021417
930,3.776595745,3.878109453,3.842105263,3.809057528,3.940740741,3.849321746,0.063538415
931,3.846528624,3.757575758,3.826362484,3.84043849,3.793103448,3.812801761,0.037158842
932,3.774818402,3.839853301,3.765508685,3.778042959,3.920099875,3.815664644,0.065366726
933,3.820197044,3.847690387,3.834827145,3.879041916,3.897114178,3.855774134,0.031702687
934,3.823095823,3.741818182,3.709798995,3.756658596,3.810909091,3.768456137,0.047637096
935,3.847690387,3.815326633,3.844500632,3.805623472,3.851898734,3.833007972,0.021018183
936,3.865168539,3.848258706,3.904282116,3.833922261,3.812039312,3.852734187,0.034791498
937,3.829177057,3.805031447,3.839397742,3.816479401,3.782771536,3.814571436,0.021997472
938,3.850657109,3.808823529,3.776283619,3.788530466,3.782870929,3.80143313,0.030087996
939,3.768939394,3.8,3.798288509,3.785973398,3.770676692,3.784775598,0.014708674
940,3.818742293,3.7525,3.867346939,3.814946619,3.805147059,3.811736582,0.040939866
941,3.777372263,3.806930693,3.895806861,3.869665513,3.764705882,3.822896243,0.057482111
942,3.893157263,3.793060719,3.845864662,3.808019441,3.773794808,3.822779379,0.047398627
943,3.799522673,3.805837563,3.69592089,3.776978417,3.737037037,3.763059316,0.046200713
944,3.811111111,3.837064677,3.846522782,3.787735849,3.876903553,3.831867594,0.034089824
945,3.774038462,3.814627995,3.903892944,3.849578821,3.84157161,3.836741966,0.047744427
946,3.828641371,3.846925972,3.740310078,3.804038005,3.814159292,3.806814944,0.040527261
947,3.86918239,3.843283582,3.723636364,3.870588235,3.894267516,3.840191617,0.067607894
948,3.903184713,3.770700637,3.81372549,3.794326241,3.799485861,3.816284589,0.050991283
949,3.799278846,3.844585987,3.769792935,3.831381733,3.795454545,3.808098809,0.029909939
950,3.749090909,3.783269962,3.734767025,3.86267166,3.874221669,3.800804245,0.064343472
951,3.811320755,3.796875,3.973945409,3.779026217,3.862842893,3.844802055,0.078657388
952,3.853199498,3.797780518,3.84,3.817857143,3.807061791,3.82317979,0.023007313
953,3.879441624,3.7675,3.77764277,3.862721893,3.891025641,3.835666386,0.058579679
954,3.796912114,3.787072243,3.797752809,3.78125,3.794936709,3.791584775,0.007155962
955,3.76835443,3.774234694,3.803398058,3.856799037,3.794676806,3.799492605,0.035107049
956,3.794840295,3.787804878,3.761964736,3.810714286,3.812738854,3.79361261,0.020585829
957,3.939054726,3.802973978,3.8156956,3.842473746,3.880352645,3.856110139,0.055023271
958,3.759096612,3.779026217,3.919698871,3.837775203,3.85875,3.830869381,0.064332615
959,3.810679612,3.789408867,3.765217391,3.819277108,3.74875,3.786666596,0.029771325
960,3.780940594,3.783850932,3.824175824,3.852216749,3.866082603,3.82145334,0.038732396
961,3.812729498,3.978520286,3.759259259,3.816820276,3.842767296,3.842019323,0.082120622
962,3.858958069,3.817391304,3.912453761,3.804994055,3.811794228,3.841118283,0.045096668
963,3.742098609,3.889714994,3.790697674,3.80952381,3.833333333,3.813073684,0.054394605
964,3.89684466,3.864698647,3.750943396,3.832740214,3.802631579,3.829571699,0.056297809
965,3.785714286,3.775184275,3.852904821,3.832524272,3.879518072,3.825169145,0.044250267
966,3.782608696,3.823312883,3.784933171,3.851720047,3.83107275,3.81472951,0.030119114
967,3.775800712,3.773234201,3.821561338,3.832116788,3.875,3.815542608,0.042472137
968,3.786783042,3.818069307,3.924550898,3.821002387,3.805728518,3.83122683,0.053880552
969,3.797297297,3.79528536,3.847072879,3.897374702,3.821011673,3.831608382,0.042347557
970,3.816625917,3.825454545,3.804374241,3.79020979,3.763454318,3.800023762,0.024366582
971,3.826714801,3.784653465,3.890995261,3.821640904,3.822560203,3.829312927,0.038439522
972,3.816020025,3.778450363,3.901496259,3.838748496,3.802030457,3.82734912,0.046872741
973,3.8488228,3.746323529,3.871921182,3.80399061,3.8488228,3.823976185,0.049906887
974,3.844418052,3.833130329,3.801204819,3.795121951,3.804597701,3.815694571,0.021710425
975,3.754578755,3.832917706,3.892688679,3.798586572,3.849382716,3.825630886,0.052186672
976,3.810714286,3.836385836,3.854761905,3.843301435,3.759398496,3.820912392,0.037994891
977,3.803398058,3.791970803,3.790697674,3.869722557,3.860493827,3.823256584,0.038661812
978,3.809123649,3.811320755,3.907035176,3.803874092,3.757431629,3.81775706,0.0545858
979,3.860321384,3.781954887,3.795209581,3.814285714,3.772337821,3.804821878,0.03478602
980,3.791304348,3.901282051,3.79528536,3.788023952,3.757649939,3.80670913,0.054926741
981,3.808823529,3.939506173,3.838633687,3.79667063,3.800246609,3.836776126,0.059751814
982,3.750902527,3.827067669,3.753521127,3.820950061,3.845679012,3.799624079,0.044238775
983,3.852121212,3.793923382,3.782401902,3.801470588,3.840148699,3.814013157,0.030395217
984,3.834333733,3.784090909,3.839552239,3.798076923,3.950678175,3.841346396,0.065490977
985,3.790108565,3.861982434,3.793349169,3.841536615,3.899879373,3.837371231,0.046642339
986,3.754807692,3.770676692,3.766138855,3.855769231,3.766826923,3.782843879,0.04119398
987,3.856257745,3.834939759,3.827503016,3.777511962,3.762484775,3.811739451,0.039894131
988,3.813173653,3.812269939,3.820512821,3.799059929,3.844444444,3.817892157,0.016736325
989,3.800738007,3.842558426,3.79261025,3.778307509,3.777917189,3.798426276,0.02651511
990,3.895859473,3.808030113,3.772991851,3.780487805,3.764417178,3.804357284,0.053700314
991,3.813186813,3.784634761,3.936507937,3.891252955,3.917355372,3.868587567,0.066374906
992,3.886138614,3.77764277,3.838748496,3.782918149,3.803461063,3.817781819,0.045121934
993,3.813664596,3.819672131,3.858513189,3.823952096,3.84503632,3.832167666,0.018879132
994,3.82962963,3.742966752,3.827956989,3.776978417,3.858573217,3.807221001,0.046401509
995,3.768948655,3.780397022,3.908114558,3.800711744,3.797546012,3.811143598,0.05572892
996,3.818639798,3.773234201,3.855407047,3.793103448,3.832917706,3.81466044,0.03236621
997,3.799270073,3.700384123,3.83125,3.87409201,3.78490566,3.797980373,0.064415621
998,3.969733656,3.861982434,3.858708892,3.790454016,3.940821256,3.884340051,0.071508044
999,3.790697674,3.742857143,3.818399044,3.795454545,3.806372549,3.790756191,0.028828782

==> experiment_1/MAPPO_RRF.csv <==
Step,MAPPO_RRF_4 - Mean Episode Reward,MAPPO_RRF_3 - Mean Episode Reward,MAPPO_RRF_2 - Mean Episode Reward,MAPPO_RRF_1 - Mean Episode Reward,MAPPO_RRF_0 - Mean Episode Reward,AVERAGE,STDEV
0,0.500914077,0.504621072,0.119850187,-0.04587156,0.636015326,0.34310582,0.290660059
1,0.888475836,1.113924051,0.04519774,0.121268657,0.849264706,0.603626198,0.486413567
2,0.977099237,0.941605839,1.178707224,1.89943074,0.642147117,1.127798032,0.472028403
3,0.611829945,0.724584104,0.659851301,1.839622642,1,0.967177598,0.510345637
4,1.058181818,1.46,1.586206897,2.50273224,1.852886406,1.692001472,0.536169952
5,1.524074074,1.088235294,1.306640625,2.181506849,1.943907157,1.6088728,0.4499323
6,1.816849817,2.654343808,2.453307393,4.052453469,1.959780622,2.587347022,0.888326745
7,2.855855856,2.787769784,1.607619048,4.81383855,2.724394786,2.957895605,1.157761691
8,2.955830389,4.079310345,2.710727969,5.766942149,4.563478261,4.015257822,1.244711912
9,3.718965517,4.350758853,2.372881356,6.851910828,5.39070568,4.537044447,1.693731177
10,4.945392491,5.497615262,2.95505618,7.155115512,7.781144781,5.666864845,1.909721427
11,5.596091205,8.518167457,3.930970149,10.00647249,10.24761905,7.65986407,2.788527386
12,6.782094595,8.0456621,4.718637993,11.94351145,11.53554502,8.605090232,3.101346702
13,6.688498403,9.178403756,7.455909944,11.92530488,12.61881978,9.573387351,2.634790389
14,7.809230769,10.67526555,6.362683438,15.67746914,14.04524887,10.91397955,3.965678575
15,8.563182527,11.29613095,6.516460905,14.82352941,16.66816817,11.57349439,4.21992074
16,10.30674847,13.3338257,7.660341556,17.48507463,16.80248834,13.11769574,4.194715313
17,10.72794118,13.76730486,9.650283554,18.21661721,18.43909774,14.16024891,4.093824619
18,10.48,13.0363901,9.922382671,16.57562408,18.18330849,13.63954107,3.65479696
19,10.8805513,15.28571429,11.39572193,18.37666174,19.59276018,15.10628189,3.952250058
20,12.11363636,16.80346821,9.836330935,20.52030075,21.66716642,16.18818054,5.150559055
21,11.36023916,16.00145349,12.28498294,19.95508982,20.60735294,16.04182367,4.248247434
22,12.83604136,17.60689655,11.02985075,21.20126783,20.89712557,16.71423641,4.630860935
23,13.13180516,19.22727273,11.97513321,21.72121212,22.12556732,17.63619811,4.788280105
24,15.47988077,18.92116183,14.95911414,20.92438272,23.16105417,18.68911873,3.509294736
25,14.83480826,19.4612069,12.81985294,21.53654743,21.97859327,18.12620176,4.100128829
26,15.02003082,20.49435028,12.0137457,21.74411303,22.29216867,18.3128817,4.552165959
27,15.78980892,20.98618785,13.81066176,23.75038521,23.49919743,19.56724823,4.538159997
28,17.45904173,22.54237288,13.41074523,22.18376723,24.00775194,19.9207358,4.391409455
29,17.76923077,21.26768377,12.83738318,24.46841294,23.51441578,19.97142529,4.748688851
30,17.52089552,22.21786198,15.35626102,23.13166144,24.143951,20.47412619,3.823769
31,15.26268657,23.87138728,14.20872865,24.85045317,24.81791045,20.60223322,5.382711553
32,18.53134328,24.08689655,15.52530541,24.85289515,25.51273885,21.70183585,4.425557093
33,17.92774566,22.0723589,14.89373814,24.14440994,24.93157076,20.79396468,4.27221968
34,20.6562963,24.77253219,15.51872659,24.82171799,24.82262997,22.11838061,4.103615537
35,20.47540984,23.6964539,15.09430605,26.61919505,25.34346505,22.24576598,4.61260926
36,20.38606676,25.82608696,16.24551971,24.93387097,26.51980983,22.78227085,4.368475323
37,21.38863976,23.31432545,15.44602851,27.61774194,26.35423197,22.82419353,4.800459371
38,21.05979073,24.9596662,16.84121622,26.76804916,25.36977492,22.99969945,4.041947194
39,21.17428571,26.14839572,16.62759924,26.41666667,24.87296417,23.0479823,4.154010534
40,21.23746313,24.14965035,15.08216433,25.71264368,26.71546053,22.5794764,4.674377928
41,23.10635155,26.74202497,16.55898367,26.96254072,25.34858044,23.74369627,4.299793345
42,22.54393939,26.45106383,14.78846154,28.35986733,25.38161994,23.50499041,5.307363081
43,21.72888889,26.36818851,16.25989673,26.90483871,24.20574163,23.09351089,4.331491261
44,20.3754386,26.31707317,17.11714771,28.2172524,26.6234375,23.73006987,4.748243355
45,22.40416048,26.81466113,17.30565371,25.09868421,25.59259259,23.44315042,3.790657735
46,23.27769347,27.6671123,17.33511586,25.88993711,25.01869159,23.83771007,3.964467952
47,23.76273654,26.92230216,18.3597786,26.47001621,27.66666667,24.63630003,3.805564254
48,23.55873494,29.00559441,16.08391608,27.34076433,25.03338633,24.20447922,4.998364974
49,22.83333333,26.93857143,17.77027027,25.5695581,26.60252366,23.94285136,3.80874513
50,24.67477204,26.36246418,17.82423208,27.70894309,26.73028391,24.66013906,3.975187256
51,25.91515152,28.32267038,18.41836735,26.18838028,25.8832,24.9455539,3.787248247
52,25.15007429,28.86908078,18.40657439,27.27135678,27.26530612,25.39247847,4.12268257
53,25.93302892,28.35785007,17.67210145,26.05844156,29.44532488,25.49334938,4.623527902
54,25.14008942,27.41982507,17.31369151,26.46721311,27.39966833,24.74809749,4.258766391
55,26.91895803,28.44978784,19.2613828,27.11055276,26.42508143,25.63315257,3.639919044
56,25.96822995,29.1754386,16.62210339,26.58096828,25.0896,24.68726804,4.758660286
57,25.47648903,26.50769231,19.51629503,26.57450331,25.66463415,24.74792276,2.965395534
58,24.45356037,28.32869081,19.515625,27.37799043,28.34902597,25.60497852,3.758256455
59,24.66565809,27.22799423,16.7696,27.446875,26.61430793,24.54488705,4.482543233
60,25.34529148,27.90138889,20.43718593,25.30550918,26.77033493,25.15194208,2.849058861
61,27.10043042,27.26853147,19.23472669,26.62126246,28.54761905,25.75451402,3.713625425
62,25.63757396,28.875,19.17369309,26.54849498,26.71296296,25.389545,3.672238082
63,25.12537764,28.7472973,19.56375839,25.77295492,26.82539683,25.20695702,3.4396968
64,23.46666667,29.37222222,21.2358804,24.96523179,25.32227488,24.87245519,2.985789937
65,26.72058824,28.98734177,20.75324675,26.15789474,25.76442308,25.67669891,3.021989708
66,26.6661743,28.45100865,20.0539629,26.84833333,27.29366306,25.86262845,3.320597371
67,26.84421365,29.28511822,20.92931034,26.67869416,27.93333333,26.33413394,3.195964959
68,25.45994065,29.38617886,20.10299003,25.78239203,27.15916399,25.57813311,3.429057959
69,25.1577381,29.93811533,19.69340463,26.18067979,27.20322581,25.63463273,3.768429179
70,26.97260274,30.04892086,21.71621622,28.80244755,26.89822294,26.88768206,3.178487819
71,27.64560863,29.0428769,23.25040388,24.96615905,27.02889246,26.38678818,2.286199233
72,28.55882353,29.76068376,21.36454849,26.21043771,26.96677215,26.57225313,3.221773388
73,26.61051005,28.24930362,22.30689655,27.81176471,26.05741627,26.20717824,2.352779008
74,26.99704579,28.70406732,23.70692718,27.16836735,27.23202614,26.76168676,1.840271751
75,27.90591806,30.12146893,24.48275862,26.10552764,28.44610282,27.41235521,2.176112934
76,27.67522659,28.49857955,22.8559322,25.82124789,27.74681529,26.5195603,2.273106222
77,26.63622975,31.28186969,24.32590051,27.03979239,27.87777778,27.43231402,2.522654607
78,26.12238325,30.67403315,23.84075342,27.45719178,25.89137931,26.79714818,2.523979473
79,25.9515625,29.72260749,24.33609272,26.41396934,27.91584158,26.86801472,2.043484276
80,27.70398773,29.88028169,26.13468013,25.48648649,26.88480801,27.21804881,1.703427848
81,26.46439628,30.5028169,24.32436975,25.61120543,27.64774624,26.91010692,2.346460981
82,26.65813253,28.89391796,24.45146379,27.09966216,27.08506944,26.83764918,1.587782718
83,26.63708399,31.3783032,25.19651347,27.2364532,28.22815534,27.73530184,2.313803268
84,27.82047244,30.7700831,25.07142857,27.93596059,27.825,27.88458894,2.015579857
85,25.62790698,30.82271468,22.73789649,27.16584565,27.24671053,26.72021487,2.930797048
86,27.15384615,30.93714286,23.89446367,27.43273906,27.6281407,27.40926649,2.495668596
87,26.85671192,30.90198864,25.16850394,27.6076555,26.97226754,27.50142551,2.104358645
88,26.62518968,30.22094692,25.60862866,27.1147541,25.90542907,27.09498969,1.845063334
89,27.21109399,27.99146515,25.50252951,27.37824675,26.34891486,26.88645005,0.97114574
90,28.29893778,30.72585227,25.04501608,26.54918033,26.05772496,27.33534228,2.231592764
91,27.40384615,31.97454031,26.70431894,26.06451613,27.4125,27.91194431,2.338997892
92,27.75334324,29.56960227,25.4483871,28.03490401,24.96121417,27.15349016,1.916230827
93,28.14069592,31.07022472,25.32119205,28.12173913,26.11333333,27.75343703,2.23004777
94,27.06646526,30.26224784,26.0656,26.88486842,27.65709459,27.58725522,1.600036488
95,26.85905045,29.86123033,26.4602649,26.28275862,27.86518771,27.4656984,1.472788997
96,26.11516035,31.13458755,25.79145299,28.09515571,26.88870152,27.60501162,2.163324951
97,26.78550725,30.2284041,26.7,26.29931973,26.70528109,27.34370243,1.623711446
98,27.39110429,31.5625,26.46507666,27.35175879,26.75613748,27.90531545,2.082110389
99,27.57593985,30.70764618,26.56157635,28.0395189,29.16197183,28.40933062,1.588570104
100,28.12383901,29.53197674,27.27951389,28.0877193,27.73136915,28.15088362,0.843714549
101,26.30568356,31.73760933,27.65986395,27.46114865,27.08067227,28.04899555,2.126008329
102,28.16257669,30.9941349,26.21344538,27.27826087,26.99306759,27.92829708,1.850146352
103,27.03067485,31.5335277,27.99499165,27.02936097,27.04965753,28.12764254,1.948670198
104,28.36793893,31.09415121,27.01502504,26.14189189,27.85784314,28.09537004,1.877939266
105,28.39593114,31.03966006,25.19365609,27.30927835,27.77738516,27.94318216,2.108457569
106,27.82245827,30.68526466,28.72954925,28.41638225,27.7559727,28.68192543,1.191870542
107,27.55167173,31.15879828,26.17803661,29.92691622,28.32736156,28.62855688,1.958526767
108,27.42192192,31.05295008,25.8973064,27.56939502,27.98313659,27.984942,1.888158503
109,27.70499244,28.85306705,25.1901528,25.93914474,26.81095406,26.89966222,1.441980634
110,26.78730159,31.4738331,28.65494137,26.31171171,26.71478873,27.9885153,2.148751259
111,26.95698925,31.28633094,27.87646077,28.48056537,27.00702988,28.32147524,1.775056723
112,27.15233786,29.50144509,26.0601626,25.3198594,28.44039735,27.29484046,1.704896709
113,25.36923077,29.69701493,27.57550336,26.41726619,27.46341463,27.30448597,1.60898067
114,27.97826087,29.51873199,27.95142379,28.44982079,26.30795848,28.04123918,1.158255045
115,27.53194651,30.70218978,27.13864818,25.91150442,28.57956449,27.97277068,1.799780002
116,28.57936508,28.30723781,26.33273703,27.00695652,27.01827243,27.44891377,0.954105474
117,28.42508143,30.69333333,27.48148148,27.46459413,26.37726524,28.08835112,1.626691279
118,28.30662558,30.63802817,25.90328152,28.22122302,24.74871795,27.56357525,2.297655437
119,25.80410742,32.57514451,24.16578483,28.6238698,26.65358362,27.56449804,3.229119006
120,25.32854864,28.83526012,26.8783542,26.14338235,26.87209302,26.81152767,1.298968044
121,29.12149533,30.90014472,24.52432432,27.47132616,27.62033898,27.9275259,2.352992169
122,27.75154321,30.15606936,26.31907308,26.85079929,27.14909091,27.64531517,1.495959817
123,27.10725552,30.16691069,25.86679174,27.4133574,28.45375218,27.80161351,1.612166762
124,27.11419753,31.04504505,27.93967093,28.26724138,27.93793103,28.46081718,1.506161766
125,27.72133758,28.53412463,26.38675958,27.64014467,27.58070175,27.57261364,0.767707284
126,28.09077156,31.12055641,26.58928571,28.60611205,29.2183908,28.72502331,1.655277967
127,27.23600605,31.62202381,27.70337478,27.2122807,27.53832117,28.2624013,1.889451413
128,27.22153846,30.73952096,24.49277978,27.25880282,26.92795883,27.32812017,2.227841113
129,27.43384615,29.74260355,27.32928943,27.57168459,27.65546218,27.94657718,1.011797953
130,26.49922958,30.54772394,25.74626866,27.34774775,28.28498294,27.68519057,1.859679909
131,26.09400324,30.22781065,27.55098684,28.31907308,29.67021277,28.37241732,1.657974802
132,28.074883,30.66912851,25.90697674,27.76950355,27.2605753,27.93621342,1.738543548
133,27.72266244,31.33183857,25.10956522,28.22508591,26.67118644,27.81206771,2.300678922
134,27.99509804,28.83181818,28.31205674,28.54373928,27.27191413,28.19092527,0.598503145
135,27.76470588,30.52344932,28.20751342,28.95644599,28.47594502,28.78561193,1.063203145
136,27.87142857,31.49546828,26.50844595,26.23089983,26.73389831,27.76802819,2.17504235
137,27.50235479,31.57142857,27.16785714,26.21541156,29.12392427,28.31619527,2.100195168
138,26.63430421,31.92194404,27.14839798,27.42095915,25.2212693,27.66937493,2.523988113
139,27.95071542,31.70845921,26.68770764,27.82918149,28.47386172,28.5299851,1.89251901
140,26.98394864,31.25449102,25.94784173,25.96054889,27.41502683,27.51237142,2.187925503
141,28.58670989,30.36646884,27.9847973,28.57651246,27.79065744,28.66102918,1.016861274
142,28.1336478,31.23573574,27.4939759,27.11172161,27.65025467,28.32506714,1.667852281
143,27.12872841,31.60740741,27.69965278,25.56859206,26.76962457,27.75480105,2.290614899
144,25.18662519,30.51785714,26.82852292,28.31064572,27.88888889,27.74650797,1.96307134
145,27.57594937,29.15372671,27.4057971,28.39279279,27.57849829,28.02135285,0.740549034
146,28.2488408,33.07727273,27.36125654,27.01953819,27.19491525,28.5803647,2.558024832
147,28.25902669,31.55217391,26.14904679,28.03565062,26.57420495,28.11402059,2.126042164
148,26.32013201,28.75667656,24.83420593,29.05454545,25.98188406,26.9894888,1.836842509
149,30.15654952,29.9847793,27.54152249,29.08703375,28.30936455,29.01584992,1.108811279
150,27.80645161,32.05092593,27.02360877,27.38235294,26.89340102,28.23134805,2.164442265
151,29.64583333,29.79555556,28.80453752,28.47098976,27.04982206,28.75334765,1.10307228
152,26.1858679,31.18153846,28.69270833,28.59074733,29.18646865,28.76746613,1.782187984
153,27.93442623,28.65178571,26.38256228,27.27721088,27.16666667,27.48253035,0.854871877
154,27.68769716,31.89001447,27.9527027,28.03690685,28.37005164,28.78747456,1.751406725
155,27.4628752,28.54651163,27.52849741,27.4519573,26.80769231,27.55950677,0.624753893
156,26.86490683,33.18072289,29.28856624,29.36548223,25.59059233,28.85805411,2.905909149
157,27.83850932,32.17690058,27.12891986,29.20921986,25.01549053,28.27380803,2.656407987
158,27.71406491,31.04992436,24.84848485,27.53333333,28.25083612,27.87932871,2.209283478
159,26.59399684,30.40958269,24.92612613,26.33862434,24.64160839,26.58198768,2.303085037
160,28.03100775,29.78445748,25.87912088,26.92072072,27.26243568,27.5755485,1.457002723
161,28.08186196,29.86212121,27.49005425,27.75855856,25.93613445,27.82574609,1.40536955
162,26.78660436,30.26371951,27.05660377,27.1584507,29.26554622,28.10618491,1.56046369
163,28.47874016,31.13884786,27.69357798,26.51126516,26.67250438,28.09898711,1.87783361
164,30.02225755,30.58064516,28.14079422,25.63137996,26.82352941,28.23972126,2.090226697
165,25.75,31.29185185,26.26582278,28.54130053,26.82733813,27.73526266,2.248547979
166,28.20447284,30.84743202,25.5904936,26.39409722,27.33965517,27.67523017,2.027498531
167,27.51968504,29.56932153,26.88214905,25.80909091,28.89417989,27.73488528,1.515855745
168,26.44357367,31.73645681,26.08545455,26.8870674,27.61651376,27.75381324,2.298461321
169,28.22778675,30.79819277,27.6754386,27.07846715,26.28519856,28.01301677,1.715810981
170,29.25474684,30.17801858,24.94152047,25.88035714,27.59792028,27.57051266,2.2025388
171,29.09256449,30.05278592,26.08403361,26.75803403,28.24871355,28.04722632,1.633381515
172,27.51347068,29.21777778,28.00512821,29.30851064,27.99824869,28.4086272,0.805767028
173,28.09744409,30.62027231,28.05344828,27.73344948,26.87612208,28.27614725,1.399200067
174,27.72727273,30.70471842,27.33511586,26.92895204,27.31858407,28.00292862,1.536504255
175,25.9939577,31.38190184,27.87683824,26.18485915,27.65614035,27.81873946,2.163638914
176,28.24846626,30.05417957,26.49186257,27.20034843,29.50511945,28.29999526,1.500892161
177,26.78129952,29.60331825,27.38848921,27.18132855,25.56962025,27.30481116,1.465463812
178,28.61514683,30.67503925,26.4801444,26.70524412,26.640625,27.82323992,1.817434605
179,27.74146341,29.74624625,27.73730298,27.06902985,27.33392226,27.92559295,1.056871536
180,28.10371517,31.12859304,27.66839378,25.01459854,29.59621993,28.30230409,2.286504705
181,26.9551495,30.07668712,25.33517495,27.46725664,25.46265938,27.05938552,1.92378334
182,28.75513428,30.45535714,28.36713287,26.11413043,27.17770035,28.17389101,1.644329904
183,30.39649682,29.94868035,27.6205036,27.47292419,26.68819188,28.42535937,1.641536332
184,28.64409449,30.98343373,25.90693739,27.14991182,27.36510791,28.00989707,1.924960633
185,25.97791798,30.26928896,26.38488576,25.93474427,27.48516579,27.21040055,1.820719714
186,29.54214876,30.78235294,26.72161172,28.22678571,27.31362007,28.51730384,1.653671682
187,27.49758454,30.87058824,26.20462633,26.74603175,26.5565371,27.57507359,1.901924944
188,29.2810559,28.78,26.99647887,28.40840336,26.24043716,27.94127506,1.274967693
189,28.40710824,30.89570552,28.97326203,28.56620209,28.53180212,29.074816,1.039872311
190,27.40483871,29.04037267,25.56810036,26.60606061,28.39347079,27.40256863,1.384195903
191,29.42295597,29.34360555,26.72789116,27.41360294,26.35027223,27.85166557,1.4494644
192,28.95987159,30.82153846,28.11050725,27.86785714,25.21184919,28.19432473,2.030829927
193,26.38808374,30.25193199,26.50439367,26.88648649,24.63747811,26.9336748,2.047408648
194,27.88206785,29.14854518,27.48780488,25.52397869,27.37876106,27.48423153,1.302108065
195,27.76497696,29.39191291,26.65874363,26.86963979,26.46448087,27.42995083,1.204406382
196,29.4,31.0640625,26.91846922,30.18545455,25.66014235,28.64562572,2.274047623
197,29.41909385,31.359447,26.70818505,26.78798587,26.97508897,28.24996015,2.07216782
198,28.39012739,28.85230769,27.02276708,26.31588448,27.1,27.53621733,1.049331362
199,29.78104575,31.15217391,26.32297064,28.83725136,26.1535649,28.44940131,2.180668277
200,28.20121029,29.75598802,24.44288225,26.98553345,26.85198556,27.24751991,1.955314191
201,27.36190476,28.09470305,27.13835377,27.41229656,25.03063063,27.00757775,1.161530095
202,27.46855346,30.68892261,26.69310345,27.27478261,28.72743682,28.17055979,1.591412125
203,27.48733234,31.69219219,24.73440285,26.93497364,26.07758621,27.38529745,2.622017155
204,28.63888889,31.1656535,26.94912281,26.68551237,27.14590747,28.11701701,1.865661466
205,28.93925234,30.44888179,27.80994671,26.29734848,26.70017331,28.03912053,1.695306517
206,28.44070513,30.41415663,25.58453237,27.98523985,27.19217687,27.92336217,1.766372438
207,29.4796875,29.07614943,26.24275362,28.16366906,27.04456328,28.00136458,1.357859077
208,28.95652174,31.34748428,27.6025878,27.65090909,26.21283784,28.35406815,1.934393514
209,28.9617737,30.01071975,23.6407767,25.68126095,26.86219081,27.03134438,2.547082762
210,29.63191153,30.40840841,29.2787194,26.52196837,27.89208633,28.74661881,1.541729083
211,28.94582043,29.25076453,25.90942699,27.65510949,28.5565371,28.06353171,1.345175206
212,28.62560778,29.79737609,27.21003717,25.92482517,26.48426573,27.60842239,1.587696679
213,28.93778452,31.79621543,28.00891266,26.03119584,28.9047619,28.73577407,2.07838503
214,26.59968603,30.69734789,26.52807018,27.83217993,27.52447552,27.83635191,1.697315962
215,26.64826498,30.11692308,27.02313167,25.83482944,25.62546816,27.04972347,1.807903492
216,28.20385233,31.78680982,28.03392857,27.5078534,25.53846154,28.21418113,2.26134073
217,29.05910543,31.03533026,25.54888508,25.98059965,25.74054054,27.47289219,2.456461892
218,29.69778481,30.55919003,27.10664336,27.6179966,26.74669187,28.34566133,1.684437001
219,28.97460317,30.69544741,24.97670251,27.76643599,27.01639344,27.8859165,2.139659704
220,29.19055375,30.63322884,26.85989492,27.72963605,26.60183486,28.20302968,1.693591531
221,29.08031496,31.20839813,27.97111913,27.32749562,27.38045375,28.59355632,1.622982383
222,29.0848,29.79331307,25.31809524,26.11484099,25.56776557,27.17576297,2.101078973
223,27.19106317,31.12957317,25.1396648,27.09010601,25.82978723,27.27603888,2.320951122
224,28.20064725,31.69316375,27.10954064,27.86434783,26.15275311,28.20409051,2.103276824
225,27.91344668,31.57392687,28.66551127,27.08409506,25.7429078,28.19597754,2.177421701
226,28.79288026,30.48932927,27.59208262,27.02821869,27.90750436,28.36200304,1.349953633
227,26.15,31.7037037,26.8772242,27.43897996,26.25698324,27.68537822,2.305345051
228,26.45054945,31.03963415,26.80347826,26.72844037,27.74821429,27.7540633,1.900636253
229,28.48694316,30.98452012,26.09430605,26.65309735,27.90484429,28.02474219,1.910254167
230,30.2122571,30.10091743,25.26156584,25.11209964,24.88043478,27.11345496,2.781582385
231,28.46325879,31.5119403,25.04797048,27.69890511,25.95796848,27.73600863,2.508730023
232,28.72056515,32.14092954,27.17805755,25.05344828,27.20242215,28.05908453,2.628827853
233,29.16666667,32.50764526,26.3042735,28.35314685,26.64939551,28.59622556,2.486306792
234,29.40031153,30.76062992,26.81613508,27.609375,26.27610619,28.17251155,1.868092787
235,27.21794872,29.259375,26.63047285,28.13261649,26.89721254,27.62752512,1.073926654
236,31.14849921,29.51846154,28.02931034,28.39329806,25.3938294,28.49667971,2.117367865
237,28.46422893,30.27411945,24.65232975,27.34798535,27.05215827,27.55816435,2.058000074
238,27.61356467,30.71904762,25.84547069,27.17283951,26.06716418,27.48361733,1.953928239
239,28.73447205,29.215478,28.10862069,24.94964029,24.14414414,27.03047103,2.318459676
240,30.02973396,30.64036419,26.47769517,26.01431127,26.83626761,27.99967444,2.162520941
241,29.15348101,31.16717325,27.27567568,26.69395018,28.34628975,28.52731397,1.755102075
242,28.10443038,30.08850932,24.22686025,27.36267606,27.60070053,27.47663531,2.109824002
243,28.62419355,30.74807988,24.40977444,29.34375,25.76292335,27.77774424,2.616986248
244,28.9221374,29.79458599,27.46642468,27.3079646,26.39649123,27.97752078,1.360441626
245,29.50157233,31.17874396,28.07169118,26.42385321,27.94275492,28.62372312,1.796290296
246,28.99081164,31.33993902,28.26802218,27.15156794,27.02996255,28.55606067,1.755244183
247,28.7496063,32.27102804,26.90125673,26.57642726,27.02040816,28.3037453,2.37358802
248,29.01265823,30.06739812,27.40340909,28.09821429,24.99635036,27.91560602,1.913862445
249,26.03974563,31.44339623,25.49907919,28.34574468,25.46462715,27.35851858,2.571203145
250,28.54147105,30.56338028,26.37433155,27.06909091,27.32906764,27.97546829,1.644737077
251,28.95555556,30.92900302,27.03398927,23.44241316,25.78821363,27.22983493,2.877635635
252,28.14463453,32.31458967,29.40398551,28.42334495,26.18994413,28.89529976,2.239168001
253,29.49365079,31.93701997,26.22363636,27.33273056,25.96928983,28.1912655,2.513598344
254,27.40695915,30.30733945,25.8875,27.17531306,26.55700935,27.4668242,1.694042314
255,28.94856278,30.42063492,26.41021127,27.32263815,26.21132075,27.86267357,1.792384778
256,26.78234399,29.47244094,26.32105263,26.47540984,24.5875,26.72774948,1.756847835
257,29.94153846,30.52791069,28.61121157,26.61313869,27.04070796,28.54690147,1.723485061
258,29.16875,29.63975155,27.50777202,27.79439252,27.29038113,28.28020944,1.054786331
259,28.0097561,30.09500805,27.43181818,26.69039146,28,28.04539476,1.26656579
260,29.35637481,31.74324324,27.12433393,26.80492091,25.95008606,28.19579179,2.348249494
261,29.55054432,32.43302181,28.09660107,28.40747331,26.32846715,28.96322153,2.257558402
262,28.01102362,31.52323838,26.61101243,25.96434938,25.84955752,27.59183627,2.359973772
263,28.87538462,29.38220758,26.5498155,28.0399274,27.73514431,28.11649588,1.093585546
264,30.096875,29.31530139,25.71758437,25.67259786,25.10554562,27.18158085,2.33355635
265,29.33546326,28.26829268,27.37076649,26.17625232,26.85272727,27.6007004,1.234551272
266,30.56449165,29.98307692,25.04779412,25.98934281,26.7826087,27.67346284,2.460507186
267,32.01938611,30.56721311,27.30265487,27.18613139,27.20614828,28.85630675,2.283561609
268,29.0176,30.84168013,26.15292096,25.89165187,26.78125,27.73702059,2.127618931
269,30.50229008,31.69753086,25.64485981,26.56931608,25.49084249,27.98096787,2.907782325
270,28.54467354,31.3792,27.23734729,28.57245081,26.09369369,28.36547307,1.974281635
271,30.41149068,30.88566828,27.46010187,28.22125436,27.31454545,28.85861213,1.678286791
272,28.80906149,30.55357143,26.7670068,26.07637655,25.78158845,27.59752094,2.031459437
273,29.562986,30.41329011,25.88475177,26.45373665,25.96834264,27.65662144,2.160450603
274,30.41277259,31.02150538,26.4358047,27.78018018,25.7037037,28.27079331,2.363912307
275,30.36057692,31.01401869,27.50990991,24.54398564,24.78743068,27.64318437,3.021790458
276,28.57212318,32.01508296,27.4772344,26.66041276,25.74340949,28.09365256,2.427155776
277,29.02535658,31.97196262,27.31418312,27.31448763,25.35055351,28.19530869,2.479765838
278,28.42677165,29.34918033,25.27050611,26.30978261,26.60573477,27.19239509,1.657727394
279,28.1703125,29.60987261,25.42206655,26.52813067,27.41869159,27.42981478,1.592576524
280,29.33980583,28.43159609,24.53463588,26.90277778,27.62177122,27.36611736,1.825378106
281,29.0529595,31.78763867,26.36585366,27.02504472,26.09574468,28.06544825,2.38121153
282,28.2140625,31.62341772,26.68262411,25.64928058,27.07747748,27.84937248,2.300757719
283,29.5851735,30.23172628,25.01748252,26.30604982,27.61313869,27.75071416,2.185017134
284,28.40694006,31.14126984,26.42124542,25.81555154,25.56066176,27.46913373,2.33659654
285,27.31189711,30.64396285,26.39930556,28.07913669,24.51919561,27.39069956,2.25234736
286,28.80256822,29.74747475,26.25046041,27.53654189,27.19891501,27.90719205,1.37587577
287,29.1038961,27.76935229,28.07958478,26.91181658,26.6875,27.71042995,0.970265949
288,30.07878788,29.38639876,28.9352518,27.85294118,26.73448276,28.59757248,1.318697499
289,30.25394322,30.2460815,28.72382671,26.83823529,27.51885099,28.71618754,1.554481094
290,27.81424149,30.09365079,26.68831169,26.97090909,27.40425532,27.79427368,1.354689016
291,28.63277693,29.89223455,29.39162113,26.00356506,28.03846154,28.39173184,1.511417395
292,31.28355958,29.3375,27.22887324,27.84683099,25.50626118,28.240605,2.186209417
293,28.69969512,28.36825886,26.63718412,26.51948052,24.38051471,26.92102666,1.72873866
294,28.73282443,32.08091603,27.46125461,26.37961336,26.35929204,28.20278009,2.376611587
295,28.73343849,30.9752322,28.61029412,28,28.38721137,28.94123523,1.170759515
296,29.42320261,30.42706767,26.46402878,25.99280576,25.98939929,27.65930082,2.107506527
297,28.38073394,32.0609375,25.7192029,26.55822551,25.61013986,27.66584794,2.695833096
298,27.48792271,29.75490196,26.33584906,26.80705009,26.4519573,27.36753622,1.408085221
299,29.65930599,31.74375,26.31506849,25.21107266,27.44880546,28.07560052,2.629700959
300,29.32601881,30.52287582,26.46605505,26.69395018,25.37433155,27.67664628,2.153678724
301,28.3264,30.45088567,25.8057041,25.72093023,26.12991453,27.28676691,2.06616695
302,28.68892508,29.54590164,27.26527051,26.28673835,27.69881557,27.89713023,1.262668174
303,29.59807074,29.19195046,26.83123878,25.35778175,26.33919156,27.46364666,1.84674079
304,29.95924765,31.63897764,27.31951641,24.44198895,25.82413793,27.83677371,2.949765744
305,29.33229329,29.81111111,24.60628466,26.99818841,26.96533795,27.54264308,2.097659885
306,29.62986003,32.10685805,27.35229358,25.32874355,27.71986418,28.42752388,2.561369468
307,29.89655172,31.54285714,27.47359155,25.13148789,26.8125,28.17139766,2.545460824
308,31.24848485,30.86191199,28.23185841,26.89179756,27.08084359,28.86297928,2.070401372
309,29.31329114,28.69811321,27.58469945,25.02105263,26.5543672,27.43430473,1.713803964
310,29.80650407,29.67142857,26.13989637,24.26048951,26.55929204,27.28752211,2.399925537
311,29.9682035,29.41846154,26.7267951,26.73913043,26.53996448,27.87851101,1.669925656
312,31.09076923,29.73174603,28.27194492,25.7373913,24.5193662,27.87024354,2.728359346
313,30.90729483,31.04292528,25.91055456,26.22018349,26.07118056,28.03042774,2.690771347
314,30.05287714,31.07898894,27.31690141,25.35431655,26.38316151,28.03724911,2.437620319
315,30.82670906,28.41898527,27.55008787,24.75182482,27.432247,27.7959708,2.181347039
316,30.02664577,29.24763407,27.0619137,25.91139241,25.73049645,27.59561648,1.951870105
317,30.26821705,32.17777778,29.52205882,27.10989011,25.57397504,28.93038376,2.61080073
318,29.6461794,31.58360129,28.0199637,24.62152134,25.92714026,27.9596812,2.795319343
319,27.59938367,30.88262911,27.39928058,26.62478485,24.39963504,27.38114265,2.332907537
320,30.44038156,30.55591054,26.58974359,26.06741573,26.51114923,28.03292013,2.259596419
321,28.62933754,32.87957317,26.28856624,25.47802198,26.13321492,27.88174277,3.037706429
322,29.30929487,31.03453947,24.28468468,25.61538462,28.51393728,27.75156819,2.755366627
323,30.4124031,29.36842105,27.77681661,27.16724138,25.83391003,28.11175844,1.807281013
324,29.88745981,32.14976599,27.72743682,27.16909091,25.55801105,28.49835292,2.562679008
325,28.9117175,30.54992076,27.54797048,25.88927944,25.86284722,27.75234708,2.015785133
326,31.02047244,30.51941748,26.17272727,28.75,25.94010889,28.48054522,2.369634816
327,31.15360502,30.76644737,27.60517241,27.01069519,28.0433213,28.91584826,1.906636768
328,31.12888199,29.77309562,26.73565217,26.24725275,27.35826087,28.24862868,2.103997205
329,30.77777778,31.09385113,26.71633752,26.68784029,26.17132867,28.28942708,2.428101899
330,29.07981221,30.78806907,27.75824176,25.24452555,25.52941176,27.68001207,2.354902064
331,29.33956386,31.1872,25.93632959,25.01256732,26.7,27.63513216,2.557367886
332,29.4265625,31.32520325,26.64684685,27.7357513,27.21626617,28.47012601,1.904078152
333,29.99832776,29.92345277,28.7166362,25.56912029,26.7091222,28.18333184,1.975730287
334,28.928,31.97538462,26.36654804,26.58845438,26.35,28.04167741,2.451494858
335,29.36510501,31.18927445,28.00742115,26.61956522,28.01058201,28.63838957,1.725039437
336,28.8608,29.48859935,26.00711744,26.98342541,24.82720588,27.23342962,1.942316993
337,30.50574713,30.94863563,26.46545455,25.46927374,27.56373429,28.19056907,2.436255879
338,29.38587849,31.23941368,25.84363636,26.2965642,26.49107143,27.85131283,2.352253383
339,31.24290221,30.78175896,27.54873646,26.00524476,26.36234458,28.38819739,2.468081952
340,29.5275974,30.98701299,26.24067164,25.97431193,26.26964286,27.79984736,2.304792795
341,29.45135566,30.3481717,24.91970803,27.51669596,26.47660312,27.74250689,2.198371532
342,29.8765625,31.98707593,25.91561939,25.19210054,26.78711986,27.95169564,2.876917399
343,31.61949686,32.68261563,27.46507353,26.93902439,26.54144621,29.04953132,2.874859187
344,29.86299213,33.06803797,26.42572464,25.32116788,26.94839858,28.32526424,3.137957713
345,30.70172684,31.1907131,29.45553539,27.22144112,26.51916376,29.01771604,2.074780799
346,30.4015748,31.66452648,28.54545455,26.6118068,26.36528029,28.71772858,2.319350871
347,29.72380952,30.78787879,27.86799277,25.99259259,27.4765343,28.36976159,1.89613396
348,30.83606557,33.24839744,25.31588448,27.97539543,28.386121,29.15237278,3.012610968
349,29.19115324,30.86385737,27.81132075,26.79549393,28.03287197,28.53893945,1.553686077
350,29.58666667,30.84896661,26.23861566,26.27538726,25.67553191,27.72503362,2.331094436
351,29.52707006,30.43739837,26.77153558,26.63093146,26.95714286,28.06481567,1.783456825
352,30.74728682,31.6650165,26.81682243,27.08510638,26.31118881,28.52508419,2.484471097
353,30.42236025,30.49304482,27.39222615,26.64893617,23.94160584,27.77963465,2.761594779
354,28.11532385,30.49919485,27.78284672,25.73713235,26.77777778,27.78245511,1.780744105
355,31.78651685,32.1221865,26.78231293,27.71978984,24.20855615,28.52387245,3.387264592
356,28.51294498,30.20094192,27.2411215,27.73897059,26.4954792,28.03789164,1.414893525
357,30.38294574,30.71521036,26.26691042,26.04920914,25.15311909,27.71347895,2.624606707
358,30.17515924,31.98529412,26.89982729,29.05141844,26.52037037,28.92641389,2.281876311
359,30.61803279,29.53511706,27.52573529,25.55516637,26.61161525,27.96913335,2.081806127
360,29.96747967,31.03059581,26.56939502,26.80656304,26.62254025,28.19931476,2.13454756
361,30.2734255,31.24635332,27.10948905,27.24567474,27.38698011,28.65238454,1.956850477
362,30.93152866,32.6097561,25.54496403,27.52083333,26.859375,28.69329142,2.957966966
363,29.06885759,33.64285714,26.35839161,26.52256944,27.70915619,28.6603664,2.990240111
364,29.98863636,30.56699346,26.35915493,27.19230769,25.94726563,28.01087161,2.127322078
365,30.97058824,32.69230769,26.91773309,25.60498221,26.6535009,28.56782242,3.080199107
366,30.36698718,30.65981013,27.44521739,25.57923497,27.24954463,28.26015886,2.183453422
367,30.17128874,31.86477987,26.65087719,26.47513812,26.07329843,28.24707647,2.607839115
368,31.29315961,32.4903537,27.56239316,25.44036697,27.07526882,28.77230845,2.984301575
369,30.37099237,31.26342282,26.08566434,25.20253165,25.86231884,27.756986,2.830037334
370,29.68943089,31.09539474,26.69190141,25.67689531,25.8040293,27.79153033,2.457059826
371,28.37634409,32.16693164,26.67148014,27.42530756,26.12746858,28.1535064,2.397328898
372,29.01740506,30.84627832,26.88081937,27.17216117,27.5026643,28.28386564,1.652175839
373,30.70708661,31.58387097,26.98254799,25.60992908,28.32906764,28.64250046,2.498216762
374,29.4433657,31.342723,27.65217391,24.86437613,26,27.86052775,2.603505287
375,29.33860759,30.74304419,26.27099237,25.96099291,29.14944649,28.29261671,2.083043662
376,29.09634551,32.74271845,29.64028777,27.62166963,26.35739437,29.09168314,2.411862476
377,31.99690881,30.07943925,25.91481481,27.09457093,25.04151625,28.02545001,2.924745045
378,30.34621578,30.82884311,26.25824176,25.98722628,26.05194805,27.89449499,2.466338962
379,30.38813559,32.75202593,26.09171076,26.23956443,25.80935252,28.25615785,3.142311867
380,28.5785124,30.91131498,27.76603774,28.43448276,26.94139194,28.52634796,1.482344871
381,28.57142857,32.16366612,28.73897059,27.57894737,25.72625698,28.55585393,2.345796688
382,30.63312693,29.65076661,27.19662921,26.14059754,26.4,28.00422406,2.019967869
383,28.46919431,31.73675762,27.01104972,26.83274648,25.29616088,27.8691818,2.436656689
384,28.4992,30.21221865,27.01858736,26.03499079,28.14234234,27.98146783,1.580038614
385,29.66558442,31.31891026,28.40105079,25.71195652,27.13611615,28.44672363,2.175649715
386,29.37741935,32.24841772,25.22509225,25.52930057,26.82913669,27.84187332,2.957900715
387,30.3056,30.74677419,26.46628131,27.25789474,27.64664311,28.48463867,1.917945578
388,27.55228758,32.14192496,26.78195489,27.25493716,27.47166362,28.24055364,2.201394465
389,31.49105691,30.87953795,28.06329114,26.49731664,26.84257603,28.75475573,2.303943869
390,31.23529412,30.65669014,27.43218807,28.35528596,25.50089445,28.63607055,2.355651123
391,31.6976378,32.30707395,26.49189189,26.21841155,26.37323944,28.61765093,3.098820154
392,30.12693498,31.00323102,28.6875,26.24113475,25.98981324,28.4097228,2.253386292
393,29.08252427,30.6704918,26.73809524,27.96521739,27.47387387,28.38604052,1.535307056
394,30.94224422,31.6043771,25.38909091,27.23519164,26.64421416,28.36302361,2.749060659
395,28.85758514,32.41396104,26.69391304,27.74742268,25.98591549,28.33975948,2.523267557
396,30.13764511,31.85581395,26.87956204,26.94159292,26.51045296,28.4650134,2.395307793
397,32.51223491,32.15650741,26.75283019,27.59780622,26.75224417,29.15432458,2.926114258
398,31.27980922,30.02096774,28.3951049,26.50089767,26.43571429,28.52649876,2.139267392
399,29.92833876,30.26986755,26.3881932,26.90642202,26.94682676,28.08792966,1.853047408
400,30.11792453,31.49348534,25.51444043,26.77598566,28.57678571,28.49572434,2.422304186
401,29.67741935,30.7020934,25.79335793,28.70848057,28.0539629,28.58706283,1.855125097
402,30.65217391,30.03030303,27.79094077,26.12784588,26.62222222,28.24469716,2.01889275
403,27.87171053,30.35188216,26.25268817,24.82089552,26.71212121,27.20185952,2.07250467
404,29.75082508,30.65254237,26.09310987,24.5490566,25.96703297,27.40251338,2.645496808
405,30.72897196,30.16053512,26.48880597,26.89464286,26.60408922,28.17540903,2.086590943
406,28.09810127,29.64224872,26.55054152,24.56587838,26.28779599,27.02891318,1.924663632
407,28.87864823,31.20338983,26.28073394,27.74491682,25.51132075,27.92380192,2.248286346
408,29.2557377,30.55681818,28.87992832,25.19889503,26.59082892,28.09644163,2.160666418
409,30.35416667,30.88486842,27.27175844,27.54401408,26.5125,28.51346152,1.968328479
410,29.56535433,30.78787879,26.5026455,26.63874346,26.12410072,27.92374456,2.109953544
411,30.38253968,30.9643436,25.94698355,25.8976234,28.42045455,28.32238895,2.385152043
412,30.30456026,30.3014827,25.57777778,27.28519196,28.00180832,28.2941642,2.034285626
413,30.14942529,29.20673077,28.34054054,26.18772563,26.10622711,27.99812987,1.807131204
414,31.88607595,31.53970827,27.47992701,26.08955224,28.05187835,29.00942836,2.571933646
415,31.37908497,31.53896104,26.40076336,26.41563055,27.33333333,28.61355465,2.625473421
416,31.90357698,31.64811784,26.95957821,25.20342205,28.71678322,28.88629566,2.91702678
417,28.24592834,31.74371069,26.41312741,26.96828358,24.90145985,27.65450198,2.5817901
418,30.37083994,30.88225806,27.92196007,27.09541284,24.71455224,28.19700463,2.517576939
419,30.26590538,31.23832528,26.09357798,28.17668488,29.56137184,29.06717307,2.001894757
420,29.57189015,31.15705128,28.67527675,25.7166065,26.9125,28.40666494,2.148457028
421,31.00515464,32.23390895,25.45009074,25.48428835,26.59544658,28.15377785,3.226542803
422,30.03703704,30.8203125,27.11151079,26.11573237,26.79181495,28.17528153,2.10651686
423,30.94417863,30.74749164,27.94505495,24.89636364,25.93504274,28.09362632,2.741928829
424,31.68943089,29.19237148,24.22324723,27.5631769,25.22810219,27.57926574,3.011920352
425,29.32646593,32.01095462,27.66895369,27.6013986,26.99072356,28.71969928,2.033749443
426,32.77018634,29.87460317,26.31318681,26.07518797,24.7678245,27.96019776,3.288544215
427,31.52293578,32.90016103,27.20458891,28.07142857,26.17228464,29.17427979,2.894231928
428,32.44984326,31.06942149,26.11032028,26.27567568,26.44043321,28.46913878,3.045424013
429,30.1627543,31.23717949,28.12909091,27.70019342,26.21521336,28.6888863,2.004746079
430,28.45583596,32.19809826,28.52087114,26.71189591,27.34234234,28.64580872,2.127763107
431,29.96815287,33.72622951,27.50635209,26.57746479,25.15799257,28.58723836,3.364646585
432,30.44409449,31.36688312,26.69107143,28.21441441,27.27404719,28.79810213,2.025520908
433,29.96202532,29.88958991,25.59962406,25.79003559,25.97752809,27.44376059,2.269869046
434,29.85929648,32.42180095,26.66240876,27.52962963,26.08178439,28.51098404,2.616951152
435,30.59330144,30.23168654,24.9708561,26.51648352,26.0510397,27.67267346,2.566364355
436,31.77671451,31.15348101,26.67857143,27.62523191,25.14928058,28.47665589,2.875988381
437,29.48503937,31.15,25.2734375,26.11796733,26.55615942,27.71652072,2.489322452
438,30.15898251,32,28.3375,25.68872987,25.16920152,28.27088278,2.905323302
439,28.9511041,31.37738854,27.66911765,26.09833024,23.62868369,27.54492484,2.920193598
440,29.64686469,32.22275641,25.72710952,25.2450805,25.86042403,27.74044703,3.063510821
441,29.80226904,32.65116279,26.58022388,26.77232925,26.82417582,28.52603216,2.664743987
442,30.83138564,30.85148515,26.83050847,26.12382739,27.28933092,28.38530752,2.280251489
443,30.69672131,30.13225806,27.72212389,27.30212014,26.59821429,28.49028754,1.812882756
444,30.90140845,31.1344,25.29499072,28.71711712,25.59668508,28.32892027,2.797719891
445,30.59011164,31.03898305,25.53419593,27.01261261,25.38756856,27.91269436,2.728823305
446,30.03084416,31.63349131,28.46397188,25.76460481,25.76330275,28.33124298,2.597741984
447,28.925,30.84444444,25.71846435,27.15087719,25.85873606,27.69950441,2.17981805
448,30.52839117,30.02978056,26.86363636,27.53072626,25.98039216,28.1865853,1.995561115
449,31.47096774,34.24846626,27.47124304,25.06759099,25.84786642,28.82122689,3.912453358
450,29.9478673,30.0851419,28.02380952,25.32200358,25.02166065,27.68009659,2.432747923
451,30.625,32.03475513,27.25812274,26.85009141,27.42909761,28.83941338,2.336953202
452,30.90614887,30.86413902,27.35,28.36363636,27.03756708,28.90429827,1.873581151
453,30.33876221,29.28775835,27.58214286,25.07854406,26.42549372,27.74254024,2.120452902
454,31.312,32.17507886,26.72142857,26.98021583,26.71354167,28.78045299,2.724186709
455,29.85024155,32.4525661,28.17017544,28.27567568,27.62257496,29.27424674,1.96071551
456,31.28571429,31.3458529,26.68402154,25.98389982,26.36347518,28.33259274,2.734603857
457,31.28432956,30.24876442,27.13099631,27.32792793,24.64727955,28.12785955,2.655635727
458,31.44193548,31.64342314,27.94515539,27.46483705,24.21081081,28.54123238,3.094517395
459,30.33121019,31.16220736,27.670194,26.79927007,25.18371212,28.22931875,2.482597564
460,30.09220986,30.29949239,27.26497278,28.16410256,24.9,28.14415552,2.221390214
461,30.63239875,30.48709677,26.45848375,28.50176056,26.71992819,28.55993361,1.988351402
462,31.32741935,30.16747967,27.58947368,28.19047619,26.81238938,28.81744766,1.87375401
463,29.16031746,30.13754045,27.53676471,26.23185841,25.74723247,27.7627427,1.874155398
464,31.51948052,32.40348101,28.04480287,28.10707804,27.49189189,29.51334687,2.269247745
465,31.74177632,31.55111821,29.20733945,26.77758007,27.34954955,29.32547272,2.302281787
466,31.59810127,30.99677939,27.02230483,28.45438596,26.78207381,28.97072905,2.228292148
467,29.37156704,32.17961165,27.16044776,27.88428325,26.60773481,28.6407289,2.233513083
468,31.00162602,33.05709625,28.00894454,27.71559633,27.53345389,29.46334341,2.458441698
469,31.085209,31.65033784,26.79422383,26.12172285,23.85053381,27.90040546,3.353870022
470,29.75444265,31.88817891,27.55248619,25.72563177,27.13190731,28.41052937,2.42280503
471,31.43499197,30.22807018,28.74821429,25.93678161,28.34402852,28.93841731,2.079385827
472,30.8538961,31.14070352,28.15957447,25.9981378,25.45121951,28.32070628,2.646869718
473,30.52666667,31.72115385,26.97142857,26.80478821,27.32675045,28.67015755,2.287205175
474,31.69457364,28.99493243,25.77369439,28.51098901,26.56414763,28.30766742,2.315474423
475,31.46567164,31.83022071,27.16666667,24.87408759,27.79930796,28.62719091,2.967350609
476,31.17535545,32.04038772,25.93601463,28.31407942,27.60869565,29.01490657,2.538170552
477,29.51974724,29.89170897,27.45780969,25.90990991,25.57649254,27.67113367,1.992690674
478,30.47903226,30.28064516,27.76481149,27.31698774,27.21723519,28.61174237,1.628675827
479,30.31298905,30.92192691,27.24100719,27.2362949,25.83633094,28.3097098,2.193670086
480,33.0440678,29.4548552,26.56859206,23.90398551,25.33275563,27.66085124,3.637463749
481,30.33965245,31.38322368,27.12730627,26.69318182,28.79537367,28.86774758,2.01601303
482,29.53448276,30.91708126,27.75,26.53636364,26.39311594,28.22620872,1.961820346
483,31.30592105,32.1024,25.26325411,26.5509434,24.92467043,28.0294378,3.420587007
484,31.53035144,30.32160804,26.50387597,28.26714801,26.15438596,28.55547389,2.346621791
485,30.96993671,29.37942122,27.01109057,30.54494382,28.39750446,29.26057936,1.611731685
486,30.37980769,32.26182965,26.88953488,25.92678571,26.87073609,28.46573881,2.71793583
487,31.68661417,29.97217676,26.37433155,25.55204461,27.35664336,28.18836209,2.566729199
488,31.44353519,32.20280811,27.01265823,22.62637363,25.07977737,27.6730305,4.103821079
489,30.91205212,31.05388273,24.76245211,26.33754513,28.20532319,28.25425105,2.773565369
490,30.21501706,30.73801917,27.27256318,25.10150376,27.45189003,28.15579864,2.319081327
491,30.81730769,29.68412162,27.1283906,27.61101243,27.65597148,28.57936076,1.590955978
492,29.79836066,29.97278912,28.37265918,26.93784278,25.47992701,28.11231575,1.915772985
493,32.2384,30.45655877,27.09792844,27.55932203,26.83985765,28.83841338,2.389450305
494,29.25079365,30.91103789,26.6088632,27.69114878,25.05724508,27.90381772,2.273918886
495,30.19872814,31.0677686,26.89405204,25.07829181,26.42518248,27.93280462,2.572089778
496,28.96703297,31.75934959,26.43737958,26.6254417,27.0564663,28.16913403,2.244230352
497,30.95163807,33,26.16318786,24.39299611,24.75971731,27.85350787,3.888722649
498,31.31259968,32.04601227,28.24545455,25.48069498,24.48428835,28.31380997,3.377074272
499,31.25,30.36995153,24.6587156,26.94160584,24.84572491,27.61319958,3.068587968
500,30.09262166,31.21698113,25.03616637,27.87956204,27.2278481,28.29063586,2.434169298
501,30.82247557,32.36276083,26.41788321,25.09392265,28.84482759,28.70837397,3.006376339
502,31.24595469,32.4796748,26.02264151,27.54495413,28.07388316,29.07342166,2.690957541
503,31.50563607,31.59512195,27.49094203,25.00557621,25.36654804,28.19276486,3.208947558
504,30.14398734,31.51960784,25.65290807,25.65045045,27.83274021,28.15993878,2.641667015
505,30.68497577,32.13410596,25.61717352,26.46969697,25.64378479,28.1099474,3.074529408
506,30.94615385,30.08455285,25.82320442,25.6061706,25.84230056,27.66047645,2.625515518
507,29.45348837,31.69096672,27.81056466,26.4232902,26.640625,28.40378699,2.1960444
508,29.94949495,32.70247934,24.93680297,26.1149635,26.31899642,28.00454744,3.227849546
509,31.54402516,32.03094463,27.76383764,27.71766849,25.69581056,28.95045729,2.726561765
510,31.6009772,32.41401274,26.3,27.22401434,28.49815498,29.20743185,2.68800107
511,30.41653418,31.35333333,27.84288355,24.68508287,23.93482309,27.64653141,3.316579793
512,31.91239669,31.48796148,25.00943396,28.22163121,27.5027027,28.82682521,2.885066453
513,31.5854063,31.9585327,27.125,26.83421517,26.4278169,28.78619421,2.740029731
514,30.0849359,31.45826235,28.09724771,25.42758621,26.35519126,28.28464468,2.511652287
515,30.60732113,32.75526742,28.02702703,27.12834225,26.23211169,28.9500139,2.682536413
516,30.27860697,31.2431562,28.64233577,27.35205993,29.03552398,29.31033657,1.502492407
517,29.58615137,31.66003317,26.95045872,25.88120567,24.60243056,27.7360559,2.85909474
518,31.30756844,29.9008,27.08301887,26.59180036,26.55285962,28.28720946,2.182813504
519,30.11813644,31.26547231,24.79297597,26.02333932,26.55478261,27.75094133,2.789287731
520,31.26582278,29.93163752,27.58108108,26.36685289,28.04285714,28.63765028,1.949893064
521,31.38610662,30.97822446,24.74296435,26.37477148,26.70996441,28.03840627,2.968248833
522,30.85833333,32.37442219,29.640625,26.81494662,25.59090909,29.05584725,2.812085205
523,30.26948052,29.86855241,27.58225508,26.55913978,27.04895105,28.26567577,1.69146349
524,32.00157729,32.25480769,27.43911439,27.52,25.04416961,28.8519338,3.15313254
525,30.52912621,31.97545008,26.69172932,27.45614035,28.08759124,28.94800744,2.220479673
526,30.6699187,31.06949153,27.85816876,26.1342155,26.30931459,28.40822181,2.349292654
527,31.6736,31.24707846,28.10124334,25.85714286,26.4402852,28.66386997,2.686542201
528,30.87183544,32.12459547,27.54591837,25.67542214,26.28355388,28.50026506,2.853263071
529,31.58359621,31.9442623,26.85934489,25.15978456,25.37478411,28.18435441,3.335007886
530,32.35857805,30.73927393,28.00750469,28.20925926,26.76130199,29.21518358,2.274625634
531,31.07788162,31.51419032,27.4524237,27.94800693,25.68685121,28.73587076,2.488401114
532,31.53609831,32.06451613,28.43423423,26.65770609,25.58270677,28.85505231,2.881073119
533,30.392,33.66006601,25.43617021,28.10896309,22.91155235,28.10175033,4.188783869
534,31.41898527,32.88424437,28.16453382,26.57374101,25.15037594,28.83837608,3.248560238
535,31.69491525,32.37623762,27.2369403,27.12014134,26.21715328,28.92907756,2.873276992
536,32.3533123,29.9001692,27.40508806,26.88138686,26.46823956,28.6016392,2.485137219
537,29.96656051,30.60580205,26.78084715,27.03374778,27.79744526,28.43688055,1.743864025
538,31.83333333,32.35064935,26.56873823,26.67424242,26.15298507,28.71598968,3.09342026
539,30.28139905,32.22644628,26.95985401,27.76258993,26.21389397,28.68883665,2.501179328
540,31.11601307,32.06622517,27.43012704,26.15221239,25.65607477,28.48413049,2.928518084
541,31.91459627,32.4632107,27.15045872,24.65328467,26.19715808,28.47574169,3.510168295
542,30.35885167,31.15084746,27.49644128,25.15037594,24.80141844,27.79158696,2.910313283
543,31.52238806,32.24433657,27.57272727,26.9384058,25.09392265,28.67435607,3.078256804
544,31.36334913,31.35690789,26.95344507,25.78442029,26.875,28.46662448,2.681508515
545,31.99329983,31.52941176,26.52272727,25.52432432,26.01926445,28.31780553,3.167522978
546,28.95754717,31.06138934,27.4375,25.82740214,28.61636364,28.38004046,1.935415936
547,31.67834395,30.52066116,25.59701493,26.93189964,25.27189781,27.9999635,2.925818863
548,30.13782051,31.54054054,25.80855019,26.5904936,25.50807899,27.91709677,2.741813725
549,29.3692053,31.69127517,26.93944954,26.91243433,27.11795775,28.40606442,2.107211361
550,32.0472973,32.79008264,27.17721519,25.73791822,27.11317254,28.97313718,3.208230786
551,31.28317152,32.00473186,26.89591078,27.3148855,25.46223022,28.59218597,2.880639761
552,28.6544586,30.98497496,28.20297952,27.35027223,26.44955752,28.32844857,1.707792288
553,31.00167504,30.72413793,26.43283582,26.12028725,26.21616872,28.09902095,2.527515203
554,30.36808847,29.95673877,26.48603352,28.06679035,26.21778584,28.21908739,1.915040204
555,31.39096573,32.35056543,26.46011132,27.52772809,25.04761905,28.55539792,3.169959979
556,29.2015748,31.90231788,25.65492958,26.01615799,24.81448763,27.51789358,2.961933798
557,30.33772652,31.2976378,25.09441233,26.2867784,25.39526412,27.68236383,2.91535305
558,30.49141966,32.47744946,27.34030418,26.77735849,24.6097561,28.33925758,3.126621642
559,32.37138264,30.1648,25.91911765,24.45035461,26.72875226,27.92688143,3.252488976
560,30.72920065,33.5,26.77263969,26.91564148,27.22862454,29.02922127,2.986608483
561,32.03035144,31.33934426,26.19656489,26.05309735,27.00899281,28.52567015,2.917113758
562,31.42113565,32.70172684,26.51685393,28.22107081,25.17744917,28.80764728,3.192347159
563,31.62358643,30.08264463,27.08037383,25.27022059,27.58230088,28.32782527,2.520035748
564,31.36808847,31.60197368,26.5418251,26.26703499,26.32786885,28.42135822,2.799820751
565,31.19017433,31.08255452,27.19120459,25.74487896,25.21212121,28.08418672,2.879058294
566,31.99829932,32.47980614,26.30337079,27.41577061,25.02762431,28.64497423,3.39227039
567,30.576,32.04404568,27.37869822,27.32082552,26.50547445,28.76500877,2.405451611
568,31.71826625,31.34551495,27.17132216,26.83548983,26.24468085,28.66305481,2.643090143
569,31.64484452,30.07729469,27.39564428,27.20035778,25.5323475,28.37009775,2.449957417
570,29.76910017,30.04976672,26.51818182,26.62298025,26.59671533,27.91134886,1.827097443
571,29.23376623,30.80131363,26.26810176,26.01811594,25.44543828,27.55334717,2.33587055
572,30.62520458,30.52341137,28.6118068,26.64233577,24.43068392,28.16668849,2.649431817
573,32.19968051,29.97689769,26.22807018,27.81718464,25.19521179,28.28340896,2.836539765
574,29.66121113,30.44715447,26.67244701,24.95955882,26.73937153,27.69594859,2.284831216
575,31.60361842,30.78453947,26.83011583,27.13381555,26.94083969,28.65858579,2.335153881
576,32.22815534,31.21262458,25.27472527,27.17896679,27.97785978,28.77446635,2.885349705
577,31.23679727,32.55517827,26.74163569,28.33030853,24.79553903,28.73189176,3.182347108
578,31.7028754,30.93333333,26.91243433,27.54166667,27.98934281,29.01593051,2.153377511
579,29.54575707,30.47626841,26.52865065,27.77966102,26.81751825,28.22957108,1.722602468
580,30.97474747,30.60197368,27.00178891,26.62025316,25.78158845,28.19607034,2.410842604
581,32.41935484,32.90514469,27.97940075,27.8077634,26.83576642,29.58948602,2.843924738
582,32.42523364,31.03697479,24.08840864,24.76245211,25.75047259,27.61270836,3.837270236
583,32.18760196,31.22580645,26.10108303,25.92857143,25.28597786,28.14580815,3.282459272
584,30.97791798,33.47106109,28.74385965,27.93560606,26.13284133,29.45225722,2.841610681
585,31.01140065,30.83305509,26.53027523,26.5696649,26.02564103,28.19400738,2.500529117
586,30.83881579,30.94147157,25.94455067,26.19581749,27.43794326,28.27171976,2.456513089
587,29.54983389,32.29807692,27.40106007,28.87387387,26.19056261,28.86268147,2.321142064
588,32.44517185,33.79474548,25.3715342,26.25539568,27.14519056,29.00240756,3.840497993
589,31.44707741,31.59570957,26.44909091,25.91921005,28.11208406,28.7046344,2.696131044
590,29.05728314,30.85294118,26.00909091,28.56613757,26.34900542,28.16689164,2.007976017
591,31.13014827,33.5398374,27.33150183,27.19739292,26.77972028,29.19572014,2.996624928
592,31.70569106,30.71194763,25.15808171,29.82504604,26.76041667,28.83223662,2.764397614
593,31.19138756,30.88944724,25.93053016,27.43589744,27.72644928,28.63474233,2.301907787
594,33.11726384,31.91258741,25.33391916,28.08743169,28.1561939,29.3214792,3.158449818
595,31.84126984,30.71153846,25.10990991,26.36296296,27.50956522,28.30704928,2.868337314
596,30.02419355,31.03993344,27.70598592,25.00984252,27.34742647,28.22547638,2.373694121
597,31.50488599,32.31063123,25.28877005,27.06939502,28.63250883,28.96123823,2.952233632
598,30.82315113,31.44612795,29.54395604,26.7375,26.45818182,29.00178339,2.301251841
599,31.76254181,30.669967,25.2754717,25.88598131,27.18716578,28.15622552,2.903284412
600,32.26045016,31.83031301,27.86654135,25.83116883,28.35114504,29.22792368,2.744480517
601,31.71178344,32.75164474,26.88867562,25.08545455,25.27962963,28.3434376,3.636473193
602,31.48119122,33.26677067,27.0291439,25.91856061,28.14421252,29.16797578,3.095661369
603,30.41419142,31.69594595,26.2962298,28.26811594,27.71376147,28.87764892,2.161807698
604,29.64900662,32.02657807,26.890681,27.29636364,27.99455535,28.77143694,2.102540219
605,32.32006126,29.98184818,25.78431373,27.68581688,26.81318681,28.51704537,2.6301366
606,31.60702875,31.94923858,26.70526316,27.01904762,27.51636364,28.95938835,2.592177027
607,33.01589825,31.8897893,26.88351254,27.40712946,26.5027933,29.13982457,3.067301887
608,31.35598706,31.00811688,26.62412587,27.02394107,26.36871508,28.47617719,2.484175106
609,30.74841772,31.18051118,27.08499096,26.18511797,27.25454545,28.49071666,2.299574851
610,32.22378717,33.12944984,26.22743682,27.67088608,25.85948905,29.02220979,3.419033222
611,32.89314195,30.92635025,27.64663024,24.37981651,24.85588752,28.14036529,3.725717841
612,30.23868955,30.66611018,28.07532957,25.96588869,28.19503546,28.62821069,1.892614148
613,29.66552901,30.82233503,25.74354244,26.70143885,26.23874755,27.83431857,2.262862247
614,32.38047138,31.50084317,26.7173913,26.72485769,26.7712766,28.81896803,2.866693368
615,32.18699187,31.28618421,25.57818182,27.0952381,28.71929825,28.97317885,2.77469411
616,32.41262136,30.1322314,25.52536232,27.41619586,25.18884892,28.13505197,3.094094058
617,31.32492114,31.41515651,28.47663551,25.45672192,26.40076336,28.61483969,2.742319182
618,31.04227642,31.71524288,27.9375,28.45504587,25.56959707,28.94393245,2.486024163
619,30.89967105,32.16220736,26.48613678,27.29608939,25.37749546,28.44432001,2.932991774
620,32.35121951,28.51170569,25.60545455,28.1297989,27.76438849,28.47251343,2.443604803
621,31.63893511,31.3962585,26.93962264,26.57247706,26.97262774,28.70398421,2.574692571
622,33.46570973,33.13141026,27.96103896,27.51851852,26.50445633,29.71622676,3.31467102
623,31.36163522,32.4464,25.42752294,26.67476636,26.61202186,28.50446927,3.166187923
624,32.74796748,31.86825397,27.53474903,26.11238095,25.95344507,28.8433593,3.237215649
625,30.70163934,33.01001669,28.09683099,26.56697248,26.15298507,28.90568892,2.905691339
626,30.18043845,30.68341709,27.26449275,27.49168207,26.52523364,28.4290528,1.871423348
627,31.69672131,31.03270224,28.61552028,26.10614525,28.3518851,29.16059484,2.248193919
628,30.48464164,29.83444816,26.61266294,25.65688073,26.92998205,27.9037231,2.124390992
629,32.08548387,32.07455429,28.43830571,24.12593985,26.23449612,28.59175597,3.530571958
630,32.11954766,32.7092084,26.58410351,27.72657744,27.12810707,29.25350882,2.921070648
631,33.16019417,31.68039539,25.67463235,26.88245931,26.09225092,28.69798643,3.465282357
632,31.62458472,31.58032787,26.12897527,26.09124088,27.77142857,28.63931146,2.78877689
633,29.94736842,29.22009569,26.90493601,28.38251366,25.43399638,27.97778203,1.817158873
634,32.3125,31.09324759,27.14,24.99072356,26.26618705,28.36053164,3.174798167
635,30.4214876,32.36111111,25.48108108,26.01621622,27.36363636,28.32870648,2.959221262
636,31.17512275,32.34108527,27.4955595,24.60853432,27.45840708,28.61574179,3.125722261
637,32.08103728,31.1886121,26.95126354,26.64218456,25.32167832,28.43695516,2.999349149
638,31.6699187,33.10613599,24.09139785,26.53649635,25.92279412,28.2653486,3.90264899
639,31.66338259,31.32405892,24.4095064,26.92641509,26.12658228,28.08998906,3.239721145
640,31.82484076,33.03049759,27.08687616,26.18281536,26.81690141,28.98838626,3.185374916
641,31.53761755,30.27625202,26.00542495,25.95103578,25.87073609,27.92821328,2.755931936
642,31.52755906,32.58441558,26.20872865,28.04788214,26.23963964,28.92164501,2.980067357
643,30.08598726,31.7660626,26.51679104,27.24954463,26.56957328,28.43759176,2.365710796
644,31.91353997,31.54908486,27.05730129,26.94444444,27.47858473,28.98859106,2.514954735
645,29.08950086,30.66830065,26.97940075,26.20955882,25.6886121,27.72707464,2.093096731
646,31.80716724,31.38785835,24.44795539,25.7948244,26.56756757,28.00107459,3.372824624
647,28.78583474,30.75247525,28.90542907,26.21495327,26.88969259,28.30967698,1.799523078
648,31.16825397,32.19633943,26.57741348,28.125,26.35135135,28.88367165,2.669276107
649,31.02987421,30.70826307,26.01666667,27.88,26.78584392,28.48412957,2.278437265
650,30.81892333,31.81788618,26.44181818,26.06569343,26.95535714,28.41993565,2.68801065
651,31.2288961,29.90468227,27.72513562,25.62476895,25.58181818,28.01306023,2.530692003
652,31.27760252,32.22204473,27.19152855,26.55283019,26.51351351,28.7515039,2.770474601
653,32.14123377,31.27824621,27.09683099,26.86046512,25.98398577,28.67215237,2.820298684
654,30.97147651,32.18870968,28.02982456,28.07540395,27.29298246,29.31167943,2.137691268
655,29.92,32.39383562,26.3364486,27.47124304,26.41121495,28.50654844,2.611534985
656,31.96923077,31.46634615,25.12477718,26.45167286,26.17260788,28.23692697,3.220763176
657,31.87912088,29.79767828,27.36131387,26.5093985,26.30053667,28.36960964,2.403859291
658,30.58505564,31.305026,29.08440367,26.91497227,28.33024119,29.24393975,1.755780075
659,31.26357827,32.0255102,26.49536178,28.67225326,24.61612284,28.61456527,3.12784704
660,31.07511737,29.92333901,26.97292419,26.84754991,26.79882813,28.32355172,2.02842248
661,32.26038339,31.70309951,26.95660377,27.23104056,26.81886792,28.99399903,2.73855297
662,31.3279483,32.31056911,26.49726776,27.59778598,26.93040293,28.93279482,2.686528117
663,32.23274478,31.93114754,27.14821764,27.18464351,27.77512777,29.25437625,2.595364014
664,31.99679487,31.63546798,27.72777778,27.39964476,26.56118881,29.06417484,2.551145097
665,31.77444795,31.84715447,27.30851064,26.72828096,28.05688073,29.14305495,2.48056667
666,31.6388443,32.26602564,25.04371585,28.11956522,26.03818182,28.62126657,3.244724345
667,31.18842975,32.41322314,24.45663717,26.23345588,26.24719101,28.10778739,3.476095863
668,29.20477816,30.18213058,25.88246628,25.58201058,25.44916821,27.26011076,2.253517727
669,31.52580645,31.30528053,27.55123675,27.43619048,24.38794727,28.44129229,2.997861347
670,32.83412322,31.25531915,25.06238185,25.20887246,25.37272727,27.94668479,3.783985758
671,32.77570093,32.51900826,26.02300885,27.63483146,26.94839858,29.18018962,3.217616551
672,30.88835726,32.19180328,26.88468468,28.30474453,23.8,28.41391795,3.317905194
673,32.91896272,31.94310345,27.25789474,27.32103321,26.13181019,29.11456086,3.083621198
674,31.65460526,31.27674024,27.90697674,27.01714286,24.91171171,28.55343536,2.875495555
675,32.91772152,31.08177172,29.04129264,28.05360444,25.24535316,29.26794869,2.929081572
676,29.77668309,32.90097403,26.28790787,26.13916501,24.74859287,27.97066457,3.321801507
677,31.36258278,31.56384743,28.38188277,27.41959335,25.82481752,28.91054477,2.503828955
678,30.87006579,32.31345826,25.33810376,26.44359465,26.83636364,28.36031722,3.043690036
679,30.03833333,30.71192053,27.59887006,27.3745583,27.05851064,28.55643857,1.688170687
680,31.87272727,34.03966942,29.42066421,27.0701107,24.68715084,29.41806449,3.717493754
681,33.82137161,31.63865546,27.90257353,27.23487544,26.80698529,29.48089227,3.089545397
682,29.80952381,33.03420195,26.54664179,27.09403255,26.16451017,28.52978205,2.894661925
683,31.56810631,31.59649123,27.60502693,27.21937843,27.37090909,29.0719824,2.295731345
684,32.1984127,31.46153846,25.9486692,27.58225508,24.69454545,28.37708418,3.324396709
685,32.09302326,31.15764331,27.28682171,25.84714549,26.61726079,28.60037891,2.827395004
686,31.7218543,29.84843493,28.35185185,25.08333333,27.5530303,28.51170094,2.489490306
687,31.7761194,31.13144759,25.53658537,26.74635036,26.87366548,28.41283364,2.833794372
688,30.92629816,32.63592233,29.6437613,25.6575592,26.51705566,29.07611933,2.943337254
689,32.18429487,31.2781457,27.90322581,29.18464351,26.23120301,29.35630258,2.428897262
690,31.44844517,30.68892794,26.63602941,25.64638783,25.87971275,28.05990062,2.783868316
691,30.17304493,31.75241158,27.99264706,27.86988848,28.02480916,29.16256024,1.736561538
692,32.17990276,32.50417362,26.38823529,26.36783734,26.8040293,28.84883566,3.195647176
693,32.12398042,30.99668874,25.82462687,25.68549906,25.72646536,28.07145209,3.210138376
694,32.75080906,31.13300493,27.21217712,28.64915572,28.01639344,29.55230805,2.311922463
695,33.45081967,32.20745543,25.98490566,28.05424955,25.11640212,28.96276649,3.713428494
696,32.5,32.97266881,24.98249027,26.40550459,25.47406082,28.4669449,3.934316863
697,31.33878887,30.37171053,27.78358209,26.4254902,27.26168224,28.63625079,2.110656153
698,30.57920792,32.77478992,27.6084453,28.99817851,28.56805808,29.70573594,2.02334019
699,31.09677419,33.3442623,26.43389199,25.65498155,25.26238532,28.35845907,3.63851018
700,31.44126984,30.47419355,29.1879562,26.12098299,26.81306715,28.80749395,2.294258809
701,28.95709571,32.5106383,26.03797468,28.03339518,26.21578947,28.35097867,2.630590509
702,31.90384615,30.98644068,27.03448276,27.15341959,29.07719928,29.23107769,2.20172441
703,31.33903577,31.76949153,26.25268817,25.1215971,27.87804878,28.47217227,2.983147121
704,31.21895425,32.76075731,26.95393474,26.75785582,26.22486289,28.783273,2.989447279
705,32.21405229,30.53936348,27.58652095,28.58960573,28.87894737,29.56169796,1.823680979
706,29.70918367,31.81986532,25.10163339,28.33514493,24.43122677,27.87941082,3.110022694
707,30.48349835,29.85289256,27.45233645,24.50465549,27.48306595,27.95528976,2.365141077
708,31.69558101,31.76705491,27.58410351,26.21834862,27.87090559,29.02719873,2.546382358
709,32.08217054,31.09876543,28.95318352,26.94072658,25.84452975,28.98387516,2.650617044
710,32.27432217,31.44749596,29.70491803,28.13067151,26.87569573,29.68662068,2.24273786
711,31.77309562,32.30921053,26.60885609,27.03558719,27.13123845,28.97159757,2.815388819
712,31.37540453,31.89285714,25.64937388,27.1037037,26.62132353,28.52853256,2.888792921
713,30.58347107,31.71212121,25.80855019,28.08118081,27.65750916,28.76856649,2.367859637
714,29.71288744,31.27858293,26.65170557,28.06666667,24.88766114,28.11950075,2.506026873
715,30.58908507,30.81259843,26.575,26.93705036,25.02372263,27.9874913,2.580310205
716,32.48099174,30.96656051,24.97020484,27.0198556,26.06618962,28.30076046,3.252208797
717,31.74666667,31.30065359,25.29927007,25.65789474,25.43280977,27.88745897,3.325596289
718,30.85987261,30.95666667,25.76623377,26.69142857,26.47531993,28.14990431,2.541412635
719,30.1426146,31.69028007,24.83148148,26.81679389,28.81818182,28.45987037,2.70464731
720,33.15692821,30.6704918,26.70522388,25.59397163,26.23941068,28.47320524,3.285228741
721,32.83414634,31.62035541,26.88682746,25.90132827,28.01624549,29.05178059,3.024424412
722,31.49339934,31.79069767,28.53368794,27,26.61497326,29.08655164,2.443019511
723,33.45800317,32.06341463,27.01663586,28.14364641,26.1415608,29.36465217,3.218353418
724,32.384,31.57352941,29.22122302,26.35632184,27.46800731,29.40061632,2.581521736
725,30.54318937,32.29915966,27.70491803,27.12820513,26.42779783,28.82065401,2.495102218
726,31.55846154,31.16666667,26.71375465,26.95480226,26.21466905,28.52167083,2.610746829
727,32.69230769,30.40397351,26.48269581,28.45225225,27.03468208,29.01318227,2.55454161
728,31.45971564,30.60330579,26.0511883,27.53225806,27.31215971,28.5917255,2.317644915
729,32.45695364,31.71915584,26.27808471,27.21666667,27.78467153,29.09110648,2.800399923
730,31.61400651,30.26245847,27.72020725,26.92599278,27.63888889,28.83231078,2.004883535
731,30.62457912,30.25085911,27.43820225,27.98285714,26.21428571,28.50215667,1.884055586
732,30.8456486,31.62189055,26.44464945,25.77898551,26.20695971,28.17962676,2.811649536
733,32.26072607,30.81487603,26.55,28.8943662,26.50957854,29.00590937,2.556452252
734,31.14119601,30.64755481,27.54079696,26.13736264,26.88950276,28.47128264,2.273742054
735,32.21357616,32.04901961,25.33145009,27.14095238,26.18248175,28.583496,3.301853265
736,31.45799012,32.75124378,26.55,27.93726937,25.85535714,28.91037208,3.045244431
737,31.1323764,32.23178808,27.52181818,26.65,28.08480565,29.12415766,2.421750908
738,33.52166934,32.49828179,28.59546314,26.77169811,26.16574586,29.51057165,3.33699071
739,31.79315961,32.15141956,26.4962406,28.56934307,27.88724584,29.37948174,2.485239035
740,31.02076677,31.98697068,25.38361266,27.62025316,27.68727273,28.7397752,2.709802534
741,31.68642746,31.6016129,27.37931034,29.11371841,27.26190476,29.40859478,2.168586845
742,30.43556281,32.75585284,28.37318841,26.6350365,26.63364486,28.96665708,2.633785023
743,31.5751634,32.79516129,26.26258993,26.49113475,27.26071429,28.87695273,3.072944277
744,29.53311258,34.24132492,27.17359855,27.64684015,26.04074074,28.92712339,3.226962199
745,31.29888712,31.08637874,27.06839187,26.83060109,27.26792453,28.71043667,2.272449706
746,30.80354267,31.13930348,27.95903166,26.95793499,28.38391225,29.04874501,1.833760746
747,30.34697218,30.75328947,26.65,26.33521657,26.84729981,28.18655561,2.170114509
748,30.09621993,31.34460548,27.07736944,26.31985294,24.82397004,27.93240356,2.707350412
749,32.68867925,33.63497453,28.33394161,25.47309833,23.63535912,28.75321057,4.371694733
750,31.68808777,30.76068376,27.4375,25.4252669,28.61367837,28.78504336,2.523101205
751,30.31658291,30.93846154,26.09285714,27.96485062,25.07977737,28.07850592,2.556189856
752,31.4892916,32.82432432,28.39721254,27.60511883,26.9255121,29.44829188,2.570493502
753,31.28687196,30.48429752,25.73296501,27.85205993,24.85585586,28.04241005,2.829012403
754,30.88566828,32.92955326,28.05996473,27.31617647,27.05776173,29.24982489,2.558138425
755,29.32532051,33.03739837,27.30122592,24.93040293,27.81370826,28.4816112,2.996561617
756,31.3408,32.3572621,24.41530055,27.59814815,26.19082569,28.3804673,3.380368605
757,29.77591973,33.95094937,23.58446602,25.29356061,25.09306569,27.53959228,4.265554903
758,30.59935897,32.51409619,26.16967509,26.36231884,25.2440367,28.17789716,3.186020913
759,32.48717949,30.86513158,27.76491863,25.67615658,25.82899628,28.52447651,3.047012852
760,31.25080386,33.09586777,27.12093863,26.43542435,25.86037736,28.75268239,3.221085648
761,32.41694352,31.54300169,28.70433145,26.79248658,27.33333333,29.35801931,2.511960619
762,30.41362126,31.45425361,27.22086957,26.37570093,27.01079137,28.49504735,2.277937753
763,32.03666667,32.8973064,26.30384615,27.6259542,25.12081784,28.79691825,3.478844357
764,31.92739274,31.25409836,27.31669866,28.30935252,27.2321755,29.20794356,2.228793725
765,31.60186625,32.03420195,26.46891652,27.54814815,25.88581952,28.70779048,2.905233851
766,31.14638158,31.01011804,26.15682657,26.9168207,27.2745098,28.50093134,2.387612215
767,30.09935897,31.71355932,26.65849387,26.90408526,25.96118299,28.26733608,2.49989653
768,31.54486134,32.89500861,26.97810219,25.35543278,26.92805755,28.74029249,3.277730076
769,30.33937397,30.36177474,28.15892857,26.9375,27.20220588,28.59995663,1.661441445
770,31.58360656,31.35283688,25.95756458,27.36720143,26.91754386,28.63575066,2.63659555
771,31.3664,31.56747967,27.04519774,24.75881262,26.64888124,28.27735425,3.037984455
772,31.85275081,31.84537815,24.83489681,26.895189,25.72577697,28.23079835,3.382855986
773,30.17546848,31.57894737,25.72413793,23.67787611,27.8635514,27.80399626,3.210465752
774,31.13793103,32.35760518,27.69913043,28.93621013,26.66302368,29.35878009,2.36423534
775,31.16380655,30.41264559,24.64684015,26.50526316,26.82429907,27.9105709,2.768155285
776,31.88907015,31.2212693,26.82970297,28.33568905,26.96797153,29.0487406,2.374316918
777,31.63636364,31.81803005,26.92734226,25.5973535,26.29380531,28.45457895,3.024966488
778,34.03770492,32.07119205,26.93577982,28.70599251,27.18367347,29.78686855,3.136931953
779,30.27272727,30.63157895,26.64208633,26.86446886,25.58029197,27.99823068,2.295584283
780,32.94827586,32.18394649,27.8594306,26.86605505,27.24464286,29.42047017,2.905955953
781,33.31683168,33.51585977,28.02146691,27.87747748,26.29749104,29.80582537,3.365352547
782,30.8548124,30.59358289,27.87873134,26.12410072,27.7,28.63024547,2.031888497
783,32.67094703,30.68126095,26.04770318,25.73561151,25.96733212,28.22057096,3.233972228
784,31.66451613,32.52216749,29.05924596,27.15384615,25.89483066,29.25892128,2.838308458
785,30.53808752,31.67508418,25.60611511,26.42381786,26.03832117,28.05628517,2.828228717
786,32.78317152,31.99153976,27.20744681,26.0391791,26.95045872,28.99435918,3.140137919
787,32.83948636,32.78930308,27.56672444,27.82738095,26.70881226,29.54634142,3.011929785
788,31.88443018,31.11623932,27.23339318,26.82073814,25.14177694,28.43931555,2.914727181
789,31.32006633,32.28052805,25.32545455,27.94021739,27.28148148,28.82954956,2.897327852
790,31.88942308,32.83471074,25.94899818,27.6486014,24.94332724,28.65301213,3.537062816
791,32.80991736,31.85333333,26.49716446,29.25609756,27.58571429,29.6004454,2.701124014
792,31.37216828,32.94490818,25.2751938,27.85157699,27.9375,29.07626945,3.061141971
793,30.40872375,32.34175084,26.33085502,27.61524823,25.05440901,28.35019737,2.985387106
794,31.38253968,32.49840256,26.6732852,27.19454545,26.5075188,28.85125834,2.85877709
795,31.79445351,32.43114754,25.57644991,25.61956522,26.94248609,28.47282045,3.375409253
796,30.17986799,34.06891026,27.99438202,26.60622711,27.74430823,29.31873912,2.953647936
797,31.86415712,30.23321555,27.75724638,27.46753247,26.609319,28.7862941,2.18541269
798,31.8464,31.7697479,26.22134387,25.30998249,26.79702048,28.38889895,3.166091904
799,29.98349835,32.33501684,24.17131474,26.86917563,26.32442068,27.93668525,3.21915181
800,30.79935275,32.33732877,27.07818182,28.12208259,25.18609023,28.70460723,2.87006886
801,31.60031847,32.34338358,27.10019646,27.44074074,27.28961749,29.15485135,2.587756099
802,32.46052632,30.02040816,27.40590406,26.96936937,25.30393996,28.43202957,2.8164244
803,31.88798701,32.82236842,26.41415929,27.51459854,27.52158273,29.2321392,2.905177859
804,31.05573248,32.85641892,27.37411348,26.34736842,25.77431193,28.68158905,3.109505591
805,31.28548387,29.71896552,28.0701107,26.97674419,25.64428312,28.33911748,2.223489002
806,32.34516129,33.21983471,25.11641221,27.40501792,27.46642468,29.11057016,3.496929204
807,31.9933222,33.11298482,28.18490566,26.74588665,25.92730845,29.19288156,3.196773554
808,32.46601942,33.72977346,27.61742424,24.35700935,27.52994555,29.1400344,3.870269288
809,33.06614173,32.83112583,26.71351351,26.88826816,26.42293907,29.18439766,3.441282322
810,32.5300813,32.27910959,26.83394834,25.53996448,25.16878403,28.47037755,3.645318073
811,31.70915033,31.69078947,26.03669725,27.84075342,26.28648649,28.71277539,2.813162145
812,31.32125206,33.5210356,28.05903399,25.61481481,26.88345865,29.07991902,3.264225859
813,29.40293638,30.99324324,28.75905797,26.82733813,23.475,27.89151514,2.885126541
814,31.8796875,33.04153355,27.275,28.08288288,27.00716846,29.45725448,2.800414772
815,31.34516129,31.82630691,28.15653775,28.63492063,26.66247756,29.32508083,2.194773746
816,33.62642741,31.26865672,26.62118492,24.32252252,26.31501832,28.43076198,3.862549598
817,31.3168,31.78501629,25.21468927,26.73021583,26.45309735,28.29996374,3.02658367
818,32.04807692,31.74098361,26.73507463,26.5174954,28.73041894,29.1544099,2.648109796
819,31.71986971,31.409699,26.00184843,26.05860806,27.44525547,28.52705613,2.834779132
820,29.31569966,32.67905405,26.71403197,27.30388693,25.52423698,28.30738192,2.802672114
821,31.51833333,32.05789474,27.10126582,25.70701754,27.44223827,28.76534994,2.841345029
822,30.17115689,31.30769231,27.51893939,25.55755396,26.20145191,28.15135889,2.498596622
823,32.09195402,30.78803419,29.20036101,26.42026266,24.81801126,28.66372463,3.015628434
824,31.63562092,34.02467105,26.30285714,26.93613139,27.8783542,29.35552694,3.329941527
825,32.11260504,30.38525963,27.26156584,26.12021858,26.43548387,28.46302659,2.648470763
826,31.76424051,32.91013072,27.3597786,27.59300184,27.69316081,29.4640625,2.656650925
827,31.37914692,32.61904762,27.03308824,25.40653358,26.53003534,28.59357034,3.194306993
828,31.65048544,31.37645108,24.95131086,28.48098859,26.87809524,28.66746624,2.884589905
829,31.89694042,31.99834983,28.50469043,26.88770053,27.35130112,29.32779647,2.463253007
830,30.93322734,30.63192182,26.89980732,26.35916824,26.47285464,28.25939587,2.314591205
831,31.81909548,29.34304207,28.1124031,28.0094162,27.0508167,28.86695471,1.840167927
832,33.69730586,31.93954248,25.9,26.80291971,26.1097561,28.88990483,3.654984928
833,29.5640625,31.30016051,27.24259259,25.38305709,26.04788214,27.90755097,2.476259131
834,31.06138934,31.07627119,27.94301471,25.89655172,26.64323374,28.52409214,2.435710517
835,31.58374793,32.32119205,27.06055046,26.68555759,25.17184644,28.56457889,3.183197301
836,31.88888889,32.79585327,26.90091743,25.23765996,25.60035842,28.4847356,3.589763469
837,30.22240527,32.21800948,27.86703097,27.05882353,26.2513369,28.72352123,2.453293239
838,33.28934817,32.74957699,28.05904059,26.45961538,26.71607143,29.45473051,3.31584169
839,32.28150573,33.2339374,28.14416058,25.22651934,26.2748227,29.03218915,3.573777196
840,30.45104334,31.89238411,27.2125,27.68613139,25.46336996,28.54108576,2.590731566
841,32.4006462,33.23137876,26.58439201,25.0953271,26.94680851,28.85171052,3.696492921
842,34.46730463,32.79254457,27.16845878,25.28725314,27.62340037,29.4677923,3.943815571
843,32.7480315,31.77908938,27.49906191,26.00736648,24.7641844,28.55954673,3.533832437
844,33.7571885,32.20065253,28.09532374,27.34450652,25.31238779,29.34201182,3.515954359
845,32.79402516,31.93157895,27.73634652,26.54832714,25.97096189,28.99624793,3.153224678
846,31.55643879,31.88543372,25.88224299,28.02333932,24.78031634,28.42555423,3.228435083
847,32.54383117,31.98355263,28.08409506,27.01088929,26.42962963,29.21039956,2.856625321
848,30.85361842,31.20424837,26.54409006,27.10344828,26.93271028,28.52762308,2.295702573
849,32.53456998,32.11237785,29.83148148,24.54496403,25.99444444,29.00356756,3.596946218
850,30.58688525,31.61487603,27.95495495,26.99450549,25.40653358,28.51155106,2.558808215
851,32.17520661,34.8099839,28.27745665,28.48022599,26.54356061,30.05728675,3.356892237
852,31.52988691,31.43421053,27.1364486,26.88970588,28.12762238,29.02357486,2.291840833
853,33.03084416,30.89792388,27.69475655,26.5353902,27.49651568,29.13108609,2.729575464
854,32.09339775,30.05980066,30.03585657,26.31343284,28.06545455,29.31358847,2.200262233
855,31.90639626,31.82284768,28.20758123,27.38878843,29.41337907,29.74779853,2.062426211
856,29.395,32.51729819,28.37686567,26.60373832,25.89455185,28.5574908,2.613547124
857,32.97584541,31.42314335,26.0411985,24.59340659,27.26286765,28.4592923,3.584945847
858,33.72085386,31.24198718,29.48816029,27.34408602,26.76207513,29.7114325,2.862295668
859,30.18181818,31.9880137,29.12612613,26.76470588,26.83853211,28.9798392,2.236474839
860,30.6721044,31.90049751,27.18511797,26.89194139,28.19705341,28.96934294,2.212834766
861,33.865,31.97674419,26.56505576,28.0596745,25.16764133,29.12682316,3.672497409
862,31.95439739,30.60034602,27.53623188,24.80855019,27.97345133,28.57459536,2.790582226
863,33.09485531,33.80098684,25.92932862,26.5018797,25.43351548,28.95211319,4.129021932
864,30.96574225,34.25919732,28.98727273,25.13272727,27.4375,29.35648792,3.474379351
865,32.06180666,31.86294416,28.75313059,27.44128788,27.70950704,29.56573527,2.243141067
866,31.09060403,30.82939189,26.52014652,27.32240437,29.51711712,29.05593279,2.057490461
867,31.32903226,32.24013158,27.80255941,26.41532977,24.84267631,28.52594587,3.170052512
868,32.22575517,32.51954397,25.83393502,26.76286765,27.63458111,28.99533658,3.149828362
869,32.68739771,33.51107325,26.9137931,27.70433145,26.44259259,29.45183762,3.372582335
870,31.14551084,32.22503962,28.96028881,25.73370577,25.58792185,28.73049338,3.039467901
871,29.85576923,34.18459069,28.25724638,29.16698656,27.02491103,29.69790078,2.722936742
872,31.29383117,34.16051364,27.55387524,28.44134078,26.21960073,29.53383231,3.185972179
873,30.74151858,32.80063796,27.37074148,29.51153846,25.12475634,29.10983856,2.972838781
874,31.47018739,33.2440678,26.77365492,27.42599278,26.67979452,29.11873948,3.035659176
875,31.26446281,33.62358643,28.41851852,25.68561279,27.24542125,29.24752036,3.185939483
876,31.43859649,31.40468227,27.60578662,27.09695817,25.77876106,28.66495692,2.603351677
877,29.84142395,32.61577181,28.3045045,25.3358209,23.35135135,27.8897745,3.654994898
878,30.92109501,32.46369637,25.56884058,29.00541516,27.20526316,29.03286206,2.769312352
879,30.52093802,30.70988655,28.3267148,27.52014652,27.01462523,28.81846222,1.707130408
880,31.38095238,33.41264559,27.24385965,25.77692308,26.87249545,28.93737523,3.283264208
881,30.87122417,31.6722973,28.11573237,27.92655367,26.26119403,28.96940031,2.240158779
882,31.6645469,32.18638574,26.43148148,26.87145558,25.19210054,28.46919405,3.219944739
883,32.74162679,31.90016639,28.33511586,27.15619048,27.27221172,29.48106225,2.649556026
884,31.97406807,32.0446281,28.38858195,26.81765835,26.9963964,29.24426657,2.596506541
885,32.49752883,30.75080906,28.70609319,27.09719626,27.24954792,29.26023505,2.330802149
886,31.48051948,28.81260097,25.41970803,26.71633752,25.79078014,27.64398923,2.516295205
887,31.96220472,32.49916528,28.62877442,26.95081967,27.48363636,29.50492009,2.568092681
888,31.03104575,34.0180624,27.96532847,28.31684982,27.3981982,29.74589693,2.767096597
889,31.72981878,33.11708861,28.66906475,28.64197531,28.49912127,30.13141374,2.150024606
890,30.86601307,32.19805195,28.7223301,26.64378479,25.93490054,28.87301609,2.67640626
891,32.30128205,32.07443366,27.15267176,26.01457195,27.39929947,28.98845178,2.968062632
892,31.60581583,29.89774697,27.21557971,27.5311943,27.56746765,28.76356089,1.917707186
893,32.6828125,31.56384743,27.67729831,26.48201439,26.54727273,28.99064907,2.925818122
894,32.71056911,32.08387097,28.17818182,25.77189781,27.06486486,29.16187691,3.081734066
895,31.54444444,33.56893543,27.76173285,26.68324125,26.59605027,29.23088085,3.152875258
896,31.00988468,31.87821612,27.14638783,26.25265018,25.39526412,28.33648059,2.919777574
897,31.22801303,32.43238731,29.09345794,27.82363977,26.41240876,29.39798136,2.451609935
898,30.89162562,31.42542373,28.94010889,25.05555556,26.36685289,28.53591334,2.778477021
899,31.59563758,31.20666667,27.10964083,27.95344507,25.52877698,28.67883343,2.636716551
900,32.15284553,31.01993355,27.17837838,29.84754991,26.42513863,29.3247692,2.457628357
901,31.51181102,31.8909396,27.6716141,25.20493359,26.46086957,28.54803357,3.010800544
902,31.25316456,32.56734007,27.90961538,27.25373134,23.54074074,28.50491842,3.557352994
903,32.83442623,31.56716418,26.54033771,27.38078292,25.73251748,28.8110457,3.180522062
904,30.31189711,31.43707483,29.09929078,28.25399645,27.44778761,29.31000935,1.593394333
905,30.62602965,33.60333333,27.55009452,27.49546279,26.04963235,29.06491053,3.036614508
906,32.67438017,32.77963272,27.97583643,27.54710145,26.76816609,29.54902337,2.933447955
907,30.09150327,30.65943239,26.75932836,26.10622711,27.47979798,28.21925782,2.037329663
908,31.06785137,31.35785953,26.98653846,28.51263538,26.3099631,28.84696957,2.304683789
909,30.33658537,32.34318555,25.91743119,27.73465704,27.18434783,28.70324139,2.594365905
910,32.65479876,31.10491803,25.93457944,26.96323529,27.56451613,28.84440953,2.884138501
911,29.76527331,32.4601626,27.98330241,27.14285714,27.30330882,28.93098086,2.23024465
912,32.76565008,33.14492754,28.75139147,27.21699819,25.90333919,29.55646129,3.265061591
913,32.66982622,32.12837838,26.72878229,25.30601093,26.5608365,28.67876686,3.445719297
914,32.49516129,31.75333333,27.76756757,28.85789474,27.38686131,29.65216365,2.335150412
915,30.08585056,33.27620632,28.73056058,26.88929889,27.08630394,29.21364406,2.618524508
916,30.12908497,33.61306533,29.24460432,24.61566485,26.84129693,28.88874328,3.407181359
917,32.70127796,34.22491909,27.61111111,26.7266055,27.75685558,29.80415385,3.406195235
918,29.94370861,31.73070608,26.99621928,24.0795053,26.53533569,27.85709499,3.004877607
919,31.75245902,31.67250438,28.68058076,28.54078014,26.2532833,29.37992152,2.337411636
920,31.83792545,33.06156406,27.84082397,26.43493761,27.71403197,29.37785661,2.890207313
921,32.24839744,32.18151261,27.72928177,27.37719298,27.43843284,29.39496353,2.577830817
922,34.63225806,33.76539101,27.04220183,27.10215054,28.57352941,30.22310617,3.693508572
923,30.02800659,32.55966387,27.9488117,25.41333333,28.28952381,28.84786786,2.649822375
924,33.35494881,30.2877193,26.49009009,26.37693632,24.30314233,28.16256737,3.617938496
925,30.62980769,31.58813559,26.93169877,27.55395683,26.70315399,28.68135058,2.263373814
926,32.17467949,32.99834983,29.72439479,25.96672828,25.05484461,29.1837994,3.577227151
927,31.04187605,32.58922559,27.77859779,28.36234458,27.94522968,29.54345474,2.155577132
928,31.11993517,33.77740304,27.20408163,27.00931099,28.09174312,29.44049479,2.930896735
929,33.00325203,32.21617162,27.43551402,27.04151625,26.36612022,29.21251483,3.137059597
930,31.0300158,31.18845501,27.03508772,27.19320215,25.58148148,28.40564843,2.547336753
931,30.8968254,32.63192182,27.77306273,26.08088235,26.1978022,28.7160989,2.926804528
932,32.52572347,32.54323002,29.02578269,28.11711712,27.61161525,29.96469371,2.39998929
933,31.02295082,32.87737478,27.66085271,26.53405018,26.64788732,28.94862316,2.851307829
934,31.74317817,33.08998302,27.67717996,27.68613139,27.6486014,29.56901479,2.642748579
935,32.0801964,32.17455139,29.09255898,27.71028037,25.48181818,29.30788107,2.878410143
936,32.55007949,30.72621035,27.05615942,26.68498168,26.52022059,28.70753031,2.758727328
937,33.71749599,32.15242881,27.93445693,26.05818182,26.52423698,29.27736011,3.454236942
938,32.3696,33.19152542,27.02707581,27.05850091,25,28.92934043,3.624912903
939,32.00963082,30.76173285,26.01828154,25.44379845,26.56457565,28.15960386,3.004112107
940,32.14191419,33.23639456,28.07942238,26.50932836,25.74953959,29.14331982,3.36646558
941,31.61367521,31.04721754,27.80246914,25.95940959,25.994614,28.4834771,2.711089882
942,32.60777958,32.25085911,25.91575092,26.72761194,28.17761989,29.13592429,3.116265004
943,33,33.00991736,28.36772983,27.23783784,26.8619469,29.69548639,3.07152986
944,33.27287066,32.66161616,28.73584906,26.35229358,25.97017544,29.39856098,3.432585186
945,31.29769737,32.22838499,28.11645102,28.34862385,26.98106061,29.39444357,2.247499732
946,32.26614173,33.22442244,25.70848057,27.71146953,24.31627057,28.64535697,3.94703372
947,32.71243942,32.91598023,26.25454545,28.88539741,25.07664234,29.16900097,3.602696585
948,32.55698234,33.77386935,27.71813285,27.41864717,27.12825279,29.7191769,3.182105146
949,32.26666667,32.52873563,28.1706422,27.76623377,26.13489209,29.37343407,2.865513832
950,29.99176277,31.64774624,26.57303371,27.70255474,26.95628415,28.57427632,2.170152895
951,32.18416523,32.75041597,26.65891473,26.73285199,24.81287726,28.62784504,3.593906955
952,30.90247934,31.7768595,28.94936709,27.67084079,25.95446266,29.05080188,2.364423703
953,30.8384,32.98327759,26.69021739,29.19065421,26.45571956,29.23165375,2.775910001
954,32.19323671,31.09866221,28.16206262,26.30241187,25.33714286,28.61870325,2.96942128
955,32.80511182,32.16694491,28.51282051,27.29676259,29.18726592,29.99378115,2.384525173
956,31.93954248,33.99666667,26.69982238,27.08113208,25.65491651,29.07441602,3.665458832
957,31.07085346,32.44695652,28.26296296,28.85086042,26.60917431,29.44816154,2.315556801
958,32.19417476,32.64154104,28.5018315,28.40145985,27.58596491,29.86499441,2.362647574
959,33.56661316,32.75471698,28.28545455,24.87638376,28.57761733,29.61215716,3.562701456
960,29.23786408,32.13356164,28.60035211,27.27037037,26.09375,28.66717964,2.286895663
961,31.82608696,31.91652174,26.39848197,26.29981378,26.84954128,28.65808915,2.940736546
962,31.89102564,32.67107438,25.07865169,26.83542039,27.96401515,28.88803745,3.275201535
963,33.28145695,32.81756757,28.91107078,25.27713178,25.30037313,29.11752004,3.8855674
964,30.53012048,31.84949833,27.87226277,27.33333333,26.15523466,28.74808991,2.36039588
965,31.75767367,31.9557377,27.96727273,27.69407266,27.08529946,29.29201124,2.363939859
966,30.89490446,33.12355848,28.31679389,27.24907063,27.66308244,29.44948198,2.495200394
967,30.02373418,31.92973856,28.43253235,26.27522936,27.12820513,28.75788791,2.268717646
968,33.91122278,33.72166667,28.98175182,23.64954128,27.90070922,29.63297836,4.308338398
969,32.4213198,31.83529412,27.5353902,28.58064516,27.27476636,29.52948313,2.431045632
970,32.37723577,32.359401,28.60183486,27.20229008,28.47750865,29.80365407,2.404438128
971,32.2574103,33.06677524,26.54676259,27.17117117,26.51391466,29.11120679,3.264626969
972,31.20991736,31.5355286,27.32608696,28.57978723,27.58024691,29.24631341,2.000221923
973,32.59405941,32.60413081,26.75373134,26.65942029,25.0923913,28.74074663,3.583448141
974,32.51779935,33.93864013,27.83970856,28.08288288,25.60067114,29.59594041,3.490421553
975,32.87959866,32.29757785,28.88556338,27.17235189,27.55044248,29.75710685,2.669918629
976,31.41127695,32.45454545,28.47672253,27.68888889,28.81132075,29.76855092,2.050805926
977,32.27980132,31.17957746,28.98865784,26.98537477,25.73507463,29.03369721,2.748661415
978,31.7472,34.43654822,27.85766423,27.32368897,27.01325758,29.6756718,3.27424028
979,32.15746753,30.82099828,26.76523297,25.82234432,26.69708029,28.45262468,2.836487956
980,31.904,31.73789649,27.83212996,27.95708955,26.64539007,29.21530122,2.433787721
981,32.10204082,33.35346359,25.46666667,28.16104869,26.98731884,29.21410772,3.375842897
982,30.45691057,31.8296796,29.01946903,26.08818011,28.04074074,29.08699601,2.207435498
983,32.80033278,30.63727121,27.48824593,26.20147874,28.08067542,29.04160082,2.64937787
984,33.61928934,31.71235195,29.58188153,27.7054409,25.59642857,29.64307846,3.1711869
985,31.50425894,32.53355705,28.59502664,24.60474308,27.64946619,28.97741038,3.164688577
986,32.17656766,32.16470588,28.41860465,25.13594041,26.10404624,28.79997297,3.300053657
987,31.50243112,31.89590444,29.10291262,27.93155894,27.88043478,29.66264838,1.927335806
988,32.39805825,32.12178388,27.32072072,26.49345794,26.2192029,28.91064474,3.085772883
989,29.59493671,31.3344426,29.07826087,27.02480916,25.26785714,28.4600613,2.354904288
990,31.97101449,32.6597582,27.3273703,27.28363636,28.1101083,29.47037753,2.629162584
991,32.14983713,32.36850921,30.51531532,26.27757353,27.66787004,29.79582105,2.719560132
992,32.72913386,30.20942408,29.43382353,26.40392157,28.12746858,29.38075432,2.362912071
993,32.6453125,32.40298507,28.41316271,27.19216418,27.06608696,29.54394228,2.772269496
994,33.37598736,31.93485342,28.7,27.11233886,27.62340037,29.749316,2.761500895
995,31.92822967,30.58717105,28.54,26.04961832,25.85714286,28.59243238,2.695226668
996,31.75487013,32.62975779,27.96126761,25.9853211,28.97153025,29.46054937,2.732763563
997,31.32702238,33.00647249,29.8348135,26.44661922,26.9911032,29.52120616,2.800040581
998,32.60912052,31.2881072,27.95099819,24.94216418,28.51130435,29.06033889,3.002009385
999,31.81877023,31.03108808,26.90363636,26.6125,26.79417122,28.63203318,2.566825074

==> experiment_1/MAPPO_RRR.csv <==
Step,MAPPO_RRR_4 - Mean Episode Reward,MAPPO_RRR_3 - Mean Episode Reward,MAPPO_RRR_2 - Mean Episode Reward,MAPPO_RRR_1 - Mean Episode Reward,MAPPO_RRR_0 - Mean Episode Reward,AVERAGE,STDEV
0,1.927272727,1.670886076,2.32,1.100671141,1.287671233,1.661300235,0.489546282
1,1.826347305,1.64921466,2.486772487,1.775641026,2.224043716,1.992403839,0.350141791
2,2.115183246,2.090425532,2.182320442,2.486910995,2.098958333,2.19475971,0.167259564
3,2.788944724,2.343589744,2.44,2.691919192,2.575471698,2.567985071,0.180950494
4,2.942307692,3.234741784,2.878172589,2.771573604,3,2.965359134,0.172809647
5,2.578947368,3.010204082,3.75,2.779411765,3.04,3.031712643,0.44303503
6,2.965853659,3.240384615,3.154205607,2.732758621,3.033088235,3.025258147,0.194969883
7,2.817427386,3.025423729,2.812182741,2.982832618,2.637288136,2.855030922,0.154942647
8,2.906882591,3.153488372,2.914893617,3.50877193,3.374545455,3.171716393,0.269802337
9,3.088,3.182572614,3.243362832,3.188,3.220973783,3.184581846,0.059420853
10,3.239043825,3.044117647,3.251256281,3.566115702,3.597826087,3.339671909,0.236228717
11,3.542735043,3.352490421,3.892376682,3.059322034,3.227586207,3.414902077,0.320055808
12,3.275720165,3.265306122,3.081081081,3.135802469,3.159609121,3.183503792,0.08445748
13,3.449056604,3.158995816,3.026315789,3.347280335,3.283636364,3.253056982,0.16468763
14,3.649122807,3.456,3.351464435,3.57079646,3.399350649,3.48534687,0.122785672
15,3.562962963,3.180887372,3.472727273,3.707112971,3.420711974,3.468880511,0.194217189
16,3.593639576,3.200692042,3.238095238,3.375451264,3.245033113,3.330582246,0.161211316
17,3.331081081,3.217391304,3.340163934,3.705426357,3.574018127,3.433616161,0.199745741
18,3.247491639,3.355633803,3.340807175,3.693140794,3.783536585,3.484121999,0.23789716
19,3.537974684,3.323943662,3.052,3.550185874,3.530405405,3.398901925,0.215337478
20,3.598746082,3.366197183,3.577075099,3.555970149,3.755434783,3.570684659,0.138737643
21,3.384858044,3.583892617,3.235576923,3.369811321,3.473829201,3.409593621,0.129405024
22,3.281690141,3.706840391,3.44140625,3.316,3.409090909,3.431005538,0.167477352
23,3.461538462,3.624260355,3.286792453,3.424354244,3.549450549,3.469279212,0.128283073
24,3.37804878,3.756410256,3.447257384,3.298387097,3.268817204,3.429784144,0.195475074
25,3.384,3.777408638,3.510288066,3.312727273,3.626740947,3.522232985,0.18653432
26,3.325,3.530546624,3.661016949,3.275167785,3.318559557,3.422058183,0.166267916
27,3.394578313,3.422018349,3.431818182,3.290734824,4.09223301,3.526276536,0.321295503
28,3.64469914,3.507462687,3.444839858,3.641577061,3.638522427,3.575420235,0.093310828
29,3.528735632,3.698675497,3.394136808,3.648648649,3.613810742,3.576801465,0.119437939
30,3.629072682,3.423076923,3.505300353,3.343434343,3.608938547,3.50196457,0.121414708
31,3.873809524,3.695266272,3.694852941,3.829431438,3.775943396,3.773860714,0.07984598
32,3.505319149,3.518731988,3.807073955,3.498127341,3.695090439,3.604868574,0.139418696
33,3.467741935,3.457943925,3.438162544,3.382352941,3.73253012,3.495746293,0.136431104
34,3.526027397,3.496875,3.717532468,3.628676471,3.713157895,3.616453846,0.102705886
35,3.464019851,3.597597598,3.496835443,3.509868421,3.724137931,3.558491849,0.104950694
36,3.504854369,3.455331412,3.410169492,3.608187135,4.012254902,3.598159462,0.242910225
37,3.578282828,3.779069767,3.623333333,3.418461538,3.664399093,3.612709312,0.13169841
38,3.488833747,3.576601671,3.466453674,3.855218855,3.518072289,3.581036047,0.158737752
39,3.637883008,3.690607735,3.45819398,3.504702194,3.506053269,3.559488037,0.099316912
40,3.4609375,3.326370757,3.644518272,3.905172414,3.535087719,3.574417333,0.218096687
41,3.5,3.666666667,3.495145631,3.403908795,3.429234339,3.498991086,0.102515306
42,3.997493734,3.661498708,3.433774834,3.690751445,3.642857143,3.685275173,0.201945196
43,3.466666667,3.464285714,3.460784314,3.4375,3.607802875,3.487407914,0.068299704
44,3.636363636,3.832402235,3.422297297,3.445086705,3.493333333,3.565896641,0.170640027
45,3.549636804,3.751842752,3.667731629,3.555865922,3.442424242,3.59350027,0.119108092
46,3.546987952,3.565989848,3.586956522,3.681957187,3.322147651,3.540807832,0.132794432
47,3.665083135,3.688073394,3.460674157,3.641975309,3.511210762,3.593403352,0.101035024
48,3.724390244,3.723350254,3.447368421,3.501408451,3.636174636,3.606538401,0.127278986
49,3.521645022,3.444444444,3.96013289,3.703333333,3.575431034,3.640997345,0.201810699
50,3.725055432,3.518604651,3.419939577,3.574404762,3.625250501,3.572650985,0.114278914
51,3.474820144,3.722084367,3.743440233,3.45625,3.479207921,3.575160533,0.144325572
52,3.65158371,3.698156682,3.434285714,3.70855615,3.709876543,3.64049176,0.117703247
53,3.504366812,3.614814815,3.373259053,3.755555556,3.658203125,3.581239872,0.147141144
54,3.66893424,3.745454545,3.465256798,3.763586957,3.795801527,3.687806813,0.132865941
55,3.624724062,3.550228311,3.576811594,3.654867257,3.718808194,3.625087883,0.066341909
56,3.617521368,3.591022444,3.565597668,4.008902077,3.676785714,3.691965854,0.181919954
57,3.529147982,3.559907834,3.485207101,3.645429363,3.806394316,3.605217319,0.126817919
58,3.582,3.357601713,3.446685879,3.731382979,3.667820069,3.557098128,0.154308413
59,3.628514056,3.605263158,3.58953168,3.648725212,3.741293532,3.642665528,0.059553779
60,3.716,3.665137615,3.58908046,3.900277008,3.630397237,3.700178464,0.121171156
61,3.816205534,3.610208817,3.515320334,3.809917355,3.818336163,3.713997641,0.142107674
62,3.820618557,3.571743929,3.692528736,3.611528822,3.882260597,3.715736128,0.133099795
63,3.588477366,3.695749441,3.609947644,3.538461538,3.695439739,3.625615146,0.068946954
64,3.577433628,3.569844789,3.4375,3.589812332,3.65474339,3.565866828,0.079215037
65,4.067510549,3.753275109,3.5,3.841968912,3.581039755,3.748758865,0.223786627
66,3.527237354,3.826754386,3.43556701,3.825870647,3.895136778,3.702113235,0.205996277
67,3.517045455,3.9218107,3.557029178,3.495049505,3.548231511,3.60783327,0.177255364
68,3.686159844,3.703872437,3.47826087,3.590673575,3.782608696,3.648315084,0.117041231
69,3.533453888,3.71011236,3.56097561,3.650406504,3.487301587,3.58844999,0.090347598
70,3.558225508,3.605577689,3.915601023,3.694594595,3.777258567,3.710251476,0.142277916
71,3.488636364,3.757637475,3.496062992,3.482758621,3.658914729,3.576802036,0.125080067
72,3.831034483,3.973076923,3.696821516,3.732467532,3.846153846,3.81591086,0.108385417
73,3.477797513,3.629258517,3.511961722,3.607843137,3.800955414,3.605563261,0.126323088
74,3.560714286,3.758349705,3.639506173,3.430894309,3.723076923,3.622508279,0.131710179
75,3.634892086,3.906432749,3.508196721,3.753246753,3.867069486,3.733967559,0.164788101
76,3.516994633,3.52661597,3.503448276,3.711111111,3.682464455,3.588126889,0.100048181
77,3.654941374,3.950199203,3.510791367,3.914728682,3.650154799,3.736163085,0.188735222
78,3.540540541,3.7734375,3.485714286,3.715617716,4.0456621,3.712194428,0.221202076
79,3.56281407,3.749056604,3.596810934,3.644251627,3.936936937,3.697974034,0.150914697
80,3.563963964,3.732269504,3.809638554,3.573493976,3.49924812,3.635722824,0.129629328
81,3.77739726,3.625708885,3.624161074,3.599547511,3.525914634,3.630545873,0.091567034
82,3.653284672,3.705372617,3.623157895,3.691954023,3.601538462,3.655061534,0.044096427
83,3.648214286,3.725217391,3.767206478,3.81441048,3.814759036,3.753961534,0.06988302
84,3.672212978,3.686308492,3.790794979,3.61971831,3.714932127,3.696793377,0.062888811
85,3.618965517,3.736162362,3.566115702,3.615730337,3.575153374,3.622425459,0.067820199
86,3.801065719,3.620183486,3.752535497,3.590021692,3.741935484,3.701148376,0.091093569
87,3.673469388,3.857923497,3.790356394,3.630434783,3.908062235,3.772049259,0.118302279
88,3.642605634,3.742173112,3.697033898,3.755411255,3.614814815,3.690407743,0.061131719
89,3.586572438,3.772102161,3.727463312,3.822368421,3.606287425,3.702958752,0.103115315
90,3.639794168,3.747795414,3.947939262,3.88172043,3.690615836,3.781573022,0.129636616
91,3.739750446,3.61827957,3.624229979,3.611363636,3.747142857,3.668153298,0.068933327
92,3.609348915,3.764705882,3.592814371,3.732,4.099859353,3.759745704,0.204301851
93,3.617940199,3.663778163,3.533864542,3.799573561,3.688330871,3.660697467,0.097435158
94,3.505208333,3.622920518,3.678846154,3.631683168,3.502881844,3.588308003,0.079811922
95,3.593908629,3.714285714,3.698312236,3.798767967,3.676724138,3.696399737,0.073645055
96,3.904135338,3.697463768,3.550898204,3.581395349,3.561847988,3.659148129,0.148927566
97,3.818333333,3.900952381,3.600806452,3.775967413,3.806153846,3.780442685,0.110576395
98,3.787456446,3.640449438,3.582706767,3.657676349,3.760174419,3.685692684,0.085646596
99,3.707017544,3.681214421,3.737240076,3.793650794,3.624285714,3.70868171,0.063077791
100,3.678947368,3.638888889,3.59351145,3.649717514,3.804733728,3.67315979,0.079707418
101,3.774422735,3.568965517,3.743852459,3.721374046,3.898203593,3.74136367,0.118129765
102,3.535135135,3.827898551,3.716730038,3.747104247,3.597938144,3.684961223,0.117604172
103,3.71559633,3.677007299,3.643006263,3.930501931,3.81641791,3.756505947,0.11698275
104,3.827522936,3.681081081,3.904850746,3.688090737,3.661266568,3.752562414,0.107717136
105,3.72572402,3.628571429,3.646098004,3.712543554,3.611898017,3.664967005,0.051117359
106,3.777378815,3.79245283,3.647058824,3.786259542,3.93381295,3.787392592,0.101562362
107,3.600343053,3.706689537,3.710359408,3.686594203,3.665211063,3.673839453,0.044865601
108,3.666666667,3.730434783,3.881782946,3.791828794,4.033639144,3.820870467,0.142987485
109,3.701086957,3.79373849,3.756809339,3.801147228,3.83958021,3.778472444,0.052295222
110,3.753982301,3.721202003,3.581532417,3.758945386,3.749211356,3.712974693,0.074921267
111,3.919928826,3.655913978,3.68,3.785198556,3.721098266,3.752427925,0.105679657
112,3.590219224,3.865417376,3.723562152,3.65630713,3.888540031,3.744809183,0.129795029
113,3.597315436,3.863554758,3.570093458,3.725217391,3.689230769,3.689082362,0.116539593
114,3.871657754,3.762681159,3.617870722,3.757417103,3.594224924,3.720770333,0.114530113
115,3.744610282,3.973404255,3.778467909,3.664772727,3.65,3.762251035,0.129674767
116,3.638613861,3.567753002,3.721470019,3.749539595,3.7890625,3.693287795,0.089274185
117,3.669535284,3.953767123,3.664739884,3.842857143,3.760869565,3.7783538,0.122459999
118,3.783595113,4.093489149,3.746835443,3.617699115,3.723472669,3.793018298,0.178939791
119,3.813356164,3.678217822,3.807251908,3.589473684,3.793103448,3.736280605,0.098906474
120,3.703767123,3.721854305,3.781954887,3.825831703,3.646449704,3.735971544,0.069713515
121,3.806070826,3.622413793,3.593692022,3.675675676,3.628787879,3.665328039,0.084000209
122,3.648275862,3.901433692,3.608695652,3.772313297,3.957227139,3.777589128,0.152382785
123,3.620450607,3.727272727,3.620253165,3.696458685,3.652515723,3.663390181,0.04742723
124,3.66893039,3.712820513,3.744990893,3.720689655,3.611544462,3.691795183,0.052606358
125,3.970537262,3.856649396,3.663551402,3.727115717,3.764359352,3.796442626,0.119822193
126,3.669550173,3.743986254,3.652336449,3.662629758,3.848011364,3.715302799,0.082563335
127,3.647634584,3.718038529,3.674904943,3.683673469,3.759587021,3.696767709,0.043192063
128,3.810231023,3.930921053,3.805970149,3.815275311,3.854285714,3.84333665,0.052608427
129,3.63507109,3.693574959,3.691588785,3.829525483,3.601156069,3.690183277,0.087167836
130,3.688498403,3.695652174,3.673321234,3.676767677,3.754285714,3.69770504,0.032875874
131,3.804835924,3.715686275,3.644660194,3.797619048,3.60091047,3.712742382,0.090602837
132,3.651612903,3.705501618,3.804788214,3.655477032,3.715855573,3.706647068,0.061977667
133,3.844559585,3.734860884,3.719626168,3.714038128,3.5734375,3.717304453,0.096457058
134,3.821311475,3.817322835,3.710069444,3.693467337,3.615963855,3.731626989,0.087587003
135,3.738636364,3.796267496,3.84375,3.92173913,3.636075949,3.787293788,0.107909408
136,3.876644737,3.812883436,3.808471455,3.681672026,3.863636364,3.808661603,0.077117027
137,3.67029549,3.714285714,3.772646536,3.717821782,3.713615023,3.717732909,0.036382218
138,3.75042735,3.699013158,3.698884758,3.717465753,3.602134146,3.693585033,0.055276926
139,3.740131579,3.862903226,3.718038529,3.980230643,3.855182927,3.831297381,0.105935518
140,3.662184874,3.757673667,3.733208955,3.816780822,3.562211982,3.70641206,0.097822283
141,3.79705401,3.813186813,3.708480565,3.618090452,3.881355932,3.763633555,0.102048588
142,3.638095238,3.803108808,3.746453901,3.75,3.633802817,3.714292153,0.074970544
143,3.600649351,3.852564103,3.695876289,3.777580071,3.675953079,3.720524578,0.097023183
144,3.713101161,3.888544892,3.814236111,3.693467337,3.646511628,3.751172226,0.098210748
145,3.842019544,3.833850932,3.698384201,3.694174757,3.542768274,3.722239542,0.122852551
146,3.843648208,3.86677116,3.759862779,3.694078947,3.812778603,3.79542794,0.069376858
147,3.781758958,3.633126935,3.663837012,3.824829932,3.620535714,3.70481771,0.092527467
148,3.681672026,3.756933116,3.704081633,3.960848287,3.611710324,3.743049077,0.132443134
149,3.750402576,3.700468019,3.777408638,3.641571195,3.715670436,3.717104173,0.051791554
150,3.771517997,3.81042654,3.829470199,3.783828383,3.570769231,3.75320247,0.104458906
151,3.631229236,3.805732484,3.822847682,3.730706076,3.846645367,3.767432169,0.087625009
152,3.818936877,3.811074919,3.716216216,3.768595041,3.596244131,3.742213437,0.091251401
153,3.784053156,3.872611465,3.782958199,3.798347107,3.704402516,3.788474489,0.059779958
154,3.791530945,3.817484663,3.694490818,3.723966942,3.686520376,3.742798749,0.058754491
155,3.637770898,3.782472613,3.744783307,3.670608108,3.778546713,3.722836328,0.065394414
156,3.775641026,3.705696203,3.707438017,3.810402685,3.903878583,3.780611303,0.082270369
157,3.67218543,3.857589984,3.720812183,3.780096308,3.734006734,3.752938128,0.070001875
158,3.747648903,3.763826607,3.754716981,3.780068729,3.624390244,3.734130293,0.062533299
159,3.715179969,3.882615156,3.811320755,3.92662116,3.845786963,3.836304801,0.080135873
160,3.699499165,3.734121123,3.712765957,3.666121113,3.688417618,3.700184995,0.025540316
161,3.651282051,3.764534884,3.69846678,3.785266458,3.717320261,3.723374087,0.053336575
162,3.817749604,3.751152074,3.666121113,3.699515347,3.605519481,3.708011524,0.080986363
163,3.713592233,3.856083086,3.959044369,3.663879599,3.790660225,3.796651902,0.11669048
164,3.623778502,3.821812596,3.76340694,3.761310452,3.670926518,3.728247002,0.07950352
165,3.667226891,3.727272727,3.757983193,3.833057851,3.619439868,3.720996106,0.082416736
166,3.718286656,3.836391437,3.746268657,3.757894737,3.680194805,3.747807258,0.057866638
167,3.747810858,3.716535433,3.794453507,3.743264659,3.696223317,3.739657555,0.037091945
168,3.778145695,3.746099291,3.734375,3.773462783,3.684210526,3.743258659,0.03775932
169,3.74789916,3.765506808,3.72555205,3.875,3.674641148,3.757719833,0.073906282
170,3.731707317,3.791044776,3.734059098,4.006677796,3.790322581,3.810762314,0.113272367
171,3.644305772,3.797734628,3.758842444,3.706161137,3.696078431,3.720624483,0.059251223
172,3.833881579,3.857791225,3.703821656,3.69218241,3.6592,3.749375374,0.089962589
173,3.788732394,3.884364821,3.693679092,3.829305136,3.640194489,3.767255187,0.099478635
174,3.872168285,3.78021978,3.72,3.789808917,3.82807571,3.798054538,0.056728956
175,3.6625,3.688188976,3.726804124,3.712195122,3.831932773,3.724324199,0.064924679
176,3.764135703,3.818619583,3.697478992,3.844135802,3.7712,3.779114016,0.05643532
177,3.685990338,3.868306802,3.958677686,3.685483871,3.688442211,3.777380182,0.128299877
178,3.836867863,3.641104294,3.950871632,3.779816514,3.789712557,3.799674572,0.111671403
179,3.741407529,3.803767661,3.755813953,3.889937107,3.828200972,3.803825444,0.059603875
180,3.764320786,3.769230769,3.695787832,3.839506173,3.601941748,3.734157461,0.089710002
181,3.712,3.786936236,4.016638935,3.72808321,3.672552167,3.78324211,0.136800887
182,3.796416938,3.778425656,3.843492586,3.825301205,3.690625,3.786852277,0.059389865
183,3.719047619,3.749613601,3.848684211,3.860394537,3.861417323,3.807831458,0.068145357
184,3.790064103,3.780604134,3.757009346,3.727699531,3.78802589,3.7686806,0.02640706
185,3.705970149,3.791344668,3.731629393,3.804769001,3.762458472,3.759234337,0.040969442
186,3.701892744,3.864329268,3.895475819,3.726006192,3.832817337,3.804104272,0.085654475
187,3.726812816,3.837138508,3.867346939,3.805900621,3.84729064,3.816897905,0.055033555
188,3.768976898,3.8328125,3.718461538,3.730232558,3.817578773,3.773612453,0.050947546
189,3.730283912,3.743670886,3.733333333,3.74351145,3.807504078,3.751660732,0.031786749
190,3.668769716,3.825958702,3.741214058,3.717065868,3.813235294,3.753248728,0.066098155
191,3.691919192,3.748148148,3.933744222,3.825617284,3.68718802,3.777323373,0.103765642
192,3.785245902,3.762870515,3.674922601,3.990769231,3.804173355,3.803596321,0.11574356
193,3.72046589,3.75,3.754716981,3.759018759,3.664948454,3.729830017,0.039292098
194,3.6875,3.732307692,3.884126984,3.728110599,3.911037891,3.788616633,0.101446343
195,3.700490998,3.845801527,3.87808642,3.720183486,3.781499203,3.785212327,0.077001443
196,3.782682513,3.876923077,3.71192053,3.81201849,3.701892744,3.777087471,0.072662931
197,3.832781457,3.768667643,3.773399015,3.793205318,3.746932515,3.782997189,0.032329556
198,3.757281553,3.74122807,3.826771654,3.779479326,3.665557404,3.754063602,0.059035737
199,3.716783217,3.753191489,3.737678855,3.827893175,3.738636364,3.75483662,0.042851095
200,3.775729647,3.750378215,3.825617284,3.777099237,3.899681529,3.805701182,0.059173372
201,3.835443038,4.111271676,3.835504886,3.851688693,3.634390651,3.853659789,0.169637979
202,3.84502447,3.824483776,4.151515152,3.69591528,3.763523957,3.856092527,0.175087002
203,3.913621262,3.752136752,3.869029276,3.749253731,3.78125,3.813058204,0.074229181
204,3.990212072,3.791240876,3.752293578,3.836468886,3.63507109,3.8010573,0.129478949
205,3.867741935,3.770348837,3.795419847,3.827737226,3.896551724,3.831559914,0.051479577
206,3.739967897,3.712209302,3.722727273,3.821321321,3.779461279,3.755137415,0.044986982
207,3.712871287,3.748529412,3.777777778,3.783227848,3.899529042,3.784387073,0.070183651
208,3.914572864,3.751091703,3.730182927,3.873529412,3.780821918,3.810039765,0.080099587
209,4.023923445,3.83048433,3.803303303,3.771260997,3.720064725,3.82980736,0.116033508
210,3.74916388,3.731034483,3.748091603,3.779610195,3.728055077,3.747191048,0.020511729
211,3.688311688,3.720414201,3.79029734,3.818320611,3.782945736,3.760057915,0.053740027
212,3.825448613,3.817663818,3.737909516,3.751152074,3.862646566,3.798964117,0.052726221
213,3.813186813,3.786226686,3.828125,3.867412141,3.912195122,3.841429152,0.049256676
214,3.658653846,3.793948127,3.83033033,3.855555556,3.600346021,3.747766776,0.112073494
215,3.888888889,3.855029586,3.852631579,3.705521472,3.817578773,3.82393006,0.070837031
216,3.773462783,3.803519062,3.76703645,3.695384615,3.698996656,3.747679913,0.048120422
217,3.762128326,3.694050992,3.831288344,3.809891808,3.690821256,3.757636145,0.064580921
218,3.750814332,3.830242511,3.746355685,3.735426009,3.687086093,3.749984926,0.051534853
219,3.684729064,3.752547307,3.794029851,3.799126638,3.800724638,3.766231499,0.049685308
220,3.663414634,3.782857143,3.813333333,3.760522496,3.669856459,3.737996813,0.067825246
221,3.767080745,3.708955224,3.7239819,3.869501466,3.854452055,3.784794278,0.073808858
222,3.772113943,3.90504451,3.837997054,3.749240122,3.914893617,3.835857849,0.075173032
223,3.68174727,3.652360515,3.763744428,3.714076246,3.841666667,3.730719025,0.074524035
224,3.84992343,3.669642857,3.699088146,4.050151976,3.790849673,3.811931216,0.151341093
225,3.789552239,3.74002751,3.735682819,3.694063927,3.775041051,3.746873509,0.037335759
226,3.720610687,3.789237668,3.763033175,3.740634006,3.757575758,3.754218259,0.025638523
227,3.873511905,3.807313643,3.806451613,3.833578792,3.836589698,3.83148913,0.027420921
228,3.719827586,3.78591954,3.846153846,3.726878613,3.772413793,3.770238676,0.051076185
229,3.840735069,3.720116618,3.807860262,3.95371669,3.829508197,3.830387367,0.083643706
230,3.841940532,3.929899857,3.787610619,3.880918221,3.803478261,3.848769498,0.057995722
231,3.745323741,3.915395284,3.775659824,3.74115983,3.848585691,3.805224874,0.075140281
232,3.838709677,3.755714286,3.774096386,3.7715959,3.875816993,3.803186649,0.051562817
233,3.726006192,3.828169014,3.776183644,3.833333333,3.832247557,3.799187948,0.047390702
234,3.711890244,3.748221906,3.77994012,3.839943343,3.772727273,3.770544577,0.047031536
235,3.726470588,3.816783217,3.732937685,3.839650146,3.737190083,3.770606344,0.053345312
236,3.86809816,3.882265276,3.882082695,3.871942446,3.887820513,3.878441818,0.008140452
237,3.783333333,3.954929577,3.782122905,3.821428571,3.68159204,3.804681285,0.098704862
238,3.715133531,3.762589928,3.751879699,3.768907563,3.740619902,3.747826125,0.021210632
239,3.964444444,3.793333333,3.89280677,4.041055718,3.755407654,3.889409584,0.118137086
240,3.765895954,3.731914894,3.829022989,3.859195402,3.770154374,3.791236722,0.051603981
241,3.807917889,3.858585859,3.832826748,3.790730337,3.789473684,3.815906903,0.029598029
242,3.785074627,3.856515373,3.789165447,3.874285714,3.801901743,3.821388581,0.041136264
243,3.77443609,3.764705882,3.751091703,3.905465288,3.743670886,3.78787397,0.066805506
244,3.808139535,3.787835926,3.794759825,3.755617978,3.787202381,3.786711129,0.019314817
245,3.855029586,3.771929825,3.751428571,3.711048159,3.942307692,3.806348767,0.092382018
246,3.792792793,3.785007072,3.898403483,3.934379458,3.741784038,3.830473369,0.081798202
247,3.784682081,3.806034483,3.795918367,3.820476858,3.833592535,3.808140865,0.019391397
248,3.841949778,3.814121037,3.81981982,3.778581766,3.950819672,3.841058415,0.06543768
249,3.835994194,3.819807428,3.815088757,3.786956522,3.83968254,3.819505888,0.020964403
250,3.739687055,3.839260313,3.814761216,3.745762712,3.9109375,3.810081759,0.070953365
251,3.784057971,3.789029536,3.837643678,3.729957806,3.965289256,3.821195649,0.08912311
252,3.801428571,3.846153846,4.00896861,3.804255319,3.752738654,3.842709,0.098655394
253,3.857954545,3.742120344,3.888721805,3.751783167,3.823975721,3.812911116,0.064510767
254,3.781206171,3.743105951,3.825581395,3.762589928,3.780337942,3.778564277,0.03054999
255,3.8252149,3.722222222,3.795857988,3.96460177,3.753424658,3.812264308,0.093825995
256,3.745403112,3.910144928,3.774373259,3.811239193,3.800595238,3.808351146,0.062344648
257,3.862215909,3.750681199,3.709269663,3.801762115,3.8234375,3.789473277,0.060277524
258,3.760839161,3.764705882,3.866573034,3.765291607,3.80512091,3.792506119,0.045170012
259,3.744475138,3.830161054,3.914600551,3.790299572,3.798742138,3.815655691,0.063237969
260,3.763271162,3.830965909,3.832394366,3.819225251,3.716641679,3.792499674,0.050976062
261,3.818307906,3.82122905,3.710638298,3.715925395,3.731895223,3.759599174,0.055491063
262,3.823188406,3.909732017,3.886426593,3.798036466,3.744186047,3.832313906,0.066982244
263,3.781976744,3.843793584,3.904829545,3.759312321,3.728618421,3.803706123,0.070558645
264,3.831024931,3.779411765,3.877094972,3.766759777,3.779388084,3.806735906,0.046456856
265,3.83592645,3.782361309,3.820512821,3.80443828,3.701421801,3.788932132,0.052790814
266,3.815426997,3.822818792,3.76203966,3.780590717,3.836890244,3.803553282,0.031121368
267,3.845938375,3.98705036,3.791376912,3.903179191,3.8375,3.873008968,0.075121864
268,3.780555556,3.807486631,3.749303621,3.75900277,3.802752294,3.779820174,0.025770526
269,3.702549575,3.773109244,3.862359551,3.897546898,3.855572998,3.818227653,0.079137428
270,3.806584362,3.920656635,3.742120344,3.744055944,3.699044586,3.782492374,0.086227287
271,3.792318634,3.754617414,4.046321526,3.960339943,3.728506787,3.856420861,0.139370447
272,3.905898876,3.891102258,3.764546685,3.785714286,3.839506173,3.837353655,0.062368807
273,3.941504178,3.788903924,3.781893004,3.820833333,3.735682819,3.813763452,0.077617625
274,3.82419128,3.914893617,3.762589928,3.83933518,3.749627422,3.818127485,0.066383166
275,3.902046784,3.740691489,3.897327707,3.865869854,3.934497817,3.86808673,0.075254924
276,3.777777778,3.707627119,3.843055556,3.854223433,3.752547307,3.787046238,0.06171162
277,3.731914894,3.727272727,3.754310345,3.827823691,3.794947994,3.76725393,0.043158248
278,3.737446198,3.777777778,3.802486188,3.692520776,3.810089021,3.764063992,0.04901422
279,3.821937322,3.740189445,3.802816901,3.832647462,3.836158192,3.806749865,0.039407968
280,3.747191011,3.915395284,3.780189959,3.804809052,3.776119403,3.804740942,0.065150453
281,3.749658003,3.757865937,3.793248945,3.919556172,3.75,3.794065811,0.072409906
282,3.77466863,3.777628032,3.879781421,3.842605156,3.829268293,3.820790306,0.044771381
283,3.899862826,3.787401575,3.934753662,3.801136364,3.899856938,3.864602273,0.065945593
284,3.76350365,4.073446328,3.852209945,3.790604027,3.784397163,3.852832222,0.127677592
285,3.860703812,3.894601542,3.759668508,3.853314528,3.737658674,3.821189413,0.068456113
286,3.938483548,3.902472527,3.788300836,3.809322034,3.780701754,3.84385614,0.071863934
287,3.804709141,3.801849406,3.763013699,3.762734584,3.746817539,3.775824874,0.025925299
288,3.760522496,3.818061089,3.918653576,3.775623269,3.787365177,3.812045122,0.063229318
289,3.914529915,3.764314248,3.806590258,3.766288952,3.800582242,3.810461123,0.061285406
290,3.743448276,3.791064389,3.814345992,3.750670241,3.784090909,3.776723961,0.029416851
291,3.867028494,3.802631579,3.84869326,3.817819149,3.733050847,3.813844666,0.051749674
292,3.744680851,3.76462766,3.742382271,3.945504087,3.75035868,3.78951071,0.087631027
293,3.763271162,3.81640625,3.877941176,3.835800808,3.897959184,3.838275716,0.053022511
294,3.71978022,3.81124498,3.794117647,3.726907631,3.799405646,3.770291225,0.043376422
295,3.76686217,3.84375,3.760504202,3.890356671,3.851289833,3.822552575,0.056621502
296,3.91416309,3.780292943,3.776243094,3.799180328,3.827034884,3.819382868,0.056654763
297,3.904011461,3.78626943,3.800283286,3.780189959,3.908571429,3.835865113,0.064721816
298,3.75,3.837239583,3.829370629,3.806833114,3.870604782,3.818809622,0.044755273
299,3.898403483,3.763358779,3.800578035,3.872368421,3.818049491,3.830551642,0.054594224
300,3.922535211,3.750957854,3.740056818,3.768913343,3.861031519,3.808698949,0.079570822
301,3.791780822,3.859947644,3.846560847,3.892764858,3.809315866,3.840074007,0.040285423
302,3.858741259,3.806324111,3.803009576,3.78968254,3.922043011,3.835960099,0.054851824
303,3.740384615,3.815445026,3.848011364,3.833116037,3.773211568,3.802033722,0.044416342
304,3.773351648,3.865110246,3.791784703,3.86461126,3.813920455,3.821755662,0.041889198
305,3.848189415,3.874197689,3.880055788,3.842391304,3.736690647,3.836304969,0.057989846
306,3.728767123,3.807197943,3.761969904,3.806233062,3.841726619,3.78917893,0.044064457
307,3.816411683,3.817232376,3.908967391,3.804432855,3.757575758,3.820924013,0.054933108
308,3.767277856,3.79389313,3.801925722,3.77012987,3.819793205,3.790603957,0.022103781
309,3.902406417,3.837357052,3.791268759,3.786842105,3.773504274,3.818275721,0.05282992
310,3.869262865,3.768934531,3.890710383,3.764781491,3.774096386,3.813557131,0.061202825
311,3.787878788,3.834567901,4.008219178,3.814526589,3.758132956,3.840665082,0.097970297
312,3.786908078,3.874197689,3.793923382,3.876177658,3.895480226,3.845337407,0.050881548
313,3.769863014,3.761408083,3.795361528,3.777777778,3.758132956,3.772508672,0.014890436
314,3.818810512,3.826582278,3.864827586,3.764940239,3.802739726,3.815580068,0.036352679
315,3.729577465,3.74535809,3.916010499,3.809840426,3.736625514,3.787482399,0.078633986
316,3.769874477,3.735177866,3.847090663,3.813513514,3.764285714,3.785988447,0.044168693
317,3.779220779,3.834975369,3.870748299,3.923884514,3.845697329,3.850905258,0.052771362
318,3.827160494,3.823979592,3.717362046,3.780585106,3.818696884,3.793556824,0.046531397
319,3.752407153,3.892670157,3.875169607,3.740346205,3.786237189,3.809366062,0.070378764
320,3.858695652,3.793103448,3.929919137,3.984042553,3.743478261,3.86184781,0.097867684
321,3.771468144,3.818639798,3.771052632,3.765562914,3.817784257,3.788901549,0.026859699
322,3.781206171,3.780769231,3.859097127,3.889032258,3.766176471,3.815256252,0.055051133
323,3.825910931,3.83933162,3.765690377,3.765498652,3.759388039,3.791163924,0.038225633
324,3.764227642,3.824133504,3.837950139,3.845949535,3.849253731,3.82430291,0.034951514
325,3.799725652,3.807061791,3.782841823,3.779354839,3.821376281,3.798072077,0.017384841
326,3.746308725,3.960422164,3.803814714,3.775295664,3.735772358,3.804322725,0.091206689
327,3.826210826,3.725219573,3.858310627,3.774902975,3.899135447,3.81675589,0.068434544
328,3.856562923,3.81056701,3.774193548,3.832901554,3.807860262,3.81641706,0.030715207
329,3.83001328,3.777628032,3.790322581,3.810040706,3.771260997,3.795853119,0.02416463
330,3.851119895,3.776470588,3.836898396,3.893229167,3.842178771,3.839979363,0.04185495
331,3.858503401,3.854568855,3.820895522,3.946164199,3.774147727,3.850855941,0.063122322
332,3.774798928,3.932989691,3.93832021,3.8665786,3.754768392,3.853491164,0.086060905
333,3.858695652,3.78626943,3.825396825,3.827806122,3.726483357,3.804930278,0.050830714
334,3.749668874,3.85786802,3.833105335,3.773367478,3.688477952,3.780497532,0.067495593
335,3.860962567,3.838383838,3.825095057,3.765929779,3.779220779,3.813918404,0.040135588
336,3.903924222,3.864213198,3.775773196,3.797193878,3.739687055,3.81615831,0.066803045
337,3.88340192,3.79562982,3.858345021,3.894601542,3.847222222,3.855840105,0.038626169
338,3.792780749,3.971354167,3.788787484,3.808147175,3.782426778,3.82869927,0.080307289
339,3.795361528,3.864759428,3.894385027,3.798418972,3.875871688,3.845759328,0.045861923
340,3.779411765,3.820577164,3.781746032,3.996036988,3.852819807,3.846118351,0.089115688
341,3.907202216,3.778465347,3.944591029,3.858090186,3.884239888,3.874517733,0.062387875
342,3.781081081,3.812260536,3.828229028,3.809647979,3.826458037,3.811535332,0.018926939
343,3.787122208,3.774025974,3.862957938,3.859536082,3.760683761,3.808865192,0.048737929
344,3.869680851,3.854304636,3.741035857,3.81865285,3.811428571,3.819020553,0.049876895
345,3.741450068,3.859947644,3.843626807,3.924773022,3.818696884,3.837698885,0.066590096
346,3.746987952,3.756962025,3.805298013,3.717880795,3.812233286,3.767872414,0.040071567
347,3.732356858,3.818897638,3.844897959,3.839050132,3.870056497,3.821051817,0.052833401
348,3.86519945,3.816326531,3.844850065,3.805377721,3.869883041,3.840327361,0.028766869
349,3.753191489,3.863520408,3.783783784,3.717419355,3.7565337,3.774889747,0.054875092
350,3.890066225,3.78757764,3.747035573,4.027883397,3.794973545,3.849507276,0.112664021
351,3.819407008,3.839537869,3.75984252,3.782841823,3.803894298,3.801104704,0.031048209
352,3.887533875,3.758928571,3.794041451,3.779706275,3.900273224,3.824096679,0.065091956
353,3.773209549,3.795892169,3.833997344,3.757180157,3.794405594,3.790936963,0.028916107
354,3.772908367,3.78153446,3.798449612,3.968112245,3.779291553,3.820059247,0.083300714
355,3.877496671,4.011889036,3.835051546,3.776232617,3.861581921,3.872450358,0.086952944
356,3.856182796,3.88501292,3.78030303,3.875792142,3.839673913,3.84739296,0.041411588
357,3.982432432,3.852229299,3.782894737,3.854245881,3.853388658,3.865038202,0.072362297
358,3.832223702,3.815926893,3.849226804,3.964824121,3.966850829,3.88581047,0.074000536
359,3.909333333,3.956072351,3.871827411,3.785714286,3.85530086,3.875649648,0.063481206
360,3.798630137,3.890322581,3.774108322,3.789540816,3.74893617,3.800307605,0.053728159
361,3.797886394,3.938053097,3.854545455,3.876106195,3.847434119,3.862805052,0.050887394
362,3.828534031,3.801745636,3.830687831,3.767411301,3.922316384,3.830139037,0.057533674
363,3.848930481,3.764175258,3.863694268,3.92169448,3.865384615,3.85277582,0.056773282
364,3.779891304,3.857843137,4.003703704,3.804846939,3.796536797,3.848564376,0.091499154
365,3.72655218,3.738636364,3.87403599,3.884076433,3.843665768,3.813393347,0.075365846
366,3.794573643,3.770676692,3.921391753,3.879594423,3.823218997,3.837891102,0.061888964
367,3.786577181,3.930114358,3.891927083,3.882428941,3.751004016,3.848410316,0.075891123
368,3.857523302,3.80921895,3.800521512,3.779527559,3.946808511,3.838719967,0.06683912
369,3.899728997,3.778364116,3.843137255,3.75127551,3.751020408,3.804705257,0.065071473
370,3.859437751,3.805812417,3.992125984,3.802325581,3.758196721,3.843579691,0.090465462
371,3.786863271,3.856957087,3.839050132,3.77443609,3.927631579,3.836987632,0.061328022
372,3.892207792,3.865110246,3.898457584,3.784313725,3.857534247,3.859524719,0.045485725
373,3.82230869,3.779141104,3.838082902,3.86545925,3.777316736,3.816461736,0.038169289
374,3.860677083,3.880201765,3.801825293,3.862842893,3.861263736,3.853362154,0.02992591
375,3.8988622,3.90942928,3.814266487,3.902187902,3.797297297,3.864408633,0.053989226
376,3.760456274,3.852978454,3.813245033,3.805343511,3.865110246,3.819426704,0.0416136
377,3.88703466,3.865838509,3.912162162,3.914322251,3.833550065,3.882581529,0.033862704
378,3.884517766,3.877679697,3.819774718,3.779639175,3.828125,3.837947272,0.04351445
379,3.822560203,3.808030113,3.852480418,3.890322581,3.907431551,3.856164973,0.042587632
380,3.845539281,3.86993865,3.818181818,3.833333333,3.823759791,3.838150575,0.020579884
381,3.854193548,3.862842893,3.850955414,3.81759379,3.811125485,3.839342226,0.023328567
382,3.916883117,3.83459596,3.770750988,3.937817259,3.850632911,3.862136047,0.067020323
383,3.780585106,3.782664942,3.758961681,3.818532819,3.896032832,3.807355476,0.053983426
384,3.797452229,3.920199501,3.777208707,3.838917526,3.811594203,3.829074433,0.055669202
385,3.784,3.745073892,3.782771536,3.828205128,3.819261214,3.791862354,0.033185518
386,3.833550065,3.861519608,3.894536213,3.79245283,3.76508344,3.829428431,0.051945471
387,3.721204188,3.753263708,3.906768838,3.855656697,3.788235294,3.805025745,0.075667746
388,3.793923382,3.822335025,3.890585242,3.890166028,3.965071151,3.872416166,0.066894239
389,3.82253886,4.014981273,3.791403287,4.003896104,3.863049096,3.899173724,0.103887588
390,3.916129032,3.732075472,3.849936948,3.864792503,3.781456954,3.828878182,0.072397442
391,3.806994819,3.94292804,3.885897436,3.791884817,3.782101167,3.841961256,0.069710492
392,3.81056701,3.864385298,3.812977099,3.845959596,3.765625,3.819902801,0.037877603
393,3.880674449,3.826781327,3.802238806,3.912188729,3.740691489,3.83251496,0.06717201
394,4.007575758,3.857328145,4.012360939,3.888471178,3.844036697,3.921954543,0.081965247
395,3.827889447,3.801257862,3.796078431,3.882882883,3.855832241,3.832788173,0.036763678
396,3.786561265,3.764258555,3.784119107,3.803237858,3.740890688,3.775813495,0.02392547
397,3.812105927,3.815789474,3.807061791,3.871173469,3.799212598,3.821068652,0.028690469
398,3.886912325,3.840346535,3.817089453,3.890745501,3.833997344,3.853818232,0.033099092
399,3.845539281,3.844527363,3.881443299,3.812342569,3.936507937,3.86407209,0.047302525
400,3.755332497,3.791929382,3.787122208,3.790523691,3.808823529,3.786746261,0.019464746
401,3.797350993,3.930704898,3.869845361,3.873433584,3.907773386,3.875821645,0.050577038
402,3.821882952,3.829268293,3.928292047,3.925831202,3.795454545,3.860145808,0.062371683
403,3.83125,3.821078431,3.86232791,3.799495586,3.940525588,3.850935503,0.054957254
404,3.789808917,3.783088235,3.929305913,3.889168766,3.929919137,3.864258194,0.072962934
405,3.775773196,3.900121803,3.838046272,3.889168766,3.822077922,3.845037592,0.050880773
406,4.047496791,3.883472057,3.864385298,3.907711757,3.844850065,3.909583194,0.080527451
407,3.746532156,3.938256659,3.94556962,3.773447016,3.908616188,3.862484328,0.095059599
408,3.759852217,3.848214286,3.78313253,3.877525253,3.75831202,3.805407261,0.054366427
409,3.803278689,3.842696629,3.84676354,3.852417303,3.844072165,3.837845665,0.019678911
410,3.9160401,3.936881188,3.869677419,3.804347826,3.825065274,3.870402362,0.056836204
411,3.833333333,3.794223827,3.914102564,3.818532819,3.836942675,3.839427044,0.044998995
412,3.794264339,3.813173653,3.818897638,3.862842893,3.980744544,3.853984613,0.075182596
413,3.899618806,3.903614458,3.81795196,3.837326608,3.810526316,3.853807629,0.044749048
414,3.778625954,4.097826087,3.800511509,3.775665399,3.753968254,3.841319441,0.144336502
415,3.856780735,3.781818182,3.736910995,3.822849807,3.927318296,3.825135603,0.072642829
416,4.06675063,3.820754717,3.921391753,3.791208791,3.809831824,3.881987543,0.114985628
417,3.816793893,3.786982249,4.011450382,3.781287971,3.773584906,3.83401988,0.100528474
418,3.791884817,3.983568075,3.827027027,3.946115288,3.845052083,3.878729458,0.081977565
419,3.807407407,3.857142857,3.793237971,3.852040816,3.808030113,3.823571833,0.028984796
420,3.766666667,3.867310012,3.866416979,3.87727825,3.828009828,3.841136347,0.045684918
421,3.883396705,3.907385698,4.054758801,3.829059829,3.852604828,3.905441172,0.088616142
422,3.80669145,3.773109244,3.929032258,3.779026217,3.974867725,3.852545379,0.093046693
423,3.849938499,3.91576414,3.820224719,3.773869347,3.814766839,3.834912709,0.052703447
424,3.814126394,3.760736196,3.789124668,3.820895522,3.796875,3.796351556,0.023660658
425,3.908060453,3.862697448,3.8553137,3.857673267,3.892268695,3.875202713,0.023612045
426,3.761964736,3.839904421,3.804597701,3.869837297,3.950507614,3.845362354,0.07124124
427,3.843710292,3.8452237,3.8482933,3.821292776,3.8553137,3.842766754,0.012806514
428,3.86267166,3.802197802,3.766954377,3.787841191,3.798288509,3.803590708,0.035745211
429,3.845671267,3.884428224,3.91475827,3.996376812,3.90391909,3.909030732,0.05547066
430,3.723247232,3.799270073,3.878562577,3.794369645,3.904402516,3.819970409,0.072458779
431,3.892541087,3.806896552,3.891001267,3.816849817,3.85915493,3.853288731,0.040241222
432,3.840101523,3.93980344,3.83269962,3.843478261,3.883863081,3.867989185,0.04481386
433,3.786240786,3.830935252,3.825757576,3.901002506,3.73046875,3.814880974,0.062726873
434,3.808270677,3.760998811,3.804597701,3.884428224,3.828644501,3.817387983,0.044854092
435,3.762860728,3.744604317,3.87,3.774818402,3.787025704,3.78786183,0.048512309
436,3.789272031,3.820293399,3.89206762,3.815724816,3.968394437,3.857150461,0.072932227
437,3.859277709,3.8,3.902035623,3.91097561,3.855900621,3.865637913,0.044226414
438,3.743949045,3.847826087,3.833967047,3.912364946,3.94980695,3.857582815,0.079170552
439,3.966122961,3.77005988,3.869618696,3.906633907,3.781132075,3.858713504,0.083412263
440,3.791921665,3.782345828,3.796875,3.813868613,3.809045226,3.798811266,0.0127846
441,3.823308271,3.80565371,3.882425743,3.894607843,3.903553299,3.861909773,0.04438207
442,3.850707851,3.816276202,3.794416244,3.819095477,3.832051282,3.822509411,0.020772176
443,3.755332497,3.88902439,3.883033419,3.821561338,3.777493606,3.82528905,0.060392105
444,3.827798278,3.754216867,3.781481481,3.805288462,3.864102564,3.806577531,0.042227248
445,3.831488315,3.808433735,3.91625,3.746898263,3.895541401,3.839722343,0.068255651
446,3.763454318,4,3.760598504,3.855757576,3.796414853,3.83524505,0.09974813
447,3.882860666,3.8125,3.84375,3.952612394,3.738650307,3.846074673,0.07964947
448,3.890394089,3.831501832,3.825129534,3.790613718,3.786821705,3.824892176,0.041709165
449,3.83107275,3.833939394,3.866583541,3.926328502,3.87279597,3.866144031,0.038515404
450,3.927950311,3.781100478,3.846059113,3.840963855,3.866151866,3.852445125,0.05280049
451,3.876376989,3.717732207,3.812738854,3.804111245,3.951822917,3.832556442,0.087365902
452,3.784119107,3.854700855,3.857142857,3.932349323,3.894671623,3.864596753,0.055056901
453,3.869402985,3.790361446,3.955259976,3.913899139,3.799495586,3.865683826,0.071443648
454,3.863361548,3.812734082,3.883148831,3.810909091,3.806329114,3.835296533,0.035427427
455,3.855361596,3.779681763,3.814627995,3.886107635,3.796934866,3.826542771,0.043569031
456,3.7680798,4.0488677,3.843421053,3.974452555,3.758186398,3.878601501,0.128579266
457,3.791821561,3.862026862,3.815270936,3.951672862,3.831446541,3.850447753,0.062080761
458,3.862026862,3.908291457,3.864197531,3.909090909,3.803030303,3.869327412,0.043515092
459,3.822194199,3.829504232,3.764854614,3.781481481,3.750315259,3.789669957,0.034915041
460,3.939877301,3.872315036,3.795539033,3.74137931,3.882580645,3.846338265,0.077998074
461,3.924019608,3.780124224,3.826140567,3.873015873,3.813060179,3.84327209,0.05612209
462,3.7515006,3.914918415,3.773067332,3.825062035,3.924876847,3.837885046,0.079576617
463,3.802439024,3.830713422,3.864213198,3.835534214,3.832061069,3.832992185,0.021913289
464,3.835475578,3.825567503,3.923462986,3.833530106,3.796992481,3.843005731,0.047542538
465,3.807738815,3.780669145,3.938519448,3.851761847,3.892676768,3.854273204,0.063564096
466,3.818757921,3.820224719,3.78757764,3.791970803,3.794520548,3.802610326,0.015617597
467,3.776119403,3.860072376,3.854636591,3.791970803,3.824729892,3.821505813,0.037174138
468,3.857808858,3.940533981,3.908977556,3.862195122,3.901002506,3.894103605,0.034496627
469,3.831880448,3.866103739,3.875921376,3.798041616,3.90391909,3.855173254,0.041026502
470,3.756952842,3.755025126,3.832266325,3.881642512,3.838790932,3.812935547,0.055341005
471,3.829915561,3.932098765,3.883838384,3.931684335,3.836942675,3.882895944,0.049296898
472,3.825710754,3.851239669,3.843358396,3.794520548,3.898847631,3.8427354,0.038196216
473,3.957193817,3.865795724,3.832709114,3.805623472,3.785353535,3.849335132,0.067426303
474,3.850374065,3.821818182,3.784933171,3.879310345,3.891218873,3.845530927,0.043261633
475,3.76783555,3.820512821,3.91217064,3.828144458,3.798256538,3.825384001,0.053877158
476,3.897530864,3.904109589,3.789473684,3.846925972,3.856626506,3.858933323,0.046110748
477,3.787313433,3.762773723,3.976829268,3.881067961,3.785714286,3.838739734,0.089565054
478,3.910950662,3.884287454,3.812958435,3.782142857,3.836708861,3.845409654,0.052293833
479,3.732851986,3.81026253,3.854818523,3.829355609,3.925641026,3.830585935,0.069980654
480,3.796363636,3.770909091,3.839352428,3.909424725,3.897535668,3.84271711,0.060768695
481,3.866585067,3.868711656,3.881067961,3.975088968,3.843945069,3.887079744,0.050989665
482,3.829090909,3.826296743,3.776173285,3.831295844,3.974296206,3.847430597,0.07452483
483,3.803703704,3.853300733,3.719211823,3.829558999,3.781289507,3.797412953,0.051409552
484,3.833333333,3.791616766,3.829683698,3.774074074,3.767241379,3.79918985,0.030840358
485,3.791821561,3.875598086,3.872921615,3.812958435,3.908982036,3.852456347,0.048441158
486,3.82566586,3.821428571,3.781287971,3.855054811,3.906832298,3.838053902,0.046561075
487,3.816479401,3.800483676,3.805288462,3.865127582,3.805486284,3.818573081,0.02667713
488,3.799751244,3.873969376,3.818505338,3.834541063,3.800256082,3.82540462,0.030741482
489,3.861689106,3.785454545,3.813283208,3.925153374,3.965644172,3.870244881,0.075205056
490,3.810322581,3.838443396,3.897149938,3.919811321,3.852657005,3.863676848,0.044374454
491,3.855541719,3.817295981,3.860228717,3.880835381,3.830882353,3.84895683,0.025078648
492,3.793491865,3.847851336,3.809464508,3.886363636,3.772337821,3.821901833,0.045406787
493,3.846733668,3.87529976,3.951690821,3.818181818,3.861858191,3.870752852,0.049978443
494,3.905992949,3.84852071,3.893074119,3.864182692,3.925518926,3.887457879,0.03115113
495,3.867574257,3.884306987,3.771217712,3.801234568,3.946619217,3.854190548,0.069494622
496,3.974264706,3.858139535,3.814094775,3.868388684,3.756157635,3.854209067,0.080394506
497,3.762562814,3.843274854,3.831742243,3.849056604,3.823312883,3.82198988,0.034691832
498,3.805623472,3.810082063,3.75794621,3.887039239,3.880778589,3.828293915,0.054772425
499,3.801920768,3.822671156,3.810473815,3.80141844,4.066924067,3.860681649,0.115614152
500,3.790361446,3.862427746,3.936585366,3.827868852,3.785624212,3.840573524,0.062044277
501,3.856617647,3.831742243,3.803738318,3.891859052,3.957961783,3.868383809,0.05965607
502,3.767813268,3.878300804,3.794369645,3.93728223,3.848560701,3.845265329,0.067376748
503,3.829419036,3.833333333,3.902829028,3.765957447,3.847309136,3.835769596,0.048862382
504,3.859277709,3.914319249,3.832727273,3.78313253,3.888050314,3.855501415,0.050717714
505,3.822619048,3.80141844,3.981273408,3.807017544,3.820197044,3.846505097,0.075857149
506,3.893432466,3.859138533,3.861179361,3.854761905,3.848984772,3.863499407,0.017373877
507,3.803945746,3.869515012,3.808894231,3.822815534,3.95516812,3.852067728,0.063185175
508,3.829683698,3.887861272,3.821782178,3.883886256,3.900628931,3.864768467,0.036275
509,3.801713586,3.782870929,3.845968712,3.80195599,3.86163522,3.818828888,0.033314994
510,3.899649942,3.770588235,3.951515152,3.966789668,3.89860583,3.897429765,0.077186643
511,3.857843137,3.852478839,3.859801489,3.886769964,3.977859779,3.886950642,0.052528878
512,3.888103651,3.831501832,3.804265997,3.789034565,3.92,3.846581209,0.055776368
513,3.836561743,3.792978208,3.862232779,3.899758454,3.891959799,3.856698197,0.043571526
514,3.861179361,3.845671267,3.734265734,3.788063337,3.815043157,3.808844571,0.050317544
515,3.775,3.774487472,3.782401902,3.765567766,3.790076336,3.777506695,0.009218137
516,3.931844888,3.862530414,3.855791962,3.889020071,3.822677925,3.872373052,0.040790435
517,3.941736029,3.792475728,3.863855422,3.832735962,3.765799257,3.839320479,0.06843622
518,3.798802395,3.804878049,3.804511278,3.773109244,3.824120603,3.801084314,0.018334522
519,3.770883055,3.751798561,3.895859473,3.779463244,3.873433584,3.814287583,0.065486236
520,3.830097087,3.886499403,3.90875,3.792147806,4.008433735,3.885185606,0.082821925
521,3.842548077,3.892512077,3.897252091,3.791273585,3.873152709,3.859347708,0.043713583
522,3.803874092,3.824582339,3.775280899,3.8113879,3.852398524,3.813504751,0.028256557
523,3.805522209,3.813842482,3.844636252,3.909963986,3.890954151,3.852983816,0.046213678
524,3.889022919,3.786729858,3.780940594,3.948317308,3.788679245,3.838737985,0.075972797
525,3.853717026,3.75,3.774234694,3.778042959,3.83065513,3.797329962,0.043114884
526,3.773381295,3.968122786,3.818411097,3.829039813,3.73573201,3.8249374,0.088285207
527,3.785714286,3.8,3.834152334,3.801920768,3.841558442,3.812669166,0.023972475
528,3.889952153,3.876484561,3.964935065,3.860635697,3.932349323,3.90487136,0.042859871
529,3.838973162,3.800475059,3.850306748,3.832142857,3.880952381,3.840570042,0.029183522
530,3.864269142,3.830840046,3.95146871,3.798802395,3.810449575,3.851165974,0.06132953
531,3.888888889,3.921893491,3.804755945,3.882915173,3.797966963,3.859284092,0.054972534
532,3.910085055,3.895417156,3.823970037,3.823741007,3.846248462,3.859892344,0.040511749
533,3.908323281,3.803102625,3.820073439,4.05548854,3.908188586,3.899035294,0.100107092
534,3.83490566,3.789285714,3.846715328,3.778042959,3.914868106,3.832763554,0.054371555
535,3.778985507,3.864269142,3.870646766,3.753521127,3.768944099,3.807273328,0.05573003
536,3.859004739,3.801162791,3.888077859,3.893028846,3.813186813,3.85089221,0.042186472
537,3.796014068,3.889156627,3.888497653,3.820330969,3.917487685,3.8622974,0.051498787
538,3.9,4,3.917690418,3.833333333,3.905707196,3.911346189,0.059469083
539,3.808362369,3.772241993,3.86453202,3.891463415,3.857825568,3.838885073,0.047838075
540,3.836104513,3.873786408,3.806097561,3.836320191,3.755176614,3.821497057,0.0441668
541,3.8125,3.894484412,3.97833935,3.880896226,3.933252427,3.899894483,0.06183516
542,3.862068966,3.865315852,3.869458128,3.796491228,3.84885127,3.848437089,0.030046417
543,3.856799037,3.837735849,3.817177914,3.852420307,3.864728192,3.84577226,0.018757227
544,3.846338535,3.849033816,3.796363636,3.877128954,3.928136419,3.859400272,0.048194019
545,3.858657244,3.8,3.758961681,3.924260355,3.871121718,3.8426002,0.06432314
546,3.87092883,3.955428571,3.83032491,3.798319328,3.80952381,3.85290509,0.063653996
547,3.806451613,3.805882353,3.773381295,3.898383372,3.755474453,3.807914617,0.055075828
548,3.921361502,3.838164251,3.839657283,3.855932203,3.84386174,3.859795396,0.035116382
549,3.785202864,3.878751501,3.836829837,3.793706294,3.820574163,3.823012932,0.037390249
550,3.859004739,3.793594306,3.784172662,3.749710313,3.874849579,3.81226632,0.052802216
551,3.849033816,3.947878788,3.900606061,3.797674419,3.993765586,3.897791734,0.077666635
552,3.783850932,3.867149758,3.806930693,3.816105769,3.975177305,3.849842891,0.076391806
553,3.82063306,3.813186813,3.769230769,3.946072685,3.781287971,3.82608226,0.070413615
554,3.85764294,3.901085645,3.930288462,3.910059172,3.828742515,3.885563747,0.04138079
555,3.881093936,3.915976331,3.898325359,3.842857143,3.856280193,3.878906592,0.029864508
556,3.900966184,3.861788618,3.839712919,3.827956989,3.766990291,3.839483,0.049157444
557,3.879458795,3.817964072,3.800229621,3.832943925,3.814859927,3.829091268,0.03045928
558,3.929440389,3.886977887,3.911377246,3.93373494,3.952669903,3.922840073,0.024847404
559,3.812274368,3.882211538,3.815884477,3.889148191,3.90964591,3.861832897,0.044762718
560,3.848668281,3.809580838,3.799522673,3.754216867,3.884433962,3.819284524,0.049563965
561,3.843636364,3.876201923,3.874845105,3.820574163,3.774271845,3.83790588,0.042466489
562,3.881067961,3.799761621,3.76499388,3.901085645,3.82374541,3.834130904,0.056469148
563,3.85748503,3.78700361,3.873820755,3.953068592,3.847072879,3.863690173,0.059763278
564,3.829890644,3.846611177,3.861728395,3.904875149,3.895833333,3.86778774,0.031950679
565,3.752126367,3.830166271,3.816849817,3.829915561,3.93144208,3.832100019,0.064237275
566,3.825062035,3.9,3.801226994,3.874560375,3.836956522,3.847561185,0.039510484
567,3.831971995,3.85665529,3.904534606,3.839390387,3.865954923,3.85970144,0.028459879
568,3.841779975,3.799059929,3.901913876,3.887839433,3.770909091,3.840300461,0.056067592
569,3.882494005,3.791273585,3.908872902,3.805860806,3.808104887,3.839321237,0.052687664
570,3.93144208,3.796610169,3.889156627,3.959281437,3.812729498,3.877843962,0.071539534
571,3.812729498,3.830822711,3.816985646,3.818073722,3.944242424,3.8445708,0.056125634
572,3.809352518,3.98951049,3.881871345,3.835965978,3.881499395,3.879639945,0.068789009
573,3.768115942,3.822695035,3.901678657,3.932598039,3.981992797,3.881416094,0.085777216
574,3.814285714,3.888103651,3.879161529,3.858536585,3.927536232,3.873524742,0.041519472
575,3.876312719,3.96797153,3.838669951,3.880810489,3.938388626,3.900430663,0.051922027
576,3.846962617,3.849234393,3.815724816,3.844233056,3.85235732,3.84170244,0.014825377
577,3.839328537,3.900846433,3.770631068,3.800242131,3.818181818,3.825845997,0.048912755
578,3.798586572,3.839857651,3.874689826,3.820731707,3.791463415,3.825065834,0.033654112
579,3.806804374,3.866039953,3.862068966,3.798802395,3.845597105,3.835862559,0.031265181
580,3.775534442,3.909845789,3.811205847,3.798561151,3.882284382,3.835486322,0.057590421
581,3.835909631,3.848699764,3.880189798,3.759852217,3.838323353,3.832594953,0.044328156
582,3.996341463,3.795698925,3.838554217,3.792978208,3.761904762,3.837095515,0.093106208
583,3.894424674,3.841363102,3.852517986,3.838235294,3.780838323,3.841475876,0.040659963
584,3.791208791,3.887173397,3.836124402,4.032608696,3.789170507,3.867257158,0.100732213
585,3.812958435,3.778450363,3.874251497,3.791116447,3.8113879,3.813632928,0.036826997
586,3.898408813,3.854588796,3.856969697,3.802631579,3.918392205,3.866198218,0.044783916
587,3.881785283,3.836124402,3.952380952,3.897862233,3.876443418,3.888919258,0.04213431
588,3.855450237,3.807372176,3.858708892,3.874396135,3.839263804,3.847038249,0.02544238
589,3.776009792,3.885954382,3.911407767,3.964071856,3.81575898,3.870640555,0.0751546
590,3.730496454,3.835428571,3.893333333,3.835965978,3.76372315,3.811789497,0.06463675
591,3.800931315,3.877502945,3.849578821,3.777372263,3.87515006,3.836107081,0.045018254
592,3.880331754,3.834507042,3.757352941,3.899149453,3.799025579,3.834073354,0.058071711
593,3.82244143,3.857142857,3.849196539,3.836104513,3.81450654,3.835878376,0.017796837
594,3.856470588,3.873820755,3.874236874,3.816326531,3.890214797,3.862213909,0.028292921
595,3.819711538,3.996466431,3.76499388,3.842682927,3.791821561,3.843135268,0.090551773
596,3.813664596,3.73364486,3.813397129,3.831541219,3.898780488,3.818205658,0.058873619
597,3.834333733,3.924170616,3.790262172,3.834333733,3.764004768,3.829421005,0.060906602
598,3.857837181,3.855172414,3.955582233,3.838218054,3.787769784,3.858915933,0.06092973
599,3.911057692,3.867526377,3.836982968,3.954878049,4.05811138,3.925711293,0.086390698
600,3.870348139,3.866180049,3.8136419,3.922183508,3.837545126,3.861979744,0.040760776
601,3.818289786,3.843113772,3.833534379,3.862864078,3.884711779,3.848502759,0.025900087
602,3.821885914,3.806451613,3.806569343,3.96014068,3.827205882,3.844450686,0.06532544
603,3.853571429,3.919471154,3.837237978,3.84217016,3.863368669,3.863163878,0.03307361
604,3.831742243,3.862427746,3.883333333,3.917249417,3.798586572,3.858667862,0.045795936
605,3.867276888,3.876052948,3.833333333,3.903488372,3.749090909,3.84584849,0.059608095
606,3.823461092,3.830166271,3.96969697,3.822843823,3.815420561,3.852317743,0.06582437
607,3.778801843,3.84965035,3.784919654,3.847826087,3.811821472,3.814603881,0.033550898
608,3.815165877,3.792253521,3.850299401,3.887573964,3.826650943,3.834388741,0.036354456
609,3.80760095,3.894919169,3.81294964,3.809739524,3.920332937,3.849108444,0.054202846
610,3.941247002,3.867595819,3.772439949,3.76627907,3.796966161,3.8289056,0.074578991
611,3.841920375,3.850815851,3.931707317,3.884160757,3.765680473,3.854856954,0.06103446
612,3.820422535,3.892325315,3.841191067,3.988109394,3.810747664,3.870559195,0.072879016
613,3.833726415,3.811212815,3.796044499,3.809688581,3.829466357,3.816027734,0.015463973
614,3.935370153,3.886442642,3.839066339,3.841176471,3.86049238,3.872509597,0.039969392
615,3.809692671,3.818285714,3.856799037,3.838785047,3.950295858,3.854771666,0.056453286
616,3.869822485,3.811428571,3.874698795,3.874141876,3.968347011,3.879687748,0.056286654
617,3.933414044,3.796014068,3.84348865,3.792982456,3.819393939,3.837058631,0.057587146
618,3.778688525,3.949112426,3.805486284,3.906976744,3.787703016,3.845593399,0.077330853
619,3.785714286,3.875286041,3.779301746,3.857468643,3.811494253,3.821852994,0.042858732
620,3.783256881,3.877293578,3.842302879,3.78898007,3.759860789,3.810338839,0.048068441
621,3.80760095,3.849033816,3.847960445,3.824162679,3.862530414,3.838257661,0.022011011
622,3.85259434,3.90617849,3.771820449,3.956674473,3.814553991,3.860364348,0.073098495
623,3.883413462,3.808894231,3.902352941,3.847272727,3.925969448,3.873580562,0.046221085
624,3.821601942,3.822485207,3.853658537,3.825117371,3.91193511,3.846959633,0.038683919
625,3.882211538,3.943935927,3.827798278,3.872093023,3.861904762,3.877588706,0.042363309
626,3.906326034,3.851764706,3.902794654,3.838117107,3.951388889,3.890078278,0.045696225
627,3.790613718,3.909518214,3.773170732,3.838857143,3.831367925,3.828705546,0.052858144
628,3.868872549,3.903073286,3.897129187,3.941874259,3.777122642,3.877614384,0.061913901
629,3.853717026,3.815068493,3.802816901,3.947845805,3.77877095,3.839643835,0.066278578
630,3.896634615,3.7760181,3.866666667,3.865016873,3.787456446,3.83835854,0.053351362
631,3.843601896,3.841549296,3.879041916,3.847319347,3.848946136,3.852091718,0.015347664
632,3.791519435,3.861077844,3.816568047,3.84837963,3.816037736,3.826716538,0.027865093
633,3.845518868,3.953434226,3.909199522,3.886178862,3.813017751,3.881469846,0.054653783
634,3.906064209,3.863689777,4,3.791425261,3.81533101,3.875302051,0.082556913
635,3.795371498,3.855621302,3.718411552,4.052332196,3.798802395,3.844107789,0.126211443
636,3.804964539,3.892941176,3.842840512,3.958041958,3.749077491,3.849573135,0.080282162
637,3.85596222,3.841986456,3.886178862,3.777520278,3.834101382,3.83914984,0.039768459
638,3.878220141,3.893271462,3.779783394,3.868451688,3.857309942,3.855407325,0.044291285
639,3.833726415,3.951576577,3.858164482,3.888888889,3.920094007,3.890490074,0.04711044
640,3.764565993,3.943902439,3.851581509,3.878892734,3.843930636,3.856574662,0.064758465
641,3.834117647,3.855106888,3.863046045,3.908277405,3.879249707,3.867959538,0.02778311
642,3.860302678,3.918509895,3.855450237,3.857634902,3.828571429,3.864093828,0.032991482
643,3.901658768,3.951521984,3.887694146,3.801853998,3.802585194,3.869062818,0.065470292
644,3.840425532,3.921259843,3.770857814,3.836616454,3.865155131,3.846862955,0.05429713
645,3.872812135,3.819861432,3.878313253,3.862427746,3.800711744,3.846825262,0.034509974
646,3.816546763,3.832167832,3.835518474,3.798634812,3.851720047,3.826917586,0.020150507
647,3.819444444,3.827201784,3.758413462,3.846689895,3.883273165,3.82700455,0.04559496
648,3.803508772,3.825,3.891859052,3.878515186,3.80141844,3.84006029,0.042479139
649,3.830120482,3.841983852,3.788834951,3.960602549,3.974940334,3.879296434,0.083294992
650,3.896871379,3.845700824,3.786231884,3.787671233,3.780996524,3.819494369,0.050683254
651,3.875,3.835680751,3.813868613,3.819444444,3.893975904,3.847593942,0.03526363
652,3.865954923,3.810996564,3.846062053,3.869020501,3.912009512,3.860808711,0.036790464
653,3.989117291,3.876300578,3.821640904,3.932636469,3.819767442,3.887892537,0.073166166
654,3.975495916,3.793465578,3.888758782,3.793340987,3.801652893,3.850542831,0.080612999
655,3.805882353,3.905325444,3.868421053,3.812064965,3.83745583,3.845829929,0.041400732
656,3.793577982,3.859004739,3.767605634,3.779463244,3.746234067,3.789177133,0.042717263
657,3.776442308,3.883194279,3.827784156,3.854415274,3.917257683,3.85181874,0.05369518
658,3.803048066,3.799295775,3.826714801,3.873563218,3.852245863,3.830973545,0.031889819
659,3.856301531,3.749411765,3.967664671,3.85290764,3.799307958,3.845118713,0.081335232
660,3.90940367,3.833726415,3.860240964,3.782065834,3.802816901,3.837650757,0.049943166
661,3.832764505,3.919261822,3.876513317,3.937142857,3.81147541,3.875431582,0.05394769
662,3.93656286,3.882966396,3.798561151,3.787703016,3.784705882,3.838099861,0.068304533
663,3.796317606,3.863849765,3.941736029,3.875,3.902794654,3.875939611,0.053705383
664,3.815699659,3.809954751,3.900117509,3.821885914,3.908763505,3.851284268,0.048803701
665,3.855005754,3.898224852,3.884570082,3.818285714,3.850673195,3.861351919,0.031255813
666,3.811858609,3.913043478,3.839766082,3.882147025,3.923076923,3.873978423,0.047520582
667,3.834106729,3.918981481,3.871495327,3.862108922,3.862108922,3.869760276,0.030878793
668,3.883928571,3.842657343,3.881067961,3.899082569,3.901277584,3.881602806,0.023532336
669,3.91958042,3.946261682,3.789719626,3.848275862,3.846611177,3.870089753,0.062725464
670,3.874285714,3.876157407,3.832727273,3.866205306,4.014101058,3.892695352,0.070088617
671,4.011299435,3.846332945,3.820211516,3.839953271,3.805194805,3.864598394,0.083607992
672,3.95194508,3.8859447,3.78700361,3.837153197,3.822916667,3.856992651,0.063850269
673,3.947308133,3.791907514,3.812048193,3.906976744,3.85127636,3.861903389,0.064852668
674,3.759860789,3.801369863,3.853629977,3.803804994,3.894736842,3.822680493,0.052217647
675,3.838302752,3.847727273,3.957617411,3.86,3.780660377,3.856861563,0.064023582
676,3.836616454,3.961407491,3.793838863,3.855106888,3.862721893,3.861938318,0.061684949
677,3.77005988,3.901323706,4.058752998,3.780401417,3.775175644,3.857142729,0.125289578
678,3.829355609,3.850847458,3.873072361,3.851543943,3.820697954,3.845103465,0.020617688
679,3.878077374,3.796551724,3.857843137,3.87427241,3.866666667,3.854682262,0.033406143
680,3.934831461,3.884834664,3.835714286,3.794117647,3.906729634,3.871245538,0.056343004
681,3.892397661,3.821510297,3.850533808,3.830840046,3.816985646,3.842453492,0.03074822
682,3.802059497,4.080552359,3.863844394,3.82983683,4.011806375,3.917619891,0.121829756
683,3.868891538,3.849770642,3.851938895,3.830120482,3.767361111,3.833616534,0.039506308
684,4.031578947,3.881733021,3.869822485,3.860465116,3.835322196,3.895784353,0.077805449
685,3.839265212,3.846416382,3.884428224,3.827464789,3.780660377,3.835646997,0.037413755
686,3.774647887,3.93111639,3.804038005,3.889400922,3.821852732,3.844211187,0.064318473
687,3.853396901,3.905771496,3.838973162,3.831034483,3.846611177,3.855157444,0.029503257
688,3.784738041,3.844097996,3.822485207,3.850728155,3.85583524,3.831576928,0.02910564
689,3.837677725,3.914868106,3.813477738,3.907925408,3.850174216,3.864824638,0.04458172
690,4.012091898,3.943807339,3.801886792,3.918509895,3.93372093,3.922003371,0.076106593
691,3.825938567,3.876443418,3.884297521,3.842840512,3.889281508,3.863760305,0.027848214
692,3.817640048,3.862302483,3.885245902,3.836492891,3.965246637,3.873385592,0.057381597
693,3.910465116,3.90867052,3.777777778,3.871886121,3.805194805,3.854798868,0.060592227
694,3.823529412,3.897252091,3.891381346,3.892145369,3.944570136,3.889775671,0.043171434
695,3.906605923,4.001148106,3.916470588,3.810747664,3.888758782,3.904746212,0.068054334
696,3.875581395,3.911595867,3.87409201,3.881594373,3.806004619,3.869773653,0.03875466
697,3.810968495,3.827784156,3.841232227,3.890134529,3.858989424,3.845821766,0.030406323
698,3.863688431,3.775086505,3.985714286,3.806039489,3.766550523,3.839415847,0.090213625
699,3.819148936,3.830787309,3.819927971,3.874715262,3.929804373,3.85487677,0.04766002
700,3.903299204,3.766821346,3.840095465,3.850797267,3.883146067,3.84883187,0.052321287
701,3.846153846,3.804733728,3.792114695,3.837647059,3.831990794,3.822528024,0.023010412
702,3.753810082,3.902439024,3.788782816,3.791183295,3.875436554,3.822330354,0.063301406
703,3.83699422,3.83625731,3.846063455,3.807692308,3.895784543,3.844558367,0.032060944
704,3.844047619,3.78346915,3.773584906,3.906064209,3.849547511,3.831342679,0.054092452
705,3.940774487,3.827626919,3.883748517,3.824355972,3.846962617,3.864693702,0.048648849
706,3.80523918,3.832946636,3.881336406,3.767272727,3.841449604,3.82564891,0.042509857
707,3.811611374,3.825581395,3.8,3.879904875,3.806338028,3.824687135,0.032275836
708,3.759433962,3.777651083,3.956161137,3.884433962,3.829585799,3.841453189,0.08053564
709,3.795138889,3.830102623,3.900807382,3.851680185,3.773923445,3.830330505,0.049606091
710,3.866050808,3.940023068,3.77596266,3.853971963,3.871298405,3.861461381,0.058429212
711,3.961883408,3.858837485,3.833726415,3.87962963,3.852420307,3.877299449,0.050045732
712,3.824162679,3.813441483,3.830588235,3.799773756,3.819112628,3.817415756,0.011714837
713,3.856630824,3.898052692,3.874853801,3.821852732,3.884297521,3.867137514,0.029456991
714,3.871345029,3.958986731,3.81678487,3.869565217,3.802816901,3.86389975,0.061400305
715,3.927120669,3.883747178,3.79028436,3.850815851,3.814252336,3.853244079,0.054493963
716,3.843205575,3.832191781,3.789346247,3.851415094,3.913507109,3.845933161,0.044706359
717,3.76733255,3.848341232,3.840963855,3.869061414,3.774305556,3.820000921,0.046129095
718,3.877790834,3.850967008,3.830258303,3.918509895,3.839907193,3.863486647,0.035528237
719,3.802312139,3.890426759,3.804964539,3.808962264,3.845252052,3.83038355,0.037812898
720,3.818181818,3.789964994,3.810939358,3.835472579,3.912037037,3.833319157,0.046932717
721,3.853658537,3.934090909,3.884976526,3.858632677,3.886046512,3.883481032,0.031925694
722,3.935064935,3.772196262,3.779620853,3.83575419,3.892271663,3.842981581,0.07068634
723,3.802120141,4.043073341,3.883428571,3.894009217,3.850967008,3.894719656,0.09031303
724,3.812064965,3.878587196,3.783431953,3.890929966,3.813173653,3.835637547,0.046603758
725,3.799059929,3.909836066,3.821818182,3.850533808,3.825730994,3.841395796,0.042392713
726,3.81227863,3.83427283,3.893192488,3.813842482,3.883640553,3.847445397,0.038543026
727,3.766233766,3.849299065,3.865155131,3.848413631,3.821261682,3.830072655,0.039018788
728,3.860215054,3.806674338,3.869364162,3.877934272,3.79787234,3.842412033,0.037303355
729,3.878409091,3.934052758,3.815662651,4.003436426,3.814064362,3.889125058,0.080980325
730,4.024475524,3.785714286,3.821261682,3.91314554,3.803967328,3.869712872,0.099453044
731,3.838061466,3.939038687,3.826855124,3.830840046,3.766857143,3.840330493,0.062085512
732,3.843137255,3.802083333,3.786214953,3.823732719,3.814035088,3.81384067,0.021549916
733,3.955097087,3.821176471,3.8125,3.800233645,3.922716628,3.862344766,0.071212491
734,3.864832536,3.817422434,3.890995261,3.88261851,3.932636469,3.877701042,0.041886537
735,3.8507109,3.826187717,3.891252955,3.914942529,3.849770642,3.866572949,0.035754748
736,3.902439024,3.849765258,3.786713287,3.897228637,3.81026253,3.849281747,0.05138615
737,3.908114558,3.805902384,3.806912992,3.877993158,3.811611374,3.842106893,0.047760312
738,3.811138015,3.844339623,3.806674338,3.818077803,3.881142857,3.832274527,0.03097317
739,3.833534379,3.796082949,3.863529412,3.809688581,3.921911422,3.844949349,0.050074763
740,3.834730539,3.8606466,3.826388889,3.813137033,3.948441247,3.856668861,0.054155286
741,3.804583836,3.858468677,3.861111111,3.914918415,3.880046136,3.863825635,0.040060059
742,3.913308913,3.860889396,3.85928489,3.825541619,3.820950061,3.855994976,0.036997362
743,3.913308913,3.920745921,3.774487472,3.903037383,3.800483676,3.862412673,0.069299358
744,3.877030162,3.83180778,3.814064362,3.846511628,3.817330211,3.837348829,0.025652387
745,3.886705202,3.83467279,3.82804878,3.835240275,3.805424528,3.838018315,0.029795426
746,3.778429074,3.88760139,3.837264151,3.854710556,3.948004837,3.861202002,0.062646183
747,3.836879433,3.916284404,3.942528736,3.844290657,3.822014052,3.872399456,0.053466041
748,3.917375456,3.84624018,3.856481481,3.935853379,3.843971631,3.879984425,0.043322664
749,3.90964591,3.912943872,3.811627907,3.881594373,3.801596351,3.863481682,0.05344231
750,3.87012987,3.876819709,3.878752887,3.827667057,3.858490566,3.862372018,0.020956818
751,3.896834701,3.893018018,3.835280374,3.852233677,3.801183432,3.85571004,0.040267016
752,3.930952381,3.809151786,3.815602837,3.866819747,3.829710145,3.850447379,0.050245922
753,3.861910242,3.944507361,3.902968037,3.992916175,3.907300116,3.921920386,0.049307035
754,3.808962264,3.893258427,3.829297821,3.892290249,3.835280374,3.851817827,0.038641227
755,3.887839433,3.858597285,3.830254042,3.892271663,3.806342016,3.855060888,0.036947561
756,3.908004779,3.856823266,3.836363636,3.753757225,3.854609929,3.841911767,0.056022066
757,3.825983313,3.876300578,3.867276888,3.796014068,3.914425428,3.856000055,0.045967722
758,3.918509895,3.814901048,3.86971831,3.8125,3.90815155,3.864756161,0.050033702
759,3.870616687,3.835051546,3.831184056,3.947187141,3.879761905,3.872760267,0.046753359
760,3.846428571,3.832760596,3.871882086,3.779056387,3.867836257,3.839592779,0.037411078
761,3.806791569,3.840546697,3.922434368,3.849101796,3.83161512,3.85009791,0.043421866
762,3.824604141,3.832363213,3.828178694,3.809688581,3.821428571,3.82325264,0.008608223
763,3.806565064,3.851508121,3.777520278,3.880713489,3.77956372,3.819174134,0.045540082
764,3.87012987,3.787671233,3.81026253,3.822695035,3.880047506,3.834161235,0.0395703
765,3.873671783,3.863218391,3.825142857,3.824339839,3.866902238,3.850655022,0.023952771
766,3.861374408,3.884965831,3.847222222,3.909090909,3.852975496,3.871125773,0.025635913
767,3.880189798,3.89674523,3.851335656,3.836805556,3.80565371,3.85414599,0.035892426
768,3.900447427,3.831971995,3.814220183,3.868539326,3.810126582,3.845061103,0.038606281
769,3.888484848,3.821978022,3.880614657,3.866741321,3.890865955,3.869736961,0.028311358
770,3.870023419,3.904597701,3.886705202,3.878472222,3.773049645,3.862569638,0.051650662
771,3.904816514,3.881006865,3.851415094,3.855670103,3.936979786,3.885977672,0.035685946
772,3.882758621,3.842465753,3.825876663,3.878959276,3.872881356,3.860588334,0.025067207
773,3.906868452,3.979428571,3.927895981,3.827387802,3.835909631,3.895498088,0.064056674
774,3.823935558,3.774410774,3.890083632,3.842824601,3.931540342,3.852558982,0.060554429
775,3.841743119,3.788353863,3.833898305,3.993079585,3.813599062,3.854134787,0.080372571
776,3.856106409,3.809788654,3.839534884,3.907727797,3.892523364,3.861136222,0.039637158
777,3.899764151,3.832,3.802312139,3.797250859,3.849315068,3.836128443,0.041519403
778,3.832752613,3.878409091,3.893544734,3.993265993,3.845968712,3.888788229,0.063283993
779,3.84837963,3.832214765,3.844339623,3.820483314,3.881499395,3.845383345,0.022955714
780,3.84820394,3.871396896,3.866902238,3.909090909,3.897911833,3.878701163,0.024572516
781,3.802995392,3.827702703,3.940503432,3.906323185,3.843387471,3.864182437,0.057244635
782,3.791907514,3.839029768,3.93287037,3.89163722,3.821601942,3.855409363,0.056472079
783,3.843568946,3.942350333,3.821885914,3.954493743,3.862815884,3.885022964,0.059813237
784,3.832167832,3.905251142,3.8125,3.785714286,3.840277778,3.835182207,0.044458589
785,3.896355353,3.924634421,3.796363636,3.815165877,3.877434135,3.861990684,0.054413097
786,3.856976744,3.885357548,3.837349398,3.838926174,3.798780488,3.84347807,0.031592163
787,3.852233677,3.92393736,3.844827586,3.898978434,3.837545126,3.871504437,0.037882329
788,3.886792453,3.825082508,3.915017462,3.779816514,3.843568946,3.850055577,0.052841511
789,3.79614949,3.793103448,3.808,3.845890411,3.933649289,3.835358528,0.058828827
790,3.900717703,3.77877095,3.866666667,3.832946636,3.889277389,3.853675869,0.049217912
791,3.88261851,3.844370861,3.918951132,3.876712329,3.802455357,3.865021638,0.043862588
792,3.88862837,3.807649044,3.846062053,3.884484711,3.804423749,3.846249585,0.04030299
793,3.785964912,3.792281498,3.837370242,3.885357548,3.841013825,3.828397605,0.040586386
794,3.771098266,3.85214447,3.868144691,3.872604284,3.829545455,3.838707433,0.041385517
795,3.850509626,3.868070953,3.882009346,3.837931034,3.877434135,3.863191019,0.018572117
796,3.866039953,3.892776524,3.782201405,3.897377423,3.803278689,3.848334799,0.052672092
797,3.902714932,3.88988764,3.811627907,3.885514019,4.024,3.9027489,0.076595233
798,3.881006865,3.882485876,3.820359281,3.867132867,3.879904875,3.866177953,0.026336932
799,3.791334094,3.883668904,3.869565217,3.892898719,4.009977827,3.889488952,0.078413009
800,3.839772727,3.806896552,3.842857143,3.865585168,3.820338983,3.835090115,0.022498193
801,3.828070175,3.813348416,3.833530106,3.855367232,3.865585168,3.83918022,0.021106158
802,3.907029478,3.820483314,3.858323495,3.823935558,3.769775679,3.835909505,0.050782535
803,3.854120267,3.854047891,3.845794393,3.802272727,3.952210275,3.86168911,0.054983419
804,3.951576577,3.854072398,3.895539906,3.82932417,3.853113984,3.876725407,0.048151372
805,3.803048066,3.867681499,3.815489749,3.787640449,3.837182448,3.822208442,0.031221894
806,3.880870561,4.003378378,3.878077374,3.840044743,3.889150943,3.8983044,0.061708155
807,3.860619469,4.084378563,3.81147541,3.813160987,3.840047393,3.881936365,0.114985584
808,3.759581882,3.852183651,3.833898305,3.839464883,3.778571429,3.81274003,0.04096026
809,3.78989667,3.861363636,3.87224158,3.84137931,4.053179191,3.883612078,0.099929314
810,3.784452297,3.815436242,3.820843091,3.855039638,3.906759907,3.836506235,0.046577775
811,3.91091314,3.907865169,3.869513642,3.846416382,3.982311321,3.903403931,0.051717501
812,3.90430622,3.8632287,3.867428571,3.912698413,3.874117647,3.88435591,0.0225778
813,3.819557625,3.972067039,3.829069767,3.890134529,3.854651163,3.873096025,0.061705868
814,3.824339839,3.917885264,3.787515006,3.841449604,3.81227863,3.836693669,0.049451861
815,3.915704388,3.857308585,3.823935558,3.85,3.875598086,3.864509323,0.034104607
816,3.835518474,3.796610169,3.839160839,3.840277778,3.882494005,3.838812253,0.030422975
817,3.797945205,3.924617197,3.946759259,3.861271676,3.864364982,3.878991664,0.058674105
818,3.89017341,3.870740306,3.802585194,3.9375,3.84690158,3.869580098,0.050102834
819,3.849486887,3.895335609,3.898465171,3.922543353,3.867990654,3.886764335,0.028427863
820,3.929046563,3.806004619,3.900462963,3.820276498,3.838117107,3.85878155,0.053314105
821,3.878270762,3.801369863,3.892412231,3.865079365,3.912543153,3.869935075,0.042174995
822,3.847750865,3.90546697,3.850521437,3.83180778,3.827667057,3.852642822,0.031131616
823,3.86409966,3.866513234,3.827745665,3.842281879,3.847222222,3.849572532,0.01607105
824,3.776169265,3.8125,3.886442642,3.788876277,3.90521327,3.833840291,0.058447043
825,3.870894677,3.874572406,3.855504587,3.84676504,3.832752613,3.856097865,0.017267807
826,3.906426156,3.873708381,3.88664422,3.8424821,3.886178862,3.879087944,0.023577976
827,3.842105263,3.819976771,3.838202247,3.873125721,3.940161105,3.862714221,0.04732461
828,3.855104281,3.82853855,3.904972376,3.788683603,3.877574371,3.850974636,0.04478813
829,3.900578035,3.875283447,3.891381346,3.879350348,3.949824971,3.899283629,0.029966203
830,3.956623681,3.986516854,3.883371824,3.928323699,3.896270396,3.930221291,0.04247768
831,3.961098398,3.822323462,3.862427746,3.864739884,3.830188679,3.868155634,0.05528316
832,3.911697248,3.822727273,3.863529412,3.836177474,3.798349057,3.846496093,0.043390357
833,3.82437276,3.929479769,3.820843091,3.775086505,3.870892019,3.844134829,0.0585244
834,3.838973162,3.953596288,3.818720379,3.960648148,3.838302752,3.882048146,0.069059063
835,3.882147025,3.877434135,3.850292398,3.770786517,3.852193995,3.846570814,0.044740757
836,3.820843091,3.808080808,3.85206422,3.874572406,3.819235226,3.83495915,0.027526095
837,3.824942792,3.888888889,3.855855856,3.86881473,3.863368669,3.860374187,0.023286783
838,3.802540416,3.830699774,3.896391153,3.828962372,3.93287037,3.858292817,0.054183198
839,3.937428896,3.913853318,3.870114943,3.912,3.812720848,3.889223601,0.049160324
840,3.928323699,3.793686584,3.906103286,3.855803048,3.867947179,3.870372759,0.051802296
841,3.845252052,3.831381733,3.93386545,3.763341067,3.807646356,3.836297332,0.06278412
842,3.842657343,3.867039106,3.814645309,3.893886967,3.880866426,3.85981903,0.031586925
843,3.817969662,3.894977169,3.878077374,3.824150059,3.848235294,3.852681911,0.033438741
844,3.838487973,3.820276498,3.802540416,3.831367925,3.89034565,3.836603692,0.032962273
845,3.806451613,3.892167991,3.787949015,3.910227273,3.850533808,3.84946594,0.052799407
846,3.800229621,3.808656036,3.927683616,3.916959064,3.880046136,3.866714895,0.059603914
847,3.891922639,3.817857143,3.877934272,3.86306099,3.859976663,3.862150341,0.027852126
848,3.890426759,3.846511628,3.874401914,3.974056604,3.83909416,3.884898213,0.053994206
849,3.947786606,3.8225058,3.905529954,3.895417156,3.875,3.889247903,0.045791527
850,3.827118644,3.879448909,3.797714286,3.805288462,3.968235294,3.855561119,0.070619875
851,3.870779977,3.840882695,3.826388889,4.014823261,3.895784543,3.889731873,0.074903672
852,3.897818599,3.919042189,3.94530321,3.870740306,3.93911007,3.914402875,0.030693068
853,3.822742475,3.857142857,3.896871379,3.838785047,3.848699764,3.852848304,0.027739056
854,3.860385925,3.885555556,3.896871379,3.82718894,3.836492891,3.861298938,0.030139043
855,3.98273878,3.853794643,3.975824176,3.811627907,3.832142857,3.891225673,0.08179123
856,3.829738933,3.839160839,3.841216216,3.874396135,3.869722557,3.850846936,0.019910533
857,3.883027523,3.930839002,3.825740319,3.865016873,3.919082126,3.884741169,0.042359758
858,3.877412032,3.833522084,3.917977528,3.973995272,3.79787234,3.880155851,0.069262416
859,3.876852908,3.77739726,3.834872979,3.9543379,3.894736842,3.867639578,0.066244004
860,3.91319053,3.793224299,3.8359375,3.806896552,3.919716647,3.853793106,0.059288821
861,3.967704729,3.841196778,3.813979707,3.901376147,3.913242009,3.887499874,0.060904062
862,3.855367232,3.862427746,3.874572406,3.835201794,3.933789954,3.872271826,0.037237855
863,3.918577982,3.900347625,3.952861953,3.834117647,3.831184056,3.887417852,0.053442059
864,3.817451206,3.922196796,3.786214953,3.843003413,3.8225058,3.838274434,0.051131625
865,3.819112628,3.825117371,3.833522084,3.851335656,3.853113984,3.836440344,0.015304054
866,3.77956372,3.823732719,3.844271413,3.875,3.805288462,3.825571263,0.036484113
867,3.776331361,3.840425532,3.802013423,3.821678322,3.814035088,3.810896745,0.023831282
868,3.886574074,3.837775203,3.89281642,3.775,3.821885914,3.842810322,0.04867571
869,3.831034483,3.859865471,3.899297424,3.95221843,3.827667057,3.874016573,0.052322661
870,3.954389966,3.806896552,3.844339623,3.812290503,3.836759371,3.850935203,0.059958651
871,3.775510204,3.887839433,3.847337278,3.886046512,3.810126582,3.841372002,0.048745952
872,3.832402235,3.852286049,3.947121034,3.857630979,3.829810901,3.86385024,0.048099087
873,3.835664336,3.866902238,3.830985915,3.800483676,3.824970828,3.831801399,0.023849071
874,3.870561283,3.860385925,3.814901048,3.852808989,3.878892734,3.855509996,0.024766159
875,3.803899083,3.826035503,3.880044843,3.894977169,3.897206704,3.86043266,0.04274781
876,3.818994413,3.803673938,3.832764505,3.856976744,3.883928571,3.839267634,0.031734907
877,3.848654709,3.874285714,3.875706215,3.841251448,3.837288136,3.855437244,0.018321611
878,3.860252005,3.800466744,3.946573751,3.86689038,3.905034325,3.875843441,0.054451311
879,3.86429366,3.876300578,3.804123711,3.804878049,3.84562212,3.839043624,0.033375172
880,3.899649942,3.928331467,3.860571429,3.856810244,3.928738318,3.89482028,0.035051766
881,3.869222097,3.864142539,3.856810244,3.841928251,3.839160839,3.854252794,0.013304972
882,3.865207373,3.786697248,3.823333333,3.810968495,3.878547106,3.832950711,0.038192336
883,3.886898096,3.809307605,3.857305936,3.815545244,3.854166667,3.84464471,0.03213959
884,3.863046045,3.979910714,3.841176471,3.898285714,3.83161512,3.882806813,0.060026925
885,3.860178971,3.812282735,3.797202797,3.823935558,3.827868852,3.824293783,0.023339039
886,3.892325315,3.829931973,3.881670534,3.872093023,3.812282735,3.857660716,0.034693089
887,3.918344519,3.83161512,3.881871345,4.027939464,3.873563218,3.906666733,0.074476246
888,3.796440489,3.975197294,3.880322209,3.896871379,3.838973162,3.877560907,0.067050204
889,3.912200684,3.872997712,3.84228972,3.845183486,3.833333333,3.861200987,0.032136172
890,3.842105263,3.874434389,3.770833333,3.854609929,3.836426914,3.835681966,0.039074214
891,3.815436242,3.819196429,3.902411022,3.893023256,3.899879373,3.865989264,0.044584465
892,3.853409091,3.856976744,3.819397993,3.777777778,3.841013825,3.829715086,0.032543017
893,3.833526012,3.848072562,3.901601831,3.870561283,3.887323944,3.868217126,0.02781358
894,3.825938567,3.91087963,3.841216216,3.923976608,3.893518519,3.879105908,0.043281253
895,3.976404494,3.838117107,3.808284024,3.861466822,3.783008037,3.853456097,0.074865229
896,3.818393481,3.935627081,3.947308133,3.88045977,3.829181495,3.882193992,0.059115954
897,3.926719278,3.901938426,3.827868852,3.851239669,3.873563218,3.876265889,0.039308119
898,3.885746606,3.868539326,3.907621247,3.800711744,3.783256881,3.849175161,0.054365221
899,3.911318553,3.859375,3.842840512,3.860227273,3.809468822,3.856646032,0.036829467
900,3.892290249,3.83037694,3.874429224,3.877256318,3.785956965,3.852061939,0.043570276
901,3.831578947,3.930022573,3.837837838,3.892648775,3.929705215,3.88435867,0.047854242
902,3.869364162,3.854928018,3.769751693,3.883640553,3.914450867,3.858427059,0.054243828
903,3.890951276,3.905251142,3.783008037,3.851764706,3.915621437,3.869319319,0.053992419
904,3.807372176,3.811447811,3.783216783,3.870561283,3.870588235,3.828637258,0.039775019
905,3.802540416,3.809576837,3.863157895,3.89516129,3.940639269,3.862215142,0.058242049
906,3.867595819,3.834994463,3.86492622,3.87224158,3.826388889,3.853229394,0.020961861
907,3.801162791,3.920091324,3.933714286,3.81030445,3.948888889,3.882832348,0.071187924
908,3.905638665,3.86519337,3.830254042,3.814901048,3.802312139,3.843659853,0.041897147
909,3.848797251,3.933695652,3.898633257,3.945172825,3.886004515,3.9024607,0.038617253
910,3.84717608,3.802272727,3.883146067,3.870175439,3.9476082,3.870075703,0.053159592
911,3.829621381,3.831838565,3.944507361,3.960047004,3.811659193,3.875534701,0.070705415
912,3.844470046,3.80149413,3.788826816,3.925925926,3.809954751,3.834134334,0.055306712
913,3.900780379,3.798432251,3.818589026,3.830057803,3.821305842,3.83383306,0.039175008
914,3.857638889,3.922818792,3.856818182,3.890552995,3.87654321,3.880874414,0.027342079
915,3.875,3.853575482,3.839954597,3.836734694,3.897435897,3.860540134,0.025540922
916,3.845323741,3.803551609,3.943793911,3.821147357,3.865429234,3.85584917,0.054488738
917,3.907894737,3.811447811,3.898285714,3.848797251,3.889406286,3.87116636,0.040261055
918,3.881455399,3.849162011,3.939814815,3.897109827,3.901826484,3.893873707,0.032930437
919,3.849941383,3.933483653,3.787209302,3.817241379,3.971526196,3.871880383,0.078038746
920,3.876585928,3.811674009,3.874547648,3.880870561,3.920273349,3.872790299,0.03896353
921,3.815116279,3.824942792,3.8125,3.894923259,3.888,3.847096466,0.040837894
922,3.819235226,3.835063437,3.80760095,3.821261682,3.870601589,3.830752577,0.024316926
923,3.907727797,3.837557604,3.774117647,3.879368658,3.816608997,3.843076141,0.052400433
924,3.887307236,3.87202718,3.832142857,3.951536643,3.908256881,3.890254159,0.044151646
925,3.838902148,3.979683973,3.975381008,3.92760181,3.895947426,3.923503273,0.058696345
926,3.81026253,3.845720721,3.81703107,3.863375431,3.890678941,3.845413739,0.0332146
927,3.81754386,3.847045191,3.896391153,3.829431438,3.843785633,3.846839455,0.030108179
928,3.826187717,3.849829352,3.901891253,3.847850055,3.818493151,3.848850306,0.032597741
929,3.808924485,3.826923077,3.892815077,3.850847458,3.954597049,3.866821429,0.058265194
930,3.815165877,3.993181818,3.892290249,4.054809843,3.890502793,3.929190116,0.094518636
931,3.905034325,3.825740319,3.831381733,3.868360277,3.815265487,3.849156428,0.037094397
932,3.931712963,3.84529148,3.937046005,3.864426419,3.778801843,3.871455742,0.06567294
933,3.831775701,3.874418605,3.89112426,3.905660377,3.861330327,3.872861854,0.028428552
934,3.833333333,3.875291375,3.977803738,3.834482759,3.93287037,3.890756315,0.063352435
935,3.964932127,3.806881243,3.786214953,3.875894988,3.936489607,3.874082584,0.078083772
936,3.868451688,3.777142857,3.82448037,3.918981481,3.886389201,3.855089119,0.055346641
937,3.884615385,3.902494331,3.800947867,3.828070175,3.869662921,3.857158136,0.041747289
938,3.853317811,3.791571754,3.813364055,3.823325635,3.932297447,3.842775341,0.05475051
939,3.781071836,3.951412429,3.800466744,3.852402746,3.826859046,3.84244256,0.066604839
940,3.837471783,3.832764505,3.808962264,3.93187067,3.773714286,3.836956702,0.058757538
941,3.88255814,3.833333333,3.800466744,3.92183908,3.858916479,3.859422755,0.046335109
942,3.876712329,3.852704258,3.920374707,3.800458716,3.832,3.856450002,0.045397652
943,3.798143852,3.847682119,3.830254042,3.875846501,3.794285714,3.829242446,0.034285852
944,3.873222749,3.794019934,3.877764843,3.85206422,3.824541284,3.844322606,0.035125467
945,3.971330275,3.81292517,3.949941793,3.899321267,3.776119403,3.881927582,0.084967668
946,3.815545244,3.880870561,3.847222222,3.843205575,3.893303065,3.856029333,0.031174481
947,3.793946449,3.891055046,3.938940092,3.837264151,3.823333333,3.856907814,0.057819938
948,3.878928987,3.841394826,3.835428571,3.832167832,3.785471056,3.834678254,0.033284581
949,3.861271676,3.871621622,3.935897436,3.85505618,4.003405221,3.905450427,0.063556849
950,3.81533101,3.93161435,3.807692308,3.851015801,3.860310421,3.853192778,0.049267508
951,3.905895692,3.928097345,3.890300231,3.99889258,3.864155251,3.91746822,0.051130227
952,3.896237172,3.978482446,3.879368658,3.844067797,3.816686251,3.882968465,0.061681706
953,3.811235955,3.989726027,3.827387802,3.90836197,3.839772727,3.875296896,0.073905983
954,3.888501742,3.888051668,3.937214612,3.955207167,3.822727273,3.898340492,0.05163583
955,3.940366972,3.922196796,3.893271462,3.933486239,3.905251142,3.918914522,0.019542072
956,3.84036488,3.823529412,3.772727273,3.823732719,3.847222222,3.821515301,0.029177893
957,3.788116592,3.871444824,3.896631823,3.898789879,3.891203704,3.869237364,0.046614859
958,3.842281879,3.838202247,3.871590909,3.821885914,3.901775148,3.855147219,0.031636696
959,3.862745098,3.896279594,3.873417722,3.900921659,3.897076023,3.886088019,0.016956339
960,3.815848214,3.96597146,3.850340136,3.832383124,3.835051546,3.859918896,0.060534552
961,3.926011561,3.82800441,3.853221957,3.961797753,3.835240275,3.880855191,0.059641255
962,3.853907135,3.84717608,3.858437146,3.819727891,3.85467128,3.846783906,0.015659907
963,3.891279728,3.849474912,3.84965035,3.830840046,3.885647608,3.861378529,0.025956286
964,3.932372506,3.917594655,3.895573212,3.817361894,3.880870561,3.888754566,0.044552891
965,3.914823009,3.856052345,3.878472222,3.825622776,3.845117845,3.864017639,0.03422329
966,3.863088719,3.839865622,3.883928571,3.843714609,3.867647059,3.859648916,0.018101002
967,3.837104072,3.892412231,3.860571429,3.843568946,3.814285714,3.849588478,0.029124214
968,3.8,3.896976484,3.840497738,3.936926606,3.870892019,3.869058569,0.052377593
969,3.865517241,3.837471783,3.878612717,3.882352941,3.983296214,3.889450179,0.055338591
970,3.895573212,3.873101952,3.865079365,3.91367713,3.837104072,3.876907146,0.029321981
971,3.866513234,3.839822024,3.851015801,3.827387802,3.901376147,3.857223002,0.028580024
972,3.813769752,3.831312018,3.907675195,4.034682081,3.87400681,3.892289171,0.087650196
973,3.833147942,3.864772727,3.919816724,3.853997683,3.847285068,3.863804029,0.033343652
974,3.873125721,3.850521437,3.835616438,3.831683168,3.9,3.858189353,0.028469881
975,3.793686584,3.937641723,3.884571429,3.83,3.802721088,3.849724165,0.060585417
976,3.812072893,3.916666667,3.830840046,3.800915332,3.894561598,3.851011307,0.051575044
977,3.924855491,3.848970252,3.875283447,3.848824188,3.838926174,3.86737191,0.034852379
978,3.922651934,3.920935412,3.853741497,3.824115044,3.833526012,3.87099398,0.047596802
979,3.886442642,3.853211009,3.894857143,3.93020595,3.870601589,3.887063667,0.028893697
980,3.953488372,3.820338983,3.851895735,3.835240275,3.820744081,3.856341489,0.055825395
981,3.895335609,3.86583991,3.862921348,3.830124575,3.827508455,3.85634598,0.028163479
982,3.798143852,3.861016949,3.800899888,3.819523269,3.852233677,3.826363527,0.028989914
983,3.877505568,3.78346915,3.84341637,3.898633257,3.927272727,3.866059415,0.055391783
984,3.929347826,3.815068493,3.943548387,3.812910284,3.889265537,3.878028106,0.061759907
985,3.843714609,3.818693694,3.85840708,3.83429229,3.91108545,3.853238625,0.03541183
986,3.830508475,3.89135255,3.934314836,3.890519187,3.869222097,3.883183429,0.037764197
987,3.903910615,3.971846847,3.963400236,3.890426759,3.856156502,3.917148192,0.049346857
988,3.877714286,3.845901639,3.871645274,3.930760499,3.877369008,3.880678141,0.030898929
989,3.805494505,3.877232143,3.880866426,3.823325635,3.925969448,3.862577631,0.048391527
990,3.858597285,3.822147651,3.832962138,3.805017104,3.871151653,3.837975166,0.026869247
991,3.897347174,3.996670366,3.784492588,3.829050279,3.813578826,3.864227847,0.084850467
992,3.836549376,3.79,3.890606421,3.800884956,3.88045977,3.839700105,0.045385699
993,3.890535918,3.851685393,3.846241458,3.909190372,3.886898096,3.876910247,0.026945734
994,3.830508475,3.837748344,3.884480747,3.910935738,3.857627119,3.864260085,0.033442232
995,3.854781582,3.831271091,3.881733021,3.893921335,3.913929785,3.875127363,0.032556871
996,3.832962138,3.848849945,3.841573034,3.842473746,3.917133259,3.856598424,0.034309066
997,3.872316384,3.852534562,3.907621247,3.861305361,3.814685315,3.861692574,0.033600632
998,3.812933025,3.820846906,3.837775203,3.893378227,3.81703107,3.836392886,0.033227106
999,3.917919075,3.871003308,3.873831776,3.843891403,3.823329558,3.865995024,0.035677432

==> experiment_1/PPO_FFF.csv <==
Step,PPO_FFF_1 - Mean Episode Reward,PPO_FFF_3 - Mean Episode Reward,PPO_FFF_2 - Mean Episode Reward,PPO_FFF_0 - Mean Episode Reward,PPO_FFF_4 - Mean Episode Reward,AVERAGE,STDEV
0,-0.274949084,-0.547861507,-0.381930185,-0.149284254,-0.155241935,-0.301853393,0.167651714
1,-0.573875803,-0.463157895,0.030991736,-0.07311828,-0.218947368,-0.259621522,0.255478336
2,0.087145969,0.36344086,0.223157895,0.61954262,0.240246407,0.30670675,0.20043039
3,0.920529801,0.944444444,0.522580645,1.026209677,1.418655098,0.966483933,0.319246604
4,1.272311213,1.198757764,0.888402626,3.538934426,1.175757576,1.614832721,1.085483117
5,1.541125541,1.499029126,1.542553191,6.265567766,0.839323467,2.337519818,2.216045769
6,1.835470085,2.035856574,2.277661795,9.571948998,1.870689655,3.518325422,3.388584669
7,2.4595186,2.10331384,2.545454545,13.54770318,2.213250518,4.573848137,5.019731196
8,2.472647702,2.268858801,2.987421384,18.03057554,2.47639485,5.647179655,6.927614829
9,2.622727273,2.869834711,4.169354839,20.87893864,2.852272727,6.678625638,7.961524756
10,2.560570071,2.755646817,7.00408998,25.68284229,3.708641975,8.342358226,9.856407742
11,2.878995434,3.038854806,11.63333333,25.24342105,2.910843373,9.1410896,9.756580061
12,3.150234742,3.257261411,14.78998073,29.48494453,3.562653563,10.849015,11.54151294
13,3.055825243,3.09054326,16.8597786,31.18729097,3.150943396,11.46887629,12.53037914
14,3.070953437,3.623505976,19.54973822,31.63974152,3.692307692,12.31524937,12.85624711
15,3.133016627,3.487279843,24.17966102,33.77850163,4.103359173,13.73636366,14.32671645
16,3.227699531,3.454926625,26.88316151,32.21630616,3.207253886,13.79786954,14.50284261
17,3.612068966,3.466101695,28.44596913,35.83224756,3.772727273,15.02582292,15.83935546
18,3.213793103,3.641221374,29.63636364,35.24278438,4.090163934,15.16486529,15.8966868
19,3.430952381,3.436,30.89260563,34.48387097,4.020710059,15.25282781,15.96864348
20,3.318604651,3.656920078,33.1657754,35.26986755,4.123287671,15.90689107,16.73450029
21,3.355748373,3.615678776,33.47173145,36.4669967,4.435158501,16.26906276,17.10841496
22,3.35117773,3.68852459,31.93838028,35.07377049,4.308123249,15.67199527,16.3215185
23,3.393684211,3.860507246,34.07487521,34.64612676,4.857506361,16.16653996,16.61837933
24,3.604562738,3.770137525,34.78583765,35.27272727,6.035608309,16.6937747,16.76636961
25,3.586592179,3.830088496,35.12478336,35.47217538,6.443069307,16.89134174,16.84105747
26,3.506398537,3.988654781,35.76937269,35.17986799,6.638968481,17.0166525,16.89318593
27,3.540590406,3.84375,34.63913824,35.96607431,7.659305994,17.12977179,16.67526727
28,3.604395604,3.862341772,36.55112652,36.78305085,10.20710059,18.20160307,17.0629728
29,3.639784946,3.873376623,36.79859895,35.41503268,9.166666667,17.77869197,16.88365216
30,3.783362218,3.932038835,35.72282609,36.63106796,10.55780347,18.12541971,16.70735779
31,3.816780822,3.925,36.13664596,36.28848347,11.15642458,18.26466697,16.65202816
32,3.704347826,3.899681529,36.76580796,36.53703704,11.86764706,18.55490428,16.84508906
33,3.931623932,3.930448223,37.34125637,37.42522523,12.97927461,19.12156567,17.07493192
34,3.807291667,3.952475248,37.62694301,36.38220758,13.69754768,19.09329304,16.84059839
35,3.837471783,3.938053097,35.3989726,34.58573854,16.89361702,18.93077061,15.59662576
36,3.939336493,3.959214502,35.10086957,36.30052724,16.04160888,19.06831134,15.97125389
37,3.8992,3.935064935,35.60068259,36.64808362,16.29285714,19.27517766,16.19393371
38,4.059221658,3.933431953,35.6,36.45391304,16.79795396,19.36890412,16.08256794
39,3.906862745,3.955022489,37.41056218,38.90452261,17.68691589,20.37277718,17.18716501
40,3.856687898,3.978229318,35.43783784,36.69782972,20.79156909,20.15243077,16.08538484
41,3.862520458,3.960526316,37.73090909,37.56357388,20.49677419,20.72286079,16.86847187
42,3.948194662,3.97,35.98886827,38.54827586,19.24889868,20.3408475,16.69046935
43,3.943661972,3.921511628,36.29642857,35.62699822,23.15670103,20.58906029,16.08050247
44,3.951754386,3.974322397,38.56,36.52090592,18.50306748,20.30201004,16.834245
45,3.956076135,3.970042796,36.89630931,35.39612676,22.82563025,20.60883705,16.14793936
46,3.892703863,3.971232877,36.8716094,37.1079646,22.73291925,20.915286,16.56034515
47,3.928677563,3.983240223,36.56552962,35.4150613,22.81086957,20.54067565,16.07252486
48,3.951183432,3.959016393,36.51444043,39.06478405,22.44081633,21.18604813,16.95578394
49,3.97008547,3.971114168,36.65391304,37.81095406,25.12421053,21.50605545,16.75845133
50,3.98705036,3.991814461,36.76301616,37.20390071,22.9010101,20.96935836,16.53305063
51,3.953586498,3.967391304,37.61607143,37.9042735,22.84162896,21.25659034,16.92336158
52,3.974248927,3.942386831,35.98793103,35.62911612,25.33901919,20.97454042,16.11141931
53,3.954230236,3.987837838,36.75263158,37.11734694,26.73422562,21.70925444,16.72014007
54,3.958563536,3.955941255,36.82826476,33.7766323,25.82563025,20.86900642,15.95217622
55,3.954979536,3.967257844,36.37611408,36.18728522,27.20809249,21.53874583,16.46826282
56,3.966573816,3.991825613,36.85739437,37.16987741,28.54545455,22.10622515,16.90527069
57,3.950549451,3.987983979,37.64224872,37.0069808,29.41869159,22.40129091,17.1342976
58,3.979050279,3.980211082,35.94551845,37.94376098,29.39328063,22.24836429,16.97424958
59,3.98376184,3.984272608,38.13344595,36.8557047,28.83206107,22.35784923,17.14765355
60,3.963806971,3.972222222,36.87237762,37.48403361,30.90774908,22.6400379,17.23766004
61,3.979892761,4,38.10172414,35.45360825,30.2437276,22.35579055,17.00231948
62,3.963855422,3.975806452,37.6344464,37.86472603,30.98384201,22.88453526,17.48640125
63,3.96812749,3.988204456,38.16220736,36.84455959,31.15686275,22.82399233,17.40405427
64,3.960988296,3.992177314,37.2543554,37.77926421,32.2460177,23.04656058,17.54189694
65,3.975967957,3.98015873,36.74204947,36.12881356,31.98639456,22.56267685,17.06368114
66,3.960629921,3.980519481,37.6816609,35.64039409,33.03812825,22.86026653,17.32220665
67,3.971925134,3.996138996,35.08392857,37.58512397,32.96470588,22.72036451,17.18186486
68,3.972404731,3.996119017,37.77877698,37.5379538,31.18074324,22.89319955,17.46302345
69,3.988047809,3.988173456,37.88383838,36.20307167,33.9640411,23.20543448,17.59796012
70,3.984455959,3.981012658,37.86605505,37.74067797,32.88811189,23.2920627,17.74083022
71,3.975342466,3.972938144,36.43847487,34.61904762,32.98106713,22.39737404,16.86243949
72,3.968503937,3.992395437,37.63951473,35.82823129,33.57575758,23.00088059,17.42277552
73,3.980443286,3.984575835,37.78461538,36.95492487,35.54761905,23.65043569,17.97207615
74,3.968668407,3.984455959,38.19769357,37.25370675,35.02210884,23.68532671,18.02847249
75,3.964980545,3.992277992,37.23679727,36.21192053,33.90136054,23.06146738,17.46201215
76,3.976804124,3.98505604,36.49050086,37.99153976,35.51182432,23.59114502,17.9233677
77,3.972295515,3.992433796,38.1559322,37.52605042,35.77568493,23.88447937,18.18898114
78,3.988265971,3.988564168,39.15042735,37.52640264,35.24428822,23.97958967,18.30203551
79,3.980620155,3.984635083,36.6427379,37.0704698,36.50522648,23.63673788,17.9428767
80,3.988235294,3.984693878,38.1059246,37.85229202,34.78448276,23.74312571,18.08259837
81,3.976592978,3.988778055,36.40614334,36.64039409,35.87348354,23.3770784,17.7067589
82,3.969032258,3.996221662,36.24521739,36.04418985,35.36395147,23.12372253,17.47640378
83,3.992136304,3.988664987,37.02542373,36.83788122,37.21917808,23.81265686,18.09566369
84,3.992073976,4,38.70383275,37.72333333,35.5773913,23.99932627,18.29539332
85,3.984455959,3.97755611,38.92389381,36.71288744,35.05643739,23.73104614,18.08136819
86,3.976923077,3.992443325,36.44912281,35.98531811,35.2444062,23.1296427,17.48215879
87,3.984555985,3.992481203,37.79255319,36.07272727,35.18727915,23.40591936,17.7503143
88,3.969543147,3.992546584,38.50511945,36.79697987,36.2165493,23.89614767,18.19937312
89,3.980494148,3.996231156,36.96341463,36.15849673,35.18890815,23.25750896,17.6014612
90,3.969348659,3.977695167,36.40437158,38.1630972,36.67372134,23.83764679,18.14574923
91,3.988311688,3.996259352,36.4974359,36.9273021,34.97111913,23.27608563,17.6186233
92,3.996254682,3.984867591,37.45375218,37.17462932,37.89708405,24.10131757,18.36033276
93,3.988593156,3.99252802,38.41485507,37.08557047,35.34358974,23.76502729,18.08436139
94,3.988416988,3.992443325,36.36581197,36.01495017,36.39255499,23.35083549,17.67417932
95,3.984615385,3.98132005,37.48939929,37.14808652,35.94107744,23.70889974,18.01641525
96,3.969348659,3.992583436,36.85867621,34.42024014,35.8,23.00816969,17.39088865
97,3.992327366,3.996323529,38.11965812,35.44628099,35.39273356,23.38946471,17.73955145
98,4,4,36.98440208,37.33333333,36.12690355,23.68892779,17.97881
99,3.947696139,3.832929782,38.63859649,36.645,37.90371622,24.19358773,18.54801935
100,3.977272727,3.806451613,38.89455185,37.62063228,36.14260563,24.08830282,18.46254443
101,3.965473146,3.937346437,37.84320557,36.57903494,37.63527397,23.99206681,18.30081403
102,3.984654731,3.958852868,37.56173913,36.87953795,36.125,23.70195694,18.01829881
103,3.981203008,3.98880597,38.24777184,37.88595041,36.53333333,24.12741291,18.39851906
104,3.984555985,3.974106042,37.61769912,36.8597973,37.62033898,24.01129948,18.28922866
105,3.992317542,3.981273408,37.36056838,36.63888889,34.75868056,23.34634576,17.69827647
106,3.98835705,3.966748768,38.82099828,36.56345178,36.64855688,23.99762255,18.29812341
107,3.969465649,3.992619926,38.45804196,37.09090909,37.27700348,24.15760802,18.42606213
108,3.973551637,3.98880597,38.31903945,36.94069193,36.92962357,24.03034251,18.31101773
109,3.972972973,3.984943538,38.4017094,36.8452579,37.61709402,24.16439557,18.43491457
110,3.996119017,3.984848485,38.31071429,36.87853577,36.34358974,23.90276146,18.19156194
111,3.984635083,3.988875155,38.2962298,37.66721582,37.69505963,24.3264031,18.56917397
112,3.988549618,3.992471769,37.92869565,36.61605585,36.93421053,23.89199668,18.17393902
113,3.992385787,4,36.51748252,36.75420875,35.49827586,23.35247058,17.6760835
114,3.992356688,3.992555831,36.38119658,38.13851351,36.98627787,23.8981801,18.18231822
115,3.992424242,3.985524729,37.78947368,38.05481728,35.71551724,23.90755143,18.20563369
116,4,3.98902439,36.93109244,36.01331115,35.97876106,23.38243781,17.70279457
117,3.981155779,3.992583436,37.04459691,36.75255973,36.15816327,23.58581182,17.8941562
118,4,3.98880597,37.95957821,36.73389831,38.43696028,24.22384855,18.47731824
119,3.988549618,3.996282528,37.39255499,37.34615385,36.51815182,23.84833856,18.12923281
120,3.992346939,4,37.98070175,38.64179104,36.32130584,24.18722912,18.45120288
121,3.988636364,3.992546584,37.53274336,36.25888325,36.88336192,23.7312343,18.02628683
122,3.980964467,3.988929889,36.82258065,38,37.24343257,24.00718152,18.28258415
123,3.996197719,3.996328029,36.71504425,37.47009967,36.26883562,23.68930106,17.98232877
124,3.973684211,3.996291718,37.68055556,36.80826446,37.75347222,24.04245363,18.31365539
125,3.988778055,3.992583436,37.70466321,37.72758037,37.0998308,24.10268717,18.36139171
126,3.980645161,3.996273292,38.67398649,35.70567986,37.4534687,23.9620107,18.26376929
127,3.973111396,4,37.72572402,38.03986711,35.32876712,23.81349393,18.1297868
128,3.992356688,3.940298507,38.6672326,36.85784314,38.20236088,24.33201836,18.60312562
129,3.992424242,3.988984088,36.87842466,37.57525084,38.1952862,24.126074,18.38689601
130,4,3.996282528,39.46985816,38.21833333,37.54871795,24.64663839,18.86202056
131,3.992471769,3.981412639,37.53264605,37.49586777,35.44406196,23.68929204,18.00555358
132,3.977639752,3.97791411,38.07017544,37.9015025,36.9203252,24.1695114,18.43767593
133,3.981179423,3.992718447,36.94402985,37.4923339,36.77740304,23.83753293,18.12295179
134,3.992481203,3.99252802,38.14965986,37.42521008,36.34158416,23.98029267,18.25761239
135,3.992490613,3.996323529,35.04467354,36.52173913,35.40625,22.99229536,17.35116325
136,3.996305419,3.981412639,36.46977547,36.04318937,37.43230016,23.58459661,17.89545498
137,4,3.985276074,37.20320856,38.19661017,36.41138211,23.95929538,18.23795323
138,3.932919255,3.992727273,38.49403748,37.63410596,38.0166113,24.41408025,18.67185542
139,3.954602774,3.992601726,37.62702703,36.13996627,35.37587413,23.41801439,17.76869127
140,3.936881188,3.981617647,39.63669065,36.1207483,36.82450331,24.10008822,18.43299216
141,3.973815461,3.97747184,39.15304348,37.06343907,36.98313659,24.23018129,18.51023222
142,3.981481481,3.985,38.87046632,37.68120805,37.11853088,24.32733735,18.58230095
143,3.988929889,3.988902589,38.2733564,36.15980231,36.03436426,23.68907109,18.00568647
144,3.981389578,3.992327366,37.01038062,37.9678511,37.32578397,24.05554653,18.32337092
145,3.985166873,3.996314496,37.74390244,36.44701987,36.73411371,23.78130348,18.07264956
146,3.981012658,3.985276074,36.93965517,39.9279732,37.36531987,24.43984739,18.70927899
147,3.996235885,3.981617647,37.18024263,36.20333333,35.03553299,23.2793925,17.62606709
148,3.981662592,4,39.03914591,36.24549918,36.13996627,23.88125479,18.19457523
149,3.992555831,3.996296296,36.36188811,36.62057336,38.09780776,23.81382427,18.10466798
150,3.984962406,3.985037406,39.64818024,36.35750422,37.53030303,24.30119746,18.58352371
151,3.992376112,3.996323529,36.41428571,37.87107438,36.77380952,23.80957385,18.09669983
152,3.977639752,3.974421437,38.29401408,35.83792545,37.4640411,23.90960836,18.21821598
153,3.97375,3.996363636,37.8098472,36.4966443,38.70184255,24.19568954,18.46636711
154,3.992555831,3.985111663,36.40780142,35.70675453,35.63122924,23.14469054,17.48944637
155,3.992471769,3.988875155,37.94358974,36.83196046,37.1122449,23.97382841,18.24662126
156,3.984790875,3.978181818,36.75868056,35.50930626,37.5,23.5461919,17.87421432
157,3.988888889,3.971014493,37.91052632,37.60575296,36.59046053,24.01332864,18.29441781
158,3.980988593,4,37.65597148,36.33103448,37.57653061,23.90890503,18.19052967
159,3.988970588,4,36.82495667,38.18016529,36.98116438,23.99505139,18.26546198
160,3.985018727,4,36.8754386,37.98686371,37.01890034,23.97324428,18.24484131
161,3.988984088,4,37.52315609,38.32767402,39.25217391,24.61839762,18.83690183
162,3.98880597,3.996268657,36.78431373,36.79933665,35.65151515,23.44404803,17.76282102
163,3.996359223,3.992518703,37.99662162,37.36628849,37.26434783,24.12322717,18.37712597
164,3.981296758,3.988943489,38.83568905,37.53366174,38.16666667,24.50125154,18.73423811
165,3.977859779,4,37.46701389,37.87813022,36.93898305,24.05239739,18.31838295
166,3.992610837,4,37.95229682,35.38047138,35.96912521,23.45890085,17.79236742
167,3.996282528,3.96620776,37.98788927,37.77960526,36.31325301,24.00864757,18.29382367
168,3.985294118,3.985166873,37.0881295,39.41749175,36.40239726,24.1756959,18.46513806
169,3.98125,3.985093168,37.81587838,37.95638126,35.67525773,23.88277211,18.18824381
170,3.996350365,3.996231156,35.87673611,37.90849673,36.5492228,23.66540743,17.97027504
171,3.992433796,3.996282528,39.39393939,36.33224223,37.37412587,24.21780476,18.49418175
172,3.98136646,3.996259352,37.20173913,38.75953566,39.55517827,24.69881577,18.92450126
173,3.996296296,3.992565056,37.56794425,36.54125413,36.43826087,23.70726412,18.00069195
174,3.988997555,3.981435644,37.82477876,37.13367174,37.16934046,24.01964483,18.29091699
175,4,3.996277916,37.35689655,37.4856176,37.120954,23.99194921,18.25223668
176,3.996240602,3.984867591,36.98086957,37.48671096,35.31433506,23.55260476,17.87570718
177,3.981060606,3.992565056,38.27902946,36.78355705,36.70578231,23.9483989,18.23313599
178,3.988861386,3.992656059,37.8716094,36.67272727,36.7844523,23.86206128,18.14597841
179,3.992592593,3.973945409,39.89241623,36.00831947,38.22789116,24.41903297,18.7060337
180,3.985239852,3.988778055,37.89266547,37.35483871,36.31525424,23.90735527,18.19354329
181,3.992762364,3.996254682,36.06451613,38.16776316,36.08219178,23.66069762,17.97304353
182,3.992673993,3.992546584,37.27194492,37.49346405,36.80204778,23.91053547,18.18420873
183,3.992481203,4,37.72310406,37.62668919,37.85,24.23845489,18.47869887
184,3.962686567,3.996319018,37.1979346,37.39833333,38.4632107,24.20369684,18.46834452
185,3.996277916,4,37.46774194,36.8204698,39.55952381,24.36880269,18.62331952
186,4,4,36.97565217,37.49256198,36.36548223,23.76673928,18.04889108
187,3.988764045,3.996332518,38.8419244,37.40390879,34.76870748,23.79992745,18.14048431
188,3.996221662,3.992709599,37.98615917,37.34175084,35.99319728,23.86200771,18.1507531
189,4,3.981481481,35.67534722,35.5338843,37.96095076,23.43033275,17.7719642
190,3.977722772,3.992619926,37.48173913,38.22093023,35.41480207,23.81756283,18.13360333
191,3.992709599,3.967113276,38.99490662,37.55254237,38.09933775,24.52132192,18.75872658
192,3.988693467,3.977695167,37.79965753,37.78036606,36.02901024,23.91508449,18.20944227
193,3.992565056,3.992592593,37.38965517,36.63095238,37.56949153,23.91505135,18.19005667
194,3.988833747,3.992583436,37.9826087,38.06988353,36.77027027,24.16083594,18.41988682
195,3.996245307,3.977358491,36.95042735,36.7247557,37.62023217,23.8538038,18.13899948
196,3.954830615,3.989010989,38.46953405,36.69453376,36.985,24.01858188,18.31239743
197,3.981572482,3.974545455,38.12414966,37.42649435,37.51010101,24.20337259,18.46506601
198,3.992490613,3.988721805,37.36239316,36.20949264,38.27380952,23.96538155,18.24905884
199,3.985037406,3.992727273,36.79681979,36.42546064,36.51056338,23.5421217,17.85011409
200,3.996305419,3.99637243,38.25886525,35.46217105,38.02711864,23.94816656,18.24648007
201,3.99626401,3.98902439,38.66433566,35.40983607,36.65482234,23.74285649,18.06674855
202,3.985239852,3.992709599,39.43918919,36.48247078,38.72727273,24.52537643,18.77881381
203,3.988943489,3.992638037,38.09397163,37.74461028,37.81438127,24.32690894,18.56471146
204,3.988929889,4,37.16376307,35.9398374,35.58591065,23.3356882,17.66574423
205,3.977272727,4,36.8902439,37.4375,37.14143095,23.88928952,18.16776214
206,3.984810127,3.996328029,37.60780985,36.02138158,38.496633,24.02139252,18.30704033
207,3.996268657,3.981481481,38.46519525,37.01642036,35.74390244,23.84065364,18.14767004
208,3.984752224,3.988970588,37.82434783,39.24496644,37.14982578,24.43857257,18.68508245
209,3.992638037,3.992628993,37.64776632,36.05472637,37.405,23.81855194,18.1086774
210,3.996124031,3.978365385,36.61929825,38.14119601,37.73728814,24.09445436,18.36375164
211,3.992647059,3.985203453,39.20068027,36.05733558,38.03541315,24.2542559,18.53372512
212,3.992537313,4,37.1402027,35.97941681,39.00518135,24.02346763,18.31408359
213,3.992555831,3.858208955,38.84228769,38.20508475,38.65060241,24.70974793,18.97491071
214,3.996259352,3.920050761,37.44112478,37.62605753,36.54855196,23.90640888,18.21475803
215,3.996268657,3.988970588,37.37588652,36.64805415,35.2074199,23.44331996,17.77311859
216,3.992601726,3.992481203,37.26491228,37.50082919,36.09075342,23.76831556,18.06062714
217,3.981751825,3.981412639,39.78745645,37.53420195,36.25749559,24.30846369,18.59881013
218,3.996291718,3.985239852,36.8226087,35.97689769,38.05017301,23.76624219,18.06750183
219,4,3.977722772,37.34219858,35.73174873,38.09666081,23.82966618,18.13222652
220,3.97758406,3.981684982,37.79591837,36.37608319,36.84048027,23.79435017,18.09551981
221,3.981481481,3.992574257,37.29032258,36.51832461,37.30139373,23.81681933,18.1048239
222,3.97810219,3.992592593,38.39011925,35.45819398,35.44107143,23.45201589,17.81105813
223,3.992565056,3.99252802,38.07279029,35.50503356,37.65547703,23.84367879,18.14769602
224,3.97799511,3.973651192,36.34090909,36.39663866,37.43835616,23.62551004,17.94295277
225,4,3.97029703,38.42984014,38.03322259,37.2572402,24.33811999,18.58442504
226,3.992405063,3.996300863,37.21964286,37.02622951,35.19055649,23.48502696,17.81008152
227,3.985524729,3.996287129,38.91166078,38.83806344,37.83304647,24.71291651,18.92132017
228,3.988943489,3.988888889,37.93023256,36.00167504,38.79447323,24.14084264,18.42386895
229,3.99626401,3.992682927,38.21869489,38.36439268,37.16521739,24.34745038,18.58540147
230,4,3.985018727,36.51277683,38.0245098,36.51384083,23.80722924,18.09880068
231,3.977639752,3.992555831,38.48263889,39.10457516,38.18402778,24.74828748,18.95702195
232,3.98132005,3.992665037,38.76936317,37.64554795,37.66953528,24.4116863,18.6506356
233,3.96620776,3.996336996,38.19546248,37.2755102,37.45144804,24.1769931,18.43932288
234,3.988778055,3.98879203,38.53427065,37.38640133,37.53658537,24.28696549,18.5348699
235,3.98875,3.99252802,37.96167247,35.69779287,36.77720207,23.68358909,17.99494395
236,3.992346939,3.992490613,38.18439716,37.43412162,36.88214905,24.09710108,18.35879885
237,3.988833747,3.985276074,39.46735395,36.85738255,37.65337955,24.39044517,18.6496636
238,3.996287129,3.996268657,38.13274336,36.90863787,37.56360424,24.11950825,18.37501777
239,3.988461538,4,38.44542254,35.2102649,36.17863398,23.56455659,17.90372178
240,3.992462312,4,37.27874564,36.71308725,36.35762712,23.66838446,17.96114098
241,3.981707317,3.992574257,37.64120782,37.77533784,36.12929624,23.90402469,18.19303013
242,3.988833747,3.992565056,38.48793103,38.03177258,37.49180328,24.39858114,18.63309848
243,3.992619926,3.992619926,39.06197655,37.16943522,38.12692967,24.46871626,18.70400588
244,3.985347985,3.981796117,39.01870748,36.62033898,37.95726496,24.31269111,18.57730927
245,3.977750309,3.992797119,37.89491525,36.93042071,37.4559322,24.05036312,18.32001998
246,3.99245283,3.996314496,37.68892794,37.69901316,39.83163265,24.64166822,18.86849881
247,3.973484848,3.996336996,38.42832168,37.4,36.70666667,24.10096204,18.37357287
248,3.970333745,3.989117291,37.67581475,38.57570715,38.69932432,24.58205945,18.81142123
249,3.99252802,4,37.93333333,36.94824708,38.62931034,24.30068376,18.54493518
250,3.996314496,3.992601726,38.67314488,37.6320132,38.03395586,24.46560603,18.69120352
251,3.992546584,3.974042027,38.58673469,36.34983498,36.23344948,23.82732155,18.13929874
252,3.996341463,3.996240602,38.79965157,36.07413509,35.73380035,23.72003381,18.04439896
253,3.985093168,3.996268657,39.30851064,36.735,37.3902027,24.28301503,18.54840645
254,3.9925,4,40.45068027,37.88778878,34.51504425,24.16920266,18.53522742
255,3.985185185,3.988943489,36.5,36.41487603,36.74105622,23.52601219,17.83693873
256,3.981773998,3.992537313,39.07599309,37.0910596,37.86769759,24.40181232,18.64936403
257,4,3.992601726,38.46782609,38.01194539,37.87710438,24.46989552,18.69103132
258,3.992462312,3.996287129,40.4688027,37.64705882,37.49657534,24.72023726,18.95704096
259,3.996240602,3.996359223,39.96061644,37.5398374,36.19833333,24.3382774,18.61848333
260,3.992565056,4,37.54467354,37.20198675,37.15986395,23.97981786,18.24299914
261,3.992682927,4,38.48,37.00326797,36.7434555,24.04388128,18.31279706
262,4,3.989130435,37.95462185,37.68316832,37.16723549,24.15883122,18.40954522
263,3.996197719,3.992673993,38.80457746,35.5147541,38.22795341,24.10723134,18.40236018
264,3.992718447,3.996296296,38.47130435,38.11928105,37.26086957,24.36809394,18.60366509
265,3.988875155,3.996336996,39.45470085,37.08417508,36.9,24.28481762,18.55154617
266,3.992628993,3.985148515,38.82444062,37.21885522,36.45205479,24.09462563,18.3738962
267,3.974390244,4,37.58003442,37.78981938,39.44053601,24.55695601,18.79135873
268,3.970873786,3.992601726,36.49823322,36.7199341,36.1461794,23.46556445,17.78739727
269,3.996277916,3.988943489,39.43127148,36.49333333,36.99653979,24.1812732,18.46310201
270,3.981504316,3.996296296,37.3792517,37.40809444,38.07,24.16702935,18.42210025
271,3.992601726,3.985365854,37.08540925,37.05970149,38.52820513,24.13025669,18.39598607
272,3.985221675,3.977667494,36.38184932,37.68822554,38.78983051,24.16455891,18.44428468
273,4,3.977886978,39.17789292,36.46271186,35.79456706,23.88261176,18.2045018
274,3.996240602,3.996231156,38.4112478,37.41626016,39.06091371,24.57617869,18.79596014
275,3.992656059,3.988847584,39.08191126,35.45546218,38.84895833,24.27356708,18.57114067
276,3.992537313,3.988847584,37.46503497,36.55872483,39.06070826,24.21317059,18.48222961
277,3.98880597,3.996254682,38.9070568,36.66107383,37.68034188,24.24670663,18.50654127
278,4,3.988902589,37.33449477,36.6009772,36.03859649,23.59259421,17.89647525
279,3.96641791,4,36.88225256,37.80427632,36.74657534,23.87990443,18.16767703
280,3.992583436,3.985166873,38.96869565,37.43645485,36.41737649,24.16005546,18.43606236
281,3.863300493,3.996314496,38.12695652,37.15136054,38.26575809,24.28073803,18.58279493
282,3.941031941,3.996328029,37.68697124,36.42567568,36.71258503,23.75251838,18.06615117
283,3.962121212,3.992601726,38.92695652,37.15920398,37.16917923,24.24201253,18.5130068
284,3.974137931,3.992619926,37.39586919,35.39967105,38.84369748,23.92119912,18.24168665
285,3.970479705,4,40.8718802,37.57983193,36.37931034,24.56030044,18.85425351
286,3.996259352,3.853658537,38.40747029,37.01160862,37.25420875,24.10464111,18.42906111
287,3.996341463,3.941176471,38.08465608,35.75752508,36.1442953,23.58479888,17.92861984
288,3.99245283,3.959854015,38.35273369,37.19186992,37.25176056,24.1497342,18.42167777
289,3.992583436,3.951970443,39.09122203,35.6207483,37.84273504,24.09985185,18.4158793
290,3.985074627,3.981435644,37.84364261,38.13879599,36.50530035,24.09084984,18.3659564
291,3.992656059,3.989037759,37.55479452,37.36622074,37.87001733,24.15454528,18.40773406
292,3.992583436,4,39.65239726,37.34423408,38.16554054,24.63095106,18.8549389
293,3.992462312,3.963280294,37.76975945,36.30862069,38.21972318,24.05076919,18.33758272
294,4,3.977968176,37.95493934,35.28692699,37.46885813,23.73773853,18.05604501
295,3.996268657,3.988679245,39.03812825,36.93973941,35.73391304,23.93934572,18.24726489
296,3.98880597,3.992574257,39.21578947,37.21192053,36.92711864,24.26724178,18.53087539
297,4,3.992592593,37.88235294,35.80724876,37.17123288,23.77068543,18.06685949
298,3.916058394,3.98873592,37.57142857,36.95008319,36.82372881,23.85000698,18.16617227
299,3.952727273,3.981572482,36.22996516,36.2529511,36.91237113,23.46591743,17.80197004
300,3.985221675,3.996323529,38.03866432,37.60761589,37.88964346,24.30349378,18.54353919
301,3.992385787,3.996319018,37.9773913,35.91089109,36.51186441,23.67777032,17.98413373
302,3.992638037,4,38.74573379,36.65,38.43053173,24.36378071,18.61002594
303,3.974390244,3.992592593,37.77969019,37.66098807,36.69899666,24.02133155,18.29676266
304,3.988861386,3.992546584,38.9375,36.5890183,38.17555938,24.33669713,18.59257787
305,4,3.996332518,39.30650685,36.5092437,38.04713805,24.37184422,18.62490127
306,3.992665037,3.988664987,37.24525043,37.00333333,36.95636998,23.83725675,18.11770829
307,3.967430639,4,36.57337884,38.58952703,37.52901024,24.13186935,18.40648771
308,3.985559567,3.99626401,37.84507042,37.72436975,37.82764505,24.27578176,18.51752595
309,3.985312118,3.9925,38.47241379,36.41430948,36.96206897,23.96532087,18.2514578
310,3.974201474,3.985347985,38.32130584,35.76923077,36.77758621,23.76553446,18.08469888
311,3.992610837,3.99625,38.43598616,35.10391823,35.92657343,23.49106773,17.84018235
312,3.992628993,3.97810219,37.79401993,37.38613861,37.07251265,24.04468048,18.31335295
313,3.992167102,3.996385542,38.57504216,36.79695431,36.51443124,23.97499607,18.25691462
314,3.996305419,3.99626401,37.82593857,36.89695946,38.7458194,24.29225737,18.53913097
315,3.996305419,4,38.95711835,35.88149351,36.68869565,23.90472259,18.20707749
316,3.992546584,3.977329975,38.96581197,36.97674419,34.82685512,23.74785757,18.10027512
317,3.981662592,3.978313253,38.65284974,36.0507365,36.60276339,23.85326509,18.16762242
318,3.996336996,3.996341463,38.24576271,36.830033,37.11243612,24.03618206,18.3014605
319,3.996336996,3.992610837,40.64906303,37.75320513,36.79222973,24.63668914,18.89707902
320,3.98873592,3.98879203,37.10291595,36.82003396,37.21617162,23.82332989,18.1069734
321,3.992546584,3.985221675,37.81122449,34.98996656,38.82788296,23.92136845,18.2500276
322,3.988833747,3.996231156,37.71329879,36.66835017,35.68824532,23.61099184,17.9234319
323,3.992601726,3.992610837,38.76410256,38.13366337,38.18781726,24.61415915,18.82643735
324,3.996287129,3.9963548,38.76206897,36.76134454,35.94664372,23.89253983,18.19154682
325,3.992691839,3.996309963,37.77606838,38.28239203,37.93103448,24.39569934,18.62456448
326,3.996183206,3.992546584,37.41105354,37.35008375,37.61082024,24.07213747,18.32866867
327,3.99626401,4,38.66841187,35.95189003,37.05335628,23.93398444,18.22448734
328,4,3.996245307,38.56872852,36.91156463,36.73229706,24.0417671,18.3112617
329,3.91460396,3.98505604,37.67957746,37.09602649,38.26262626,24.18757804,18.47907225
330,3.945652174,4,38.42013889,38.53989813,37.22084806,24.42530745,18.67760893
331,3.985093168,3.985074627,39.33622184,36.00340716,35.74600355,23.81116007,18.15396316
332,3.988778055,3.966542751,39.31064572,37.82695507,38.2078853,24.66016138,18.88831591
333,3.992638037,3.981226533,40.12349914,35.90371622,37.50930626,24.30207724,18.606159
334,3.99626401,3.996245307,35.96891192,36.06932409,36.91607143,23.38936335,17.70722739
335,3.992592593,3.985365854,38.26883562,37.63517915,38.40909091,24.45821282,18.68804309
336,3.988847584,3.99626401,39.49116608,36.51618123,36.48473968,24.09543972,18.39191313
337,3.985166873,3.996287129,36.09615385,37.19370861,36.03019538,23.46030237,17.77921674
338,3.996226415,3.97384807,37.35314685,37.38372093,35.86785714,23.71495988,18.02129317
339,3.99626401,3.988847584,38.85365854,37.1307947,37.87521664,24.36895629,18.61105591
340,4,4,37.34494774,37.02516779,36.83391608,23.84080632,18.11301545
341,3.992565056,3.910394265,38.1618887,37.76119403,37.0652921,24.17826683,18.46863711
342,3.978234583,3.941031941,39.77319588,35.57815126,37.61862917,24.17784857,18.5161382
343,3.985419198,3.884057971,37.77057793,37.89126853,37.17504333,24.14127339,18.44798568
344,3.996363636,3.951970443,37.94655172,36.71694915,38.78216123,24.27879924,18.55006539
345,3.99634592,3.952264382,36.41361257,38.26755853,36.55258467,23.83647321,18.14629825
346,3.992574257,3.985239852,37.9965035,36.21202003,35.62714777,23.56269708,17.88964538
347,3.985,3.985111663,39.91622103,35.85619835,38.30985915,24.41047804,18.70174537
348,4,3.992656059,38.30508475,36.52181501,36.61391304,23.88669377,18.17121159
349,3.996226415,3.951188986,37.64298094,37.97536946,34.90535714,23.69422459,18.04166693
350,3.996282528,3.981527094,38.7029877,37.69736842,36.18848168,24.11332948,18.3927879
351,4,3.992583436,38.1454219,37.64793388,36.48336252,24.05386035,18.31990456
352,3.99270073,3.996231156,37.29298246,36.92654424,36.03087479,23.64786667,17.94689165
353,3.981458591,3.996268657,38.30588235,37.96638655,37.296875,24.30937423,18.55355636
354,3.988943489,3.988916256,38.64878893,36.80398671,36.09793814,23.90571471,18.20529186
355,4,3.988847584,37.06643357,35.84615385,38.67641997,23.91557099,18.21311979
356,3.988916256,4,36.7220339,37.47107438,36.52204586,23.74081408,18.02934559
357,3.992546584,3.98540146,37.74226804,35.33500838,35.34973638,23.28099217,17.63835556
358,3.978021978,3.984810127,39.37347295,37.07058824,35.0174216,23.88486298,18.23450488
359,3.992518703,3.996376812,36.47079038,36.7715736,36.02802102,23.4518561,17.76407143
360,3.996259352,3.98875,38.91428571,37.69630872,38.89747899,24.69861656,18.90845785
361,3.985347985,3.992619926,37.31217839,36.50578512,33.87713311,23.13461291,17.5235812
362,3.988902589,3.988861386,38.8092869,36.58961474,36.85308848,24.04595082,18.32958259
363,4,3.992481203,40.15277778,36.73684211,37.71623932,24.51966808,18.77648218
364,3.996309963,3.992537313,36.59027778,37.71812081,37.7941681,24.01828279,18.28541436
365,3.970660147,3.985365854,35.97905759,37.79229481,37.22203098,23.78988188,18.09755928
366,4,3.98136646,38.44331641,38.29042904,36.13597246,24.17021688,18.44389058
367,3.99270073,3.985472155,36.60204082,36.51570248,37.30188679,23.67956059,17.97744681
368,3.985166873,3.992619926,37.09302326,38.42904841,37.17627119,24.13522593,18.39861537
369,3.992771084,3.981481481,37.73720137,37.13898305,38.20307167,24.21070173,18.46536717
370,3.981662592,3.996296296,37.34159292,37.38054608,37.20277296,23.98057417,18.249866
371,4,3.988679245,36.64746946,36.85970636,37.82698962,23.86456894,18.14440288
372,3.985239852,4,37.31678082,37.32781457,37.45655877,24.0172788,18.28001229
373,3.996273292,3.985093168,37.25806452,37.25165563,35.87710438,23.6736382,17.97679948
374,3.98879203,3.996240602,38.06585789,36.77142857,38.24278438,24.21302069,18.46744838
375,4,3.996389892,37.60136286,36.79605263,37.89721254,24.05820359,18.31663199
376,3.996235885,3.988778055,36.91311755,36.91047297,35.44463668,23.45064823,17.77286746
377,3.985130112,3.985130112,38.38879457,36.69115192,38.64788732,24.33961881,18.59621385
378,4,3.988916256,37.7426087,36.08263069,38.42757417,24.04834596,18.32645588
379,3.977941176,3.996287129,36.93287435,39.10761589,36.90333919,24.18361155,18.45845512
380,3.985365854,4,37.15762712,35.74668874,36.30608696,23.43915373,17.7592262
381,3.988847584,4,38.33333333,36.62728785,36.35924007,23.86174177,18.15209563
382,3.992592593,3.996273292,38.07939189,36.34846029,37.70051635,24.02344688,18.29522192
383,3.996305419,3.985221675,38.27068966,36.90863787,37.1222031,24.05661154,18.32485234
384,3.992583436,3.985074627,37.05811966,34.70261438,35.90989399,23.12965722,17.49294494
385,3.996287129,3.98902439,36.22240803,37.805,36.88422819,23.77938955,18.07147578
386,3.996259352,3.992601726,38.64888124,37.99185668,37.49140893,24.42420159,18.65426078
387,3.992647059,3.996363636,38.22827939,37.09375,37.23389831,24.10898768,18.36713461
388,4,3.992718447,37.94548552,37.02013423,35.77759197,23.74718603,18.04635611
389,3.992638037,4,38.5092437,37.72385621,36.34,24.11314759,18.38048219
390,3.992555831,4,36.97556719,38.4486755,35.80203046,23.8437658,18.14244517
391,3.992848629,3.992546584,36.97743056,37.2677686,37.82491582,24.01110204,18.27675687
392,3.99626401,3.992471769,39.65482234,37.47913189,35.65870307,24.15627861,18.45951205
393,4,3.99270073,37.95818815,36.82542373,36.3407155,23.82340562,18.10905758
394,3.9963548,3.996323529,38.07785467,38.8236246,36.52348993,24.28352951,18.5381673
395,3.981572482,3.985276074,36.26734349,36.22570016,36.24185249,23.34034894,17.67038009
396,3.98880597,3.992565056,37.75772358,36.5394958,34.85448393,23.42661487,17.77241698
397,3.99634592,3.992546584,39.73737374,37.4966443,37.26812816,24.49820774,18.74213754
398,4,3.996287129,37.07922535,36.37953795,37.10291595,23.71159328,17.99818143
399,4,3.996336996,36.71600688,37.55263158,36.66383701,23.78576249,18.06696202
400,3.981527094,3.98880597,36.90782609,37.36166667,37.77963272,24.00389171,18.27711312
401,3.992682927,3.99637243,37.63575042,38.24342105,35.87542088,23.94872954,18.23635835
402,3.992443325,3.996231156,36.53504274,36.92066116,36.16842105,23.52255989,17.82873102
403,3.996240602,3.9963548,37.20309811,36.1803005,35.61034483,23.39726777,17.71977291
404,3.988847584,3.981927711,37.05902778,36.37810945,36.10498221,23.50257895,17.8200638
405,3.988943489,3.988984088,37.03783784,37.87646077,37.4534687,24.06913898,18.33300602
406,3.99637243,3.985,37.67724868,38.42026578,36.19449225,24.05467583,18.33335234
407,3.992565056,3.996282528,37.88327526,36.5721393,39.13275862,24.31540415,18.57251443
408,3.988847584,3.970731707,38.09417808,37.56951424,36.25129088,23.9749125,18.26531113
409,3.988970588,3.974390244,37.77586207,36.87230514,38.08688245,24.1396821,18.40706156
410,3.97799511,3.977886978,39.13835377,35.69586777,36.75474957,23.90897064,18.2371254
411,3.985489722,3.985166873,37.06151142,37.1031614,37.58603066,23.94427202,18.22110581
412,3.996273292,3.974358974,37.27017544,37.01839465,35.51504425,23.55484932,17.87705921
413,3.985185185,3.977722772,36.98943662,36.59803922,36.18466899,23.54701056,17.86309474
414,3.996282528,3.992565056,34.92196007,36.16447368,36.40311419,23.09567911,17.44604581
415,4,3.992736077,37.4,36.65849673,37.16725352,23.84369727,18.12003423
416,3.981595092,4,39.08521739,36.3946932,35.67944251,23.82818964,18.15344679
417,3.97029703,3.988984088,38.05429072,37.1440536,38.55592654,24.3427104,18.59574371
418,3.981684982,3.985294118,36.1295972,35.46666667,37.48813559,23.41027571,17.74911187
419,3.970479705,3.996309963,36.26480836,39.07617504,35.79763912,23.82108244,18.15261763
420,3.977639752,3.988847584,38.52144082,36.49050086,36.26368159,23.84842212,18.15563957
421,3.98125,3.99252802,36.65432099,36.69458128,36.48275862,23.56108778,17.8688945
422,3.996268657,3.974106042,37.48691099,38.65845649,37.67581475,24.35831139,18.60335175
423,3.996259352,3.996328029,37.38584071,36.9264214,38.5643739,24.17384468,18.42918549
424,3.992718447,3.988997555,38.95373665,37.36318408,35.7915937,24.01804609,18.31638963
425,3.988847584,3.985330073,36.9678511,35.60136286,36.78275862,23.46523005,17.78875374
426,3.996235885,3.985221675,37.11551724,36.73255814,37.11472603,23.78885179,18.07380619
427,3.992565056,4,38.55536332,38.38825449,36.45598592,24.27843376,18.533361
428,3.992638037,3.992583436,37.46848382,35.94176373,36.32590051,23.54427391,17.85697637
429,3.992727273,3.992753623,36.31737589,37.28855721,37.45246479,23.80877576,18.09468393
430,3.996277916,3.988664987,36.62720848,36.76363636,36.39316239,23.55379003,17.85745076
431,3.992718447,3.992628993,37.51832461,37.67323481,36.87331081,24.01004353,18.27573724
432,3.996332518,3.996341463,34.9084507,36.77348993,36.39455782,23.21383449,17.55693732
433,3.989010989,4,36.49125874,36.91442953,37.45681063,23.77030198,18.0559939
434,3.985018727,3.959558824,37.87323944,38.255,37.73509934,24.36158326,18.61377042
435,3.988888889,3.992565056,37.89982425,36.99,36.70819113,23.91589386,18.19443588
436,3.99634592,3.985130112,36.80843585,35.93069307,36.62607204,23.4693354,17.78446183
437,3.989064399,3.996245307,37.46507666,35.33389545,36.49575552,23.45600747,17.78354216
438,3.996277916,3.988764045,37.83633094,36.72638436,36.57606838,23.82476513,18.11082089
439,3.996309963,3.985203453,37.00692042,38.48599671,36.92013889,24.07891388,18.34845107
440,3.992656059,4,36.36521739,36.95979899,36.82817869,23.62917023,17.92361151
441,3.996282528,3.923357664,37.28723404,36.909699,37.24190801,23.87169625,18.17757558
442,3.992647059,3.974607013,37.70486111,37.55901639,38.09966777,24.26615987,18.5163921
443,3.996332518,3.944852941,38.07226891,37.23050847,36.95600677,24.03999392,18.32539806
444,3.996323529,3.969962453,37.53484321,37.34825871,36.34700855,23.83927929,18.13171897
445,3.989130435,3.97758406,36.49830508,37.14401294,37.76551724,23.87490995,18.16394763
446,4,3.996282528,36.94691781,36.13057851,37.17128028,23.64901183,17.94288849
447,3.977777778,3.988819876,36.34125637,35.25913621,36.31468531,23.17633511,17.52620056
448,3.992217899,3.987323944,37.73529412,36.88245033,36.93537415,23.90653209,18.18457177
449,3.988957055,3.996188056,36.43576389,36.33943428,36.69055944,23.49018054,17.79926202
450,4,3.992405063,37.24361158,37.75456053,37.85279188,24.16867381,18.41631496
451,4,3.985239852,36.51182432,38.13856427,37.4375,24.01462569,18.28661196
452,4,3.996287129,38.09215017,35.56093489,37.49575552,23.82902554,18.12720122
453,3.978075518,3.981527094,37.95636998,38.45585875,38.74747475,24.62386122,18.84748544
454,3.992555831,3.97815534,36.77183601,37.23941368,36.45724258,23.68784069,17.98797953
455,3.974729242,3.985276074,38.94889267,37.11092715,38.05,24.41396503,18.66488756
456,3.992682927,3.988819876,37.10463122,38.03865546,38.3032368,24.28560526,18.53193193
457,3.985257985,3.978520286,37.8968386,37.28691275,36.92748735,24.0150034,18.2909303
458,3.988888889,3.992546584,37.57777778,37.64527027,38.13204225,24.26730515,18.51114238
459,3.996277916,3.985166873,36.98644068,36.00841751,38.12937063,23.82113472,18.11816302
460,3.996350365,3.988888889,37.03125,38.07534247,38.5359589,24.32555812,18.56935291
461,3.985166873,3.985276074,36.5851602,36.20234114,38.18600683,23.78879022,18.09340935
462,3.977805179,3.974264706,37.01554404,35.32172471,37.09747899,23.47736353,17.81630158
463,3.985454545,3.996300863,36.83448276,36.65833333,36.65694683,23.62630367,17.92475535
464,3.992691839,3.992574257,37.05882353,36.59234609,37.47342193,23.82197153,18.10430988
465,3.985383678,3.989051095,38.43079585,36.18288591,37.45128205,24.00787972,18.2936478
466,3.992673993,3.992691839,37.26541096,37.21157025,38.66776316,24.22602204,18.47965122
467,3.992771084,4,36.83801653,37.41666667,39.43293718,24.33607829,18.59248254
468,4,3.996277916,37.16062176,37.52512156,36.94657763,23.92571977,18.19248512
469,3.988764045,3.988916256,36.80650685,37.81103679,37.41541039,24.00212686,18.27305123
470,3.996305419,3.992673993,35.86963979,37.62354892,36.65829146,23.62809192,17.93370493
471,3.985436893,3.985037406,39.75833333,35.89833333,36.56068376,24.03756495,18.36328259
472,4,3.996240602,37.70497427,36.17935702,36.237691,23.62365258,17.92600305
473,3.988888889,4,36.78856153,36.2305141,38.13410596,23.82841409,18.11907208
474,3.981751825,3.996245307,38.11896552,36.65339967,36.42041522,23.83415551,18.12776437
475,3.98873592,3.989130435,38.109375,35.73469388,37.39236111,23.84285927,18.14452372
476,3.992656059,3.988916256,38.88235294,37.86597938,37.07666099,24.36131313,18.60667504
477,3.971014493,3.99634592,39.05614035,35.13522538,36.36227045,23.70419932,18.05806803
478,3.992574257,3.992555831,38.58650519,37.02905983,37.40293638,24.2007263,18.45639922
479,3.974514563,3.988984088,37.71256454,36.70408163,37.335,23.94302897,18.22563399
480,3.985239852,3.992718447,38.882662,36.70389171,37.12690355,24.13828311,18.41184685
481,3.985472155,3.988847584,38.49315068,37.11774744,37.32943144,24.18292986,18.44356721
482,3.985257985,4,38.5017301,35.14427861,37.12265758,23.75078486,18.07607964
483,3.989117291,4,38.51211073,35.32172471,38.09693878,23.9839783,18.28893541
484,3.985383678,3.992718447,37.44863014,38.11222781,37.61101836,24.22999569,18.47898901
485,4,3.992518703,37.97377622,37.64309211,36.86073826,24.09402506,18.35111766
486,3.919902913,3.996309963,38.14983165,38.57647059,36.96655518,24.32181406,18.59880962
487,3.955719557,4,38.02405498,36.46471601,36.1779661,23.72449133,18.03981551
488,3.970149254,3.992656059,37.88123924,35.7781457,36.67171717,23.65878148,17.97840731
489,3.992574257,3.992647059,39.14846416,37.07251265,35.66778523,23.97479667,18.28313325
490,3.985294118,4,38.81694915,36.24705882,37.31903945,24.07366831,18.35409055
491,3.978234583,3.981132075,39.91414141,37.15897436,37.48684211,24.50386491,18.76612758
492,3.977386935,3.97044335,37.45217391,35.92941176,37.53,23.77188319,18.08425237
493,3.996212121,3.981481481,39.05545927,37.06425041,36.88850772,24.1971822,18.46722321
494,3.989104116,3.992673993,38.12765957,36.67060811,38.33333333,24.22267582,18.48012882
495,3.992682927,4,38.92746114,36.56027165,35.17918089,23.73191932,18.06583105
496,4,4.057571965,38.51448041,36.1270903,37.18823529,23.97747559,18.23022154
497,3.996314496,3.996300863,37.60616438,37.61268781,37.60539629,24.16337277,18.40992766
498,3.989037759,3.989169675,37.70017036,37.80574324,37.27504244,24.1518327,18.40704105
499,3.981751825,3.992771084,37.12033898,36.64597315,37.24185249,23.79653751,18.08468325
500,3.98132005,4.045905707,38.32521739,36.77963272,36.97766323,24.02194782,18.27472042
501,3.996319018,3.989090909,37.65546218,37.92446634,36.3220339,23.97747447,18.25360326
502,3.992718447,3.992771084,37.20517241,37.04682274,38.5,24.14749694,18.4073213
503,3.985294118,3.985166873,38.52991453,37.05351171,37.90939044,24.29265553,18.54546769
504,3.996277916,4,39.00846024,35.91680815,37.69282137,24.12287353,18.40401424
505,3.992574257,3.97804878,38.0651801,37.55445545,36.06644518,23.93134075,18.22295049
506,3.992744861,3.988957055,37.84589615,36.55872483,35.07601351,23.49246728,17.82941836
507,3.996268657,3.981684982,38.0993266,37.11783961,36.95659432,24.03034283,18.30040753
508,3.988902589,3.992592593,37.08965517,35.57799672,35.63361345,23.2565521,17.59763364
509,3.989195678,3.992471769,37.0890411,35.65833333,37.52356902,23.65052218,17.96002125
510,3.98880597,3.989037759,36.40282686,36.05882353,36.0034188,23.28858258,17.61876361
511,4,3.974201474,37.31092437,37.1618887,38.34064081,24.15753107,18.41859473
512,4,3.981504316,37.85811966,37.05436573,36.16527546,23.81185303,18.1040123
513,3.985697259,3.981684982,38.5916955,37.67430442,36.10824742,24.06832592,18.35616887
514,3.985347985,3.989117291,35.21366025,37.16582915,37.71,23.61279093,17.93963072
515,3.988875155,3.996231156,36.1865285,36.86522463,36.69630872,23.54663363,17.85210014
516,4,3.996323529,37.59027778,37.6179402,37.24013158,24.08893462,18.34088708
517,3.992665037,3.985330073,38.21061644,35.84354839,37.22895623,23.85222323,18.15205096
518,3.996359223,4,37.97250859,38.07450331,36.95182724,24.19903967,18.44600247
519,3.992583436,4,37.55993151,37.22742475,37.78369384,24.11272671,18.36477542
520,4,3.988819876,39.19655172,37.68811881,35.75662252,24.12602259,18.41796593
521,3.996328029,3.992638037,37.35314685,37.83028286,37.6446281,24.16340478,18.41240784
522,3.996323529,3.996254682,36.3024055,34.9442623,37.36106489,23.32006218,17.66089915
523,3.992574257,4,37.43771626,37.57799672,37.64725458,24.13110836,18.38064817
524,4,3.989010989,38.07432432,36.8196995,35.94387755,23.76538247,18.0641355
525,3.988997555,3.985166873,36.25173611,37.08250825,38.1096563,23.88361302,18.17488305
526,3.996341463,3.996350365,36.65646259,36.81893688,36.15780731,23.52517972,17.82896904
527,3.996328029,4,38.27179487,36.39735099,36.49246231,23.83158724,18.1207418
528,3.992546584,3.988888889,38.58319039,38.2371476,36.93431856,24.3472184,18.59302535
529,3.996319018,3.996309963,38.37043478,37.04347826,35.77339901,23.83598821,18.13432528
530,3.970731707,3.981617647,38.24398625,35.62626263,36.62666667,23.68985298,18.02026708
531,3.97810219,3.989051095,38.18524871,37.08333333,37.75966387,24.19907984,18.45832838
532,3.996328029,3.989156627,37.54340278,36.71114865,38.35111876,24.11823097,18.38112157
533,3.992788462,3.996197719,38.85714286,37.84459459,36.69707401,24.27755953,18.53158523
534,3.992647059,3.988875155,37.93602694,37.02003339,38.17905405,24.22332732,18.47477743
535,4,3.988819876,37.30220713,36.8196995,36.05574324,23.63329395,17.93327437
536,4,3.97799511,38.02276708,38.0539629,36.51365188,24.11367539,18.38178053
537,3.996350365,3.988778055,36.9775475,37.75630252,38.26890756,24.1975772,18.45029905
538,3.996363636,4,37.45245902,36.82094595,37.14212329,23.88237838,18.1530783
539,3.973815461,3.992619926,37.85185185,37.86241611,37.2752443,24.19118953,18.4488011
540,3.989143546,3.992831541,37.56528926,37.31208054,36.73913043,23.91969506,18.19479958
541,3.981862152,3.992592593,38.1184669,37.64238411,37.52921536,24.25290422,18.50126895
542,3.9963548,3.992656059,38.72061329,36.5738255,37.3572621,24.12814235,18.39545817
543,3.985507246,4,36.30420168,36.51570248,36.49833887,23.46075006,17.77196268
544,3.996332518,3.9925,38.51832461,37.46600332,37.23026316,24.24068472,18.48859095
545,3.992619926,3.996309963,38.6483705,36.6592845,37.55702479,24.17072194,18.4317817
546,3.996291718,3.988819876,38.47563025,36.3440678,35.41582492,23.64412691,17.97361529
547,3.988833747,3.988943489,37.30033003,36.65033784,38.67294521,24.12027806,18.39185941
548,4,3.992583436,37.92166667,36.7670068,37.15798319,23.96784802,18.236182
549,3.988902589,3.992673993,36.2993311,36.23993289,37.09602649,23.52337341,17.83393298
550,3.996291718,3.988819876,38.66273187,38.00827815,35.74579125,24.08038257,18.36950287
551,3.981662592,3.996282528,37.32669983,36.16779661,37.33390119,23.76126855,18.05579343
552,3.992709599,3.996291718,38.40033501,37.15682968,36.6037415,24.0299815,18.30137724
553,3.985093168,3.988943489,37.6057047,37.90452261,36.11666667,23.92018613,18.20900593
554,3.985257985,4,37.38704319,35.98821549,36.87375415,23.64685416,17.94874731
555,3.985294118,3.992647059,37.97012302,36.09090909,35.95555556,23.59890577,17.91903994
556,3.98875,3.996300863,37.68150685,37.66777963,37.57118353,24.18110418,18.42961587
557,3.996376812,3.989117291,37.23305785,37.18877551,36.395189,23.76050329,18.04848958
558,3.996336996,4,38.45670628,36.14975042,36.89380531,23.8993198,18.1862507
559,3.992709599,3.981796117,37.58262351,37.99669421,37.83277027,24.27731874,18.5227986
560,4,3.98907767,38.04145078,36.13712375,37.49575552,23.93268154,18.21415578
561,3.99599466,3.985365854,37.76510067,36.02356902,37.53399668,23.86080538,18.15118597
562,3.992718447,3.985203453,36.14890017,36.08768971,38.21262458,23.68542727,18.00066201
563,3.988943489,3.992638037,37.68739206,37.29684909,36.32883642,23.85893182,18.14379039
564,3.992788462,3.996300863,36.97491639,36.76293823,36.70957096,23.68730298,17.97722057
565,3.98540146,3.996287129,36.58123953,35.46678024,37.07401316,23.4207443,17.74654512
566,3.992656059,4,39.14789916,37.69296741,38.06589786,24.5798841,18.79772707
567,3.97375,3.992647059,37.86865149,36.74290484,36.69514238,23.85461915,18.14612177
568,3.985436893,3.996254682,38.03993344,36.26395939,37.77371048,24.01185898,18.28914563
569,3.985239852,3.996305419,39.14907873,36.58234295,37.66833333,24.27626006,18.54042947
570,3.996328029,4,38.70118846,36.255,38.47627119,24.28575753,18.54461512
571,3.99637243,4,37.03716216,38.59666667,35.1362862,23.75329749,18.07545263
572,4,4,37.98497496,37.65767285,36.59933775,24.04839711,18.30876261
573,3.981595092,4,39.07966102,36.90954774,35.45936982,23.88603473,18.20742534
574,3.989143546,3.992574257,37.52941176,36.5512605,37.34974533,23.88242708,18.1621665
575,3.992665037,3.988970588,36.58003442,37.55311973,37.30993151,23.88494426,18.16429987
576,3.99626401,3.988943489,37.81399317,35.27580372,37.69782972,23.75456682,18.06855933
577,3.996231156,3.988970588,38.05498282,36.99173554,35.76013514,23.75841105,18.0618988
578,3.988916256,3.985347985,37.16183986,37.12274959,39.1409396,24.27995866,18.54269749
579,3.988888889,4,36.65635739,36.73927393,36.97815126,23.67253429,17.96394508
580,4,4,37.49401709,36.23462783,38.14408233,23.97454545,18.24709868
581,3.937576499,3.996287129,36.9242685,37.07072368,37.58305085,23.90238133,18.20014782
582,3.981273408,3.996314496,37.25254237,36.56788079,36.25375626,23.61035347,17.9155922
583,3.977301387,3.977667494,37.8141136,35.58569052,35.3556701,23.34208862,17.70344052
584,3.989037759,3.99245283,38.07640068,36.69881557,37.37837838,24.02701704,18.297014
585,3.988875155,3.992727273,38.11655405,34.68325041,37.38461538,23.63320446,17.9765142
586,4,3.992592593,37.6722973,38.63727121,37.59353741,24.3791397,18.61144338
587,3.98902439,3.988847584,36.05199307,34.91910499,35.24958403,22.83971081,17.21325465
588,3.996296296,3.988902589,36.81605351,35.86003373,35.86757216,23.30577166,17.6347194
589,3.99634592,3.992638037,38.30100334,35.95667244,36.90833333,23.83099862,18.12735284
590,4,3.996259352,37.31175468,37.6,36.81605351,23.94481351,18.21090643
591,3.992665037,3.996336996,38.13945578,34.32608696,36.41908007,23.37472497,17.7431041
592,3.988679245,3.996309963,38.02512563,36.85956007,36.73399015,23.92073301,18.19887425
593,3.981617647,4,37.07248764,37.99161074,36.01880342,23.81290389,18.10847417
594,3.985203453,3.981862152,38.44407346,37.02341137,35.38235294,23.76338067,18.0889223
595,4,4,37.70333333,37.92307692,37.41736227,24.20875451,18.44885588
596,3.99270073,3.985093168,35.72909699,35.59159664,36.75384615,23.21046674,17.55255769
597,3.985166873,3.97826087,36.29215359,36.57335582,37.75,23.71578743,18.02296116
598,3.992555831,3.988984088,37.93453355,35.42070117,36.4079602,23.54894697,17.87653806
599,3.992709599,3.984732824,37.83059211,36.2915952,37.74798061,23.96952207,18.250161
600,3.996282528,3.996245307,37.63333333,36.33993399,35.3125,23.45565903,17.78293975
601,3.992518703,3.989090909,38.23244147,39.58706468,38.5085034,24.86192383,19.05936039
602,4,3.992601726,38.48429752,37.625,37.56572379,24.33352461,18.56881899
603,3.970406905,3.989104116,38.28499157,38.63529412,37.36033058,24.44802546,18.69069401
604,3.992555831,3.988943489,37.80574324,35.83965517,36.88666667,23.70271288,18.00791816
605,3.996336996,3.992665037,37.27563025,36.12351946,38.4645799,23.97054633,18.2543269
606,3.981504316,3.985166873,39.1803005,38.02356902,37.49832215,24.53377257,18.76976199
607,3.996319018,4,38.73389831,37.43954248,38.67720466,24.56939289,18.78600283
608,3.992656059,3.992638037,37.10016694,37.31166667,37.89447236,24.05832001,18.31967893
609,3.985239852,4,38.38590604,37.45757072,36.77986348,24.12171602,18.38410973
610,3.985576923,3.962406015,37.9040404,38.28405316,37.88666667,24.40454863,18.65113958
611,3.992601726,3.992718447,38.23706177,37.88624788,37.21674877,24.26507572,18.50972873
612,3.981927711,3.992665037,39.04690117,36.53666667,35.94709898,23.90105191,18.21591431
613,4,3.996368039,37.07839721,35.61904762,37.76013514,23.6907896,17.99343836
614,3.992583436,3.996296296,38.55574043,36.505,37.69833333,24.1495907,18.4134593
615,3.996291718,4,37.63076923,37.75,36.20439189,23.91629057,18.19286165
616,3.992592593,3.981572482,36.23024055,36.44407895,37.82544861,23.69478664,18.00100643
617,4,3.989104116,38.00173913,37.20890411,37.92662116,24.2252737,18.47063099
618,3.926560588,3.996376812,36.72991453,38.31518152,36.08,23.80960669,18.13703537
619,3.928143713,4,39.02195946,36.46790541,36.89695946,24.06299361,18.37320786
620,3.974545455,3.996314496,38.73529412,38.0519263,37.76333333,24.50428274,18.73439102
621,3.970838396,3.992592593,37.8440678,37.41956882,36.68447412,23.98230835,18.26267385
622,3.97815534,3.996282528,38.29109589,36.45117845,37.12897822,23.96913809,18.25277753
623,3.988929889,4,38.87878788,36.43485618,36.26837607,23.91419,18.2134781
624,3.966625464,3.988819876,39.08813559,36.85641026,36.60558464,24.10111517,18.39546268
625,3.992592593,3.992779783,36.79491525,36.04915254,38.16234888,23.79835781,18.09589714
626,3.996336996,4,39.52231405,36.03672788,36.69453925,24.04998363,18.35150144
627,3.985239852,3.988957055,36.98456261,34.98650927,38.07044674,23.60314311,17.94104728
628,3.970660147,4,37.13333333,37.07731092,35.83415435,23.60309175,17.9160158
629,3.985257985,3.996309963,36.39291737,36.24361158,37.2807309,23.57976556,17.88660649
630,3.989156627,3.970873786,37.89949749,37.44798658,37.57191781,24.17588646,18.43696284
631,4,3.992546584,39.13207547,37.50996678,39.0993266,24.74678309,18.95388048
632,3.99625,3.981273408,36.93918919,35.32711864,35.72927242,23.19462073,17.54250776
633,3.99270073,3.996300863,37.97180763,36.86767169,37.31886477,24.02946914,18.29355216
634,3.992665037,4,36.45254237,36.86956522,36.88609715,23.64017396,17.93313343
635,3.996309963,3.9963548,38.5475793,36.32708688,36.8092869,23.93532357,18.22045201
636,3.996336996,3.996314496,37.66159052,34.83952703,37.42929293,23.58461239,17.91585571
637,3.996314496,4,37.1773399,37.25662252,36.6638796,23.8188313,18.09514781
638,4,3.996287129,37.07166667,38.8921095,37.70833333,24.33367933,18.5752094
639,4,4,37.306914,36.89018303,36.4241908,23.72425757,18.00840863
640,3.996291718,3.988721805,37.18041237,36.14434783,34.7941681,23.22078836,17.57331973
641,3.992753623,3.996319018,38.51170569,37.55254237,37.1187291,24.23440996,18.48326595
642,3.992727273,3.970624235,38.00337268,36.47189097,37.01344538,23.89041211,18.18240275
643,3.981707317,3.977415307,37.55213675,35.82089552,37.07312925,23.68105683,17.99602738
644,4,3.971188475,37.83333333,38.08361204,37.09878683,24.19738414,18.45430806
645,3.996259352,3.992656059,37.11764706,37.44205298,37.55706985,24.02113706,18.28248351
646,3.985276074,3.989064399,37.95254237,37.85166667,37.47920133,24.25155017,18.49960342
647,3.989010989,3.996381182,38.15177066,37.18729097,38.86409396,24.43770955,18.67314277
648,3.981818182,4,39.06756757,35.94957983,36.29815745,23.85942461,18.17757907
649,3.988916256,3.996332518,37.40809444,35.99668325,36.43507589,23.56502047,17.87437179
650,3.992565056,3.971049457,37.22797927,36.68092105,38.42622951,24.05974887,18.33943671
651,3.992673993,3.988875155,35.98307953,37.85619835,35.45155709,23.45447682,17.79028401
652,3.996287129,3.9925,38.75474957,36.721202,37.48381601,24.18971094,18.45002401
653,3.996277916,4,38.48615917,36.96179402,36.88605442,24.06605711,18.33053729
654,3.996291718,3.996282528,38.05181347,37.86518771,36.56790123,24.09549533,18.35688219
655,3.981751825,3.992718447,38.09430605,36.54173765,36.84400657,23.89090411,18.17880095
656,3.992583436,3.992736077,38.54404145,36.99493243,36.23244147,23.95134697,18.23873301
657,4,3.98907767,37.04794521,37.41582492,37.50930626,23.99243081,18.25630928
658,3.996309963,3.996350365,36.94336283,37.57983193,38.61412151,24.22599532,18.4766966
659,3.992665037,3.996291718,38.34369603,38.12416107,37.33163265,24.3576893,18.59279471
660,3.996207332,4,37.05685619,38.21217105,35.42241379,23.73752967,18.04678714
661,3.989090909,3.996300863,39.04452055,35.91355932,37.50838926,24.09037218,18.37995308
662,3.988943489,4,38.45315162,38.25666667,36.61487603,24.26272756,18.51606389
663,3.996291718,3.996359223,36.80033557,37.50841751,37.29591837,23.91946448,18.1890691
664,3.992537313,3.996359223,38.48965517,36.53691275,37.72833333,24.14875956,18.41144335
665,3.985111663,3.996296296,38.30569948,37.83164983,37.38628763,24.30100898,18.54353766
666,3.996300863,3.988833747,38.29209622,35.75671141,37.35451505,23.87769146,18.17517061
667,3.99252802,3.988778055,36.85956007,38.47198642,35.79801325,23.82217316,18.12863494
668,3.996212121,3.989051095,37.8200692,38.02671119,37.23460899,24.21333052,18.4611746
669,3.996323529,3.985257985,38.24020443,35.78487395,37.31518152,23.86436828,18.16318891
670,3.992647059,3.996254682,36.90268456,36.18833333,36.38259442,23.49250281,17.80112085
671,3.996341463,3.996314496,38.29289428,37.20603015,36.14751286,23.92781865,18.21068276
672,3.985166873,3.996273292,38.7841484,37.66939444,37.1320132,24.31339924,18.56155092
673,3.996287129,3.996319018,37.34113712,37.75626043,35.96923077,23.81184689,18.10111806
674,3.98880597,3.996300863,38.47483221,38.02181208,37.77,24.45035023,18.67703584
675,3.996291718,3.98540146,37.43174061,36.29470199,35.5721562,23.4560584,17.78158661
676,3.992779783,3.996368039,37.32715008,37.69397993,36.78093645,23.95824286,18.22714862
677,3.996291718,4,37.15050167,35.85240464,37.23411371,23.64666235,17.94492312
678,3.996359223,3.992601726,37.12307692,36.81125828,38.1705298,24.01876519,18.28652011
679,3.992628993,3.970479705,38.5986733,36.25123153,37.78606965,24.11981664,18.40295119
680,3.992592593,3.988916256,38.43456376,35.68227425,35.5504886,23.52976709,17.87372498
681,3.992736077,3.996323529,39.21331058,38.59228188,35.6980198,24.29853437,18.58235214
682,3.996359223,3.948529412,36.86585366,39.15833333,37.40863787,24.2755427,18.5534655
683,3.996359223,3.981458591,36.66098807,36.87373737,37.50425894,23.80336044,18.09069548
684,4,3.98125,38.25342466,37.98160535,37.6360601,24.37046802,18.60545388
685,4,4,38.19897959,36.6384743,36.52861953,23.87321468,18.15370478
686,3.985018727,3.992592593,37.7456446,36.86333333,36.97235772,23.9117894,18.19029326
687,3.992471769,3.996328029,37.10829103,36.95524957,37.74957411,23.9603829,18.22880141
688,4,3.981549815,37.94701987,36.19836066,37.71947195,23.96928046,18.25018428
689,3.988943489,3.996341463,36.68953688,38.10690789,37.92060811,24.14046757,18.40042532
690,3.992682927,3.996368039,38.76831346,37.34223706,37.05387205,24.23069471,18.48441151
691,3.996350365,4,36.53794266,37.49488055,36.85542169,23.77691905,18.05872952
692,4,3.989090909,38.91355932,36.87293729,38.49916805,24.45495112,18.69327567
693,4,3.99252802,39.40033784,37.56810631,36.07190635,24.2065757,18.48702521
694,3.98136646,3.996300863,37.82413793,35.81174439,36.90215589,23.70314111,18.01071045
695,3.992779783,3.996319018,38.87043189,36.41487603,37.26883562,24.10864847,18.38272274
696,3.988997555,3.985524729,37.0102916,37.08034188,36.65339967,23.74371109,18.03581557
697,3.996245307,4,38.21548822,37.16470588,38.33060556,24.34140899,18.57635085
698,3.988778055,3.966666667,37.84859155,36.77,36.02951389,23.72071003,18.0344048
699,3.988916256,3.992509363,37.87800687,35.77001704,38.25,23.97588991,18.268382
700,3.988875155,3.992518703,37.79862306,37.18632479,38.11707317,24.21668298,18.46674432
701,3.996287129,3.99270073,37.50689655,36.25503356,35.64440735,23.47906506,17.79956468
702,3.978391357,3.996363636,38.35153584,36.46357616,36.29684909,23.81734322,18.1201771
703,3.985365854,3.996235885,37.09043478,37.78209459,36.63884157,23.89859454,18.17780703
704,3.97791411,3.99626401,37.03633218,37.18573798,37.33781513,23.90681268,18.18445017
705,3.988929889,3.996323529,38.85862069,37.16445183,37.70777027,24.34321924,18.5875319
706,3.992779783,3.985330073,35.80795848,35.6411093,36.3697479,23.15938511,17.502119
707,3.992709599,4,37.1675485,36.55740433,37.54228856,23.8519902,18.12904059
708,3.992619926,4,35.53492334,35.88998358,37.72802653,23.42911068,17.75915653
709,3.988888889,3.988957055,36.88791594,38.78052805,36.05862647,23.94098328,18.2403526
710,4,3.989090909,38.59359191,36.2909699,36.61317568,23.89736568,18.19008576
711,3.996359223,3.985221675,36.87372014,36.79081633,38.10420168,23.95006381,18.22766225
712,3.996336996,3.988707654,37.03735144,36.57920792,36.84768212,23.68985723,17.98186137
713,4,3.988888889,37.12881356,36.99835255,36.34117647,23.69144629,17.98329845
714,3.981458591,3.985130112,38.40204429,36.4620462,37.55329949,24.07679574,18.35565942
715,3.992610837,3.996394231,38.93581081,37.01530612,37.1402027,24.21606494,18.47530791
716,3.996350365,3.981549815,38.51929825,35.38336052,39.09531773,24.19517533,18.49968523
717,3.992673993,4,37.85591767,37.59965928,37.16313214,24.12227662,18.37405488
718,4,3.996309963,39.34453782,36.67051071,36.62818336,24.12790837,18.40878533
719,3.985037406,3.992673993,36.57118928,37.17470882,36.39590444,23.62390279,17.92659181
720,3.98879203,4,37.45605307,36.62126246,37,23.81322151,18.0944442
721,3.992628993,3.988847584,38.32550336,36.84550085,36.36440678,23.90337751,18.19203074
722,3.992546584,3.981729598,39.01369863,37.39291737,36.71163575,24.21850559,18.48754773
723,3.985276074,3.996449704,39.56134454,36.61166667,35.7218543,23.97531826,18.29849448
724,3.992709599,3.988833747,37.59733777,36.02931596,36.51190476,23.62402037,17.9316162
725,3.977667494,3.99270073,39.74198988,37.70016207,37.68403361,24.61931076,18.85487706
726,3.967312349,3.985383678,39.08053691,36.89230769,35.83473862,23.95205585,18.27277467
727,3.985294118,3.99270073,37.50344828,36.87251656,36.75496689,23.82178531,18.10701281
728,3.992736077,4,37.3013468,38.12121212,37.62932455,24.20892391,18.45376188
729,4,3.989117291,39.34417808,37.8263773,37.53231293,24.53839712,18.76647325
730,3.992583436,3.99270073,38.85836177,35.98821549,36.59166667,23.88470562,18.19038601
731,3.996287129,3.98880597,39.53310696,36.55272109,36.95229983,24.2046442,18.48646335
732,3.996259352,3.981549815,37.23599321,37.14735099,36.08235294,23.68870126,17.98910128
733,3.992647059,3.988970588,38.11317568,36.2909699,36.33277027,23.7437067,18.04684134
734,3.992574257,4,38.22091062,35.49916248,36.61960133,23.66644974,17.98235371
735,3.996282528,4,39.0819398,37.30166667,36.7689769,24.22977318,18.48871784
736,3.985472155,4,38.54974705,38.10457516,36.97986577,24.32393203,18.56857399
737,3.985330073,3.966871166,40.12171053,36.76019576,35.57310924,24.08144335,18.42925054
738,3.992647059,3.988778055,36.62308998,36.85197368,36.56081081,23.60345992,17.9042352
739,4,3.996319018,38.43069307,36.98690671,36.47682119,23.978148,18.25322287
740,3.996277916,3.99270073,39.09760274,37.17986799,39.60898502,24.77508688,18.99160384
741,3.99637243,3.996350365,39.49834437,36.60927152,37.47790507,24.31564875,18.5784773
742,3.992490613,4,38.03361345,38.40646259,36.85950413,24.25841416,18.50555227
743,3.996319018,3.996291718,38.75294118,37.75364668,36.54905336,24.20965039,18.46866699
744,4,3.989104116,39.35008375,36.93189369,37.27704918,24.30962615,18.56808817
745,3.992656059,3.996268657,37.09948542,37.20735786,37.41956882,23.94306736,18.21086571
746,3.996368039,3.996332518,38.92358804,36.88205128,36.05299145,23.97026627,18.2635081
747,4,3.988902589,37.78098472,37.22428331,36.91860465,23.98255505,18.24917843
748,4,3.981751825,37.84808013,37.50328947,38.11111111,24.28884651,18.53068203
749,3.988957055,4,37.47529813,35.04304636,36.85568761,23.47259783,17.8034569
750,4,3.988929889,38.34290541,35.70480929,36.42454395,23.69223771,18.00736049
751,3.981905911,3.985257985,38.92881356,37.72529313,37.36423841,24.3971018,18.64391022
752,3.981504316,4,36.6214876,37.97147651,37.00665557,23.9162248,18.19603166
753,3.978443114,3.992565056,36.99151104,36.37179487,37.7092437,23.80871155,18.10221856
754,3.996309963,4,37.6318408,35.78181818,37.36212625,23.75441904,18.048759
755,3.98132005,3.996197719,38.66112957,36.56188925,36.13021703,23.86615072,18.17073211
756,3.996216898,3.996309963,35.71859296,37.82182986,36.0016835,23.50692664,17.82899433
757,3.996291718,3.996287129,38.31551724,36.44299674,36.95051195,23.94032096,18.21920022
758,3.992619926,3.996407186,39.4109817,35.89070147,37.65641026,24.18942411,18.47731213
759,3.992546584,3.996359223,35.18333333,36.02265372,37.49747899,23.33847437,17.67801489
760,3.992601726,3.985419198,38.48235294,35.49582638,37.8125,23.95374005,18.25887769
761,3.996305419,3.981595092,38.94176373,38.47611203,36.39388795,24.35793284,18.61898449
762,3.996282528,3.992665037,38.44444444,36.09274874,36.36700337,23.77862882,18.08325509
763,3.99634592,3.992565056,38.8003413,36.23271501,37.66037736,24.13646893,18.40954806
764,3.996336996,3.981729598,38.16357504,37.18842975,36.08644068,23.88330241,18.17576118
765,3.959558824,3.992537313,37.24916388,39.20593081,36.39622642,24.16068345,18.45410425
766,3.98902439,3.98907767,38.46459413,36.60840336,36.70588235,23.95139638,18.23801052
767,3.985257985,3.996314496,37.53662692,36.76755853,37.80169492,24.01749057,18.28574174
768,3.988916256,3.996245307,37.42024014,37.80236486,37.54957983,24.15146928,18.40297662
769,3.985257985,3.996254682,39.48743719,37.27062706,35.91738382,24.13139215,18.42991926
770,3.989130435,4,39.31186441,36.70216306,36.11149228,24.02293004,18.32292727
771,4,3.996319018,37.47826087,38.22734761,35.55178268,23.85074204,18.14910798
772,3.996359223,4,36.58872305,36.87563025,34.73630137,23.23940278,17.58393495
773,3.992691839,3.992628993,36.66609294,37.79695431,37.65261383,24.02019638,18.28773467
774,3.99270073,3.992682927,38.3582343,35.13666667,36.00991736,23.49804039,17.84479822
775,3.996296296,3.981595092,36.25795645,37.91181364,36.95711835,23.82095597,18.11358181
776,3.996277916,3.992555831,38.54591837,36.56208054,36.8707483,23.99351619,18.2721939
777,4,3.996296296,36.24288107,35.56756757,36.33110368,23.22756972,17.55646458
778,3.962686567,3.99637243,37.29949239,37.72866894,38.01138211,24.19972049,18.46016848
779,3.978021978,3.992656059,38.26655629,37.54214876,35.37412587,23.83070179,18.14748789
780,3.973880597,3.996314496,38.5466893,37.38628763,37.31613977,24.24386236,18.50009454
781,3.988984088,3.996287129,38.10214168,37.19934102,37.20840336,24.09903146,18.35820779
782,4,3.996300863,37.12605042,36.92156863,36.82659933,23.77410385,18.0532173
783,3.988984088,3.996296296,37.55421687,36.68256579,37.84868421,24.01414945,18.28208305
784,3.992656059,3.985185185,35.91252144,36.75167785,37.15358362,23.55912483,17.8706812
785,3.992709599,3.996277916,38.74831081,37.0515807,37.05852843,24.16948149,18.43012847
786,3.988916256,3.996282528,36.69579832,37.4321608,36.93478261,23.8095881,18.09230321
787,3.996282528,3.992656059,37.63590604,36.23414634,37.90317195,23.95243258,18.23006906
788,3.991608392,4,39.54637437,37.71359223,38.37520938,24.72535687,18.93478304
789,3.985294118,3.988847584,38.68581081,36.3,36.29881154,23.85175281,18.16004261
790,3.99270073,3.98902439,38.90365449,37.36738056,37.47927032,24.3464061,18.59185098
791,3.996291718,3.992490613,37.20543294,37.7385399,36.93197279,23.97294559,18.24014785
792,3.996273292,3.988970588,36.65820643,36.2063228,35.91638796,23.35323221,17.6757153
793,3.996332518,3.996332518,38.78438031,36.91738382,37.48946515,24.23677886,18.48929069
794,3.996300863,4,38.19055649,36.55479452,37.23777403,23.99588518,18.26459221
795,3.996328029,3.988875155,36.57912458,36.94285714,37.57167235,23.81577145,18.09947876
796,4,4,37.8902027,37.05306799,37.88034188,24.16472252,18.41092433
797,3.992638037,3.780660377,38.63245033,36.61726384,36.55172414,23.91494735,18.30252569
798,3.996368039,3.875,37.90697674,37.64297521,36.62189055,24.00864211,18.33035351
799,3.981905911,3.925187032,37.61306533,36.53299492,36.56117455,23.72286555,18.05209686
800,3.97758406,3.963855422,36.49072513,36.79298831,37.16442953,23.67791649,17.99170996
801,3.988943489,3.974390244,36.52791878,37.03807947,36.60738255,23.62734291,17.93501758
802,3.985383678,3.996287129,39.02356902,37.00499168,36.93802345,24.18965099,18.45794845
803,3.989156627,3.99625,34.71550256,37.63043478,37.69869707,23.60600821,17.94486534
804,3.992656059,3.99637243,38.22,37.25856164,36.8071066,24.05493935,18.31968663
805,3.992638037,3.996350365,37.83898305,37.3577371,37.36286201,24.10971411,18.36363947
806,3.9963548,3.985454545,37.6010453,38.23946037,37.35628227,24.23571946,18.48371563
807,3.992656059,4,37.75551783,37.02657807,36.1433506,23.78362051,18.07226246
808,3.992665037,3.9963548,37.95547945,37.28192371,35.64932886,23.77515037,18.07663031
809,3.996350365,3.988902589,38.06689537,35.5391015,35.77629382,23.47350873,17.81090648
810,3.992673993,3.996291718,36.68081494,36.93526405,36.40464345,23.60193763,17.90005917
811,4,3.988721805,37.92216582,38.07912458,37.23448276,24.24489899,18.48885719
812,3.996296296,3.996368039,38.08681135,36.92176871,38.04674457,24.20959779,18.458028
813,3.992673993,3.989090909,39.00838926,36.37605396,38.07214765,24.28767116,18.55235566
814,4,3.98540146,38.25767918,37.18592965,35.35434412,23.75667088,18.07179706
815,3.988970588,4,37.71750433,37.68333333,37.38487395,24.15493644,18.40434499
816,3.996273292,3.985312118,39.18043845,38.19833333,37.36502547,24.54507653,18.77440783
817,3.996287129,4,36.54606365,37.44386874,36.11111111,23.61946613,17.91818093
818,3.996411483,3.985383678,38.32418525,36.91399663,37.43001686,24.12999878,18.39132177
819,3.992647059,3.99626401,37.45791246,37.5330033,37.68600683,24.13316673,18.3842278
820,3.988997555,3.989010989,37.66431095,38.28338762,37.29322034,24.24378549,18.49338399
821,3.992771084,3.992537313,37.55480607,36.77703827,37.72289157,24.00800886,18.27491914
822,4,3.988957055,37.14334471,36.93843594,36.9852459,23.81119672,18.0902657
823,3.981595092,3.988861386,37.90862069,37.95117845,37.71452703,24.30895653,18.55315535
824,3.977886978,3.98907767,37.45315162,35.83946488,38.28424658,23.90876554,18.21043877
825,3.989064399,4,37.6722973,36.51827243,37.02341137,23.8406091,18.12152462
826,3.988721805,3.992610837,37.01355932,37.34121622,37.84915254,24.03705214,18.30218439
827,3.981751825,3.996287129,35.43288591,37.28620102,36.95164076,23.52975333,17.85183566
828,3.989051095,3.992565056,37,37.71332209,36.23817568,23.78662278,18.07855101
829,3.996305419,3.992656059,37.0051458,34.44201681,37.12975779,23.31317637,17.66807182
830,3.996314496,4,37.50680272,37.26,37.4614094,24.04490532,18.30032933
831,4,3.992656059,38.92268041,36.13752122,36.82077052,23.97472564,18.26655815
832,3.985347985,4,36.80650685,35.59900166,36.80267559,23.43870642,17.75854021
833,3.992601726,3.981927711,37.39383562,37.39632107,37.65346535,24.08363029,18.3456916
834,3.996363636,3.996296296,37.81786942,37.16033058,34.49668874,23.49350973,17.84179965
835,4,3.970333745,38.36684303,37.99172185,38.87118644,24.64001701,18.85779724
836,3.985148515,3.985166873,37.85542169,38.06365159,37.20918367,24.21971447,18.47422524
837,3.996282528,3.989051095,37.87393526,37.70357751,38.13131313,24.33883191,18.57404695
838,4,3.98540146,36.05093379,36.76245847,34.9933665,23.15843204,17.50715875
839,3.981992797,3.977859779,38.86082474,37.75290216,36.12962963,24.14064182,18.42974603
840,3.988833747,3.988888889,38.7434555,36.46689304,37.49578415,24.13677106,18.41009847
841,3.985257985,3.988650694,36.82638889,36.92153589,37.60453809,23.86527431,18.14882257
842,3.992565056,4,38.76247849,37.66159052,37.25581395,24.3344896,18.57434028
843,3.996314496,3.981435644,39.17157712,36.95622896,36.67827529,24.1567663,18.43601611
844,3.992628993,3.996291718,36.92387543,37.20504202,38.26315789,24.07619921,18.33883565
845,3.996323529,3.99270073,37.73434856,36.28231293,37.76835237,23.95480762,18.23104463
846,3.985454545,4,38.8942953,35.74324324,38.37110016,24.19881865,18.48416011
847,3.996282528,3.996259352,39.49491525,37.2680067,37.09166667,24.3694261,18.62216496
848,3.988970588,3.985221675,38.43485618,36.44741235,36.08361775,23.78801571,18.09782396
849,4,3.996341463,39.35042735,37.54300169,35.38608696,24.05517149,18.36316031
850,3.992628993,4,38.00167504,36.53731343,35.58262351,23.6228482,17.93719583
851,3.989051095,3.992555831,37.92033898,36.28714524,36.57337884,23.752494,18.0504102
852,3.988916256,3.985365854,37.20173913,36.69586777,36.65108514,23.70459483,18.0007893
853,3.996314496,3.985330073,36.52586207,38.63861386,37.43993232,24.11721056,18.38806523
854,3.992601726,3.989010989,38.99312715,36.13355593,35.6345515,23.74856946,18.08175468
855,3.99626401,3.977805179,38.93356048,37.74579125,36.71833333,24.27435085,18.53628472
856,3.985611511,3.985018727,37.6774744,37.27833333,36.42454395,23.87019638,18.15797147
857,4,3.992665037,37.31896552,39.91205212,37.42538593,24.52981372,18.77311357
858,3.996363636,3.98902439,37.97701149,38.27694859,37.87878788,24.4236272,18.65138183
859,3.992555831,3.981773998,38.76694215,36.99014778,35.96482412,23.93924878,18.24124637
860,4,4,39.41176471,36.30201342,35.51677852,23.84611133,18.17539411
861,3.978571429,3.981389578,40.20458265,36.25,38.50249584,24.5834079,18.86050056
862,3.985576923,3.992718447,37.34804754,37.08724832,36.87006579,23.8567314,18.13732927
863,3.992619926,4,37.31939799,36.35738255,38.7993311,24.09374631,18.36697296
864,3.996287129,3.992619926,37.47116969,37.07794362,36.35008375,23.77762082,18.06395661
865,3.988929889,3.985542169,39.23115578,36.89830508,37.19095477,24.25897754,18.52728913
866,3.98907767,3.996309963,39.16470588,36.97118644,36.49585406,24.1234268,18.40431205
867,4,3.981707317,38.45315162,36.99326599,37.87248322,24.26012163,18.5105245
868,4,3.988984088,37.56951424,37.68219634,36.98509934,24.0451588,18.30558371
869,4,3.996273292,37.75129534,36.23181049,36.67661692,23.73119921,18.02220672
870,3.985312118,3.99634592,36.05369128,37.61322314,37.34576271,23.79886703,18.09179604
871,3.985489722,3.989195678,37.88888889,35.93355482,37.98679868,23.95678556,18.24791136
872,3.996296296,3.988957055,36.82993197,39.01309329,36.55272109,24.07619994,18.35845787
873,3.992638037,3.996341463,37.97409326,37.50726979,36.42570952,23.97921041,18.2521136
874,4,3.992736077,39.29180887,38.45652174,37.43842365,24.63589807,18.8526553
875,3.992638037,4,39.79104478,38.58931553,37.39495798,24.75359126,18.96763794
876,3.996323529,3.988888889,37.27979275,37.80395387,39.61601307,24.53699442,18.77439564
877,3.988721805,3.992762364,39.76581197,38.51,37.10743802,24.67294683,18.90358686
878,4,4,38.35135135,37.11272142,36.1079258,23.91439971,18.19663416
879,3.992490613,3.981595092,38.75,37.74754098,36.36643836,24.16761301,18.44168293
880,3.996314496,3.996332518,39.409699,36.29568106,36.98659966,24.13692535,18.42209794
881,3.996282528,3.992583436,39.33221477,37.31136738,36.1281198,24.15211358,18.43698958
882,4,3.992601726,38.41996558,36.80236486,37.48825503,24.14063744,18.39813896
883,3.992682927,3.996381182,37.58262351,36.72818792,38.5210084,24.16417679,18.42319765
884,3.989064399,3.996328029,38.78680203,37.39267887,36.82013201,24.19700107,18.45778654
885,3.996287129,3.992583436,37.90743802,37.12563667,35.3316913,23.67072731,17.98617206
886,4,3.99626401,38.99831366,36.75423729,37.02385009,24.15453301,18.42057751
887,3.996296296,3.992682927,37.95,37.32998325,36.81622517,24.01703753,18.28240977
888,3.992665037,3.9963548,36.83277592,38.0212766,36.48657718,23.86592991,18.14896929
889,3.996319018,3.996216898,39.23993289,36.25925926,37.43412162,24.18516994,18.46041554
890,3.99270073,3.985507246,38.50346021,34.97969543,36.34745763,23.56176425,17.91141725
891,3.95599022,4,37.48353553,35.33164129,37.38693467,23.63162034,17.9618043
892,3.973815461,3.988861386,37.20517241,37.17449664,35.92941176,23.65435153,17.96629606
893,3.981684982,3.996350365,36.49401709,37.35483871,35.87707641,23.54079351,17.85596333
894,3.992727273,4,37.92943201,37.08277027,36.54086957,23.90915982,18.18454746
895,3.98907767,3.988997555,37.70847458,37.66333333,36.90566038,24.0511087,18.31685831
896,3.992718447,3.985276074,37.73534338,38.14163823,35.97301855,23.96559894,18.25426892
897,4,3.996363636,37.70890411,36.4220339,36.43220339,23.71190101,18.00368797
898,3.992656059,3.977886978,39.36472603,36.13103448,38.73469388,24.44019948,18.71201453
899,3.996287129,3.98902439,37.4375,37.12798635,36.43109541,23.79637865,18.08191728
900,3.988943489,3.966789668,37.53287197,37.06913997,35.54251701,23.62005242,17.94589675
901,3.992592593,3.981707317,38.94974874,37.6875,36.16609589,24.15552891,18.43748885
902,3.99252802,3.996282528,39.91778523,38.13368056,37.17845118,24.6437455,18.87580458
903,4,4,38.32358003,37.43150685,37.24744027,24.20050543,18.44494499
904,4,4,37.63058419,37.09884679,37.16551724,23.97898964,18.23938904
905,3.996300863,3.992656059,37.98817568,36.70446735,36.4966443,23.83564885,18.12143346
906,3.996328029,3.970660147,37.67857143,36.91014975,37.45742905,24.00262768,18.27702788
907,4,3.992546584,37.46837607,38.16026711,35.67449664,23.85913728,18.15491098
908,3.973815461,4,37.49315068,35.8,36.3078203,23.51495729,17.8371753
909,3.992471769,3.988679245,37.40033501,37.56440678,36.23706177,23.83659091,18.1240753
910,3.992647059,3.996319018,38.27195946,39.52436975,36.87628866,24.53231679,18.7717761
911,4,3.992682927,37.50425894,36.71947195,36.40994854,23.72527247,18.01438425
912,4,3.992565056,37.55462185,37.66833333,37.77963272,24.19903059,18.44267317
913,3.992555831,3.996291718,38.22298456,36.97516556,36.49576988,23.93655351,18.21550518
914,3.996319018,3.98505604,38.04568528,36.86241611,35.16333333,23.61056196,17.93969035
915,3.996291718,3.996323529,36.46324786,36.43193277,37.17060811,23.6116808,17.90874002
916,3.984962406,3.985276074,38.03553299,35.01694915,38.80267559,23.96507924,18.29394275
917,3.985257985,3.985276074,37.14527027,37.19624573,36.40916808,23.74424363,18.04008384
918,3.996385542,4,37.42857143,37.15753425,35.40231788,23.59696182,17.90804626
919,3.988861386,3.959509202,38.1109215,36.66112957,38.95772358,24.33562905,18.60550663
920,3.992574257,3.988847584,37.88605442,37.60689655,37.45728643,24.18633185,18.43663749
921,4,3.996268657,39.27787307,38.37251656,37.62189055,24.65370977,18.86498824
922,3.996323529,3.996319018,37.77013423,37.86789298,37.16891892,24.15991773,18.40870673
923,3.996314496,3.989104116,38.81355932,37.14141414,36.9544688,24.17897218,18.44166343
924,3.996359223,3.99252802,38.12080537,36.38184932,37.14691152,23.92769069,18.20691528
925,3.992638037,3.992673993,36.98132428,37.03372681,37.16831683,23.83373599,18.11247354
926,3.985436893,3.992718447,38.88794567,38.28885135,36.9115192,24.41329431,18.6584399
927,3.989182692,4,37.17457627,37.67384106,35.50921273,23.66936255,17.97840073
928,3.996287129,3.996282528,37.46901173,36.99488927,38.07692308,24.10667875,18.36219981
929,4,3.989130435,38.34353741,35.19055649,37.88907563,23.88245999,18.1950396
930,3.98902439,4,37.14671164,36.06495726,36.7386172,23.5878621,17.89037063
931,4,3.992433796,38.56013746,38.50741351,37.03786575,24.4195701,18.65389438
932,4,3.996332518,37.52436975,36.54314721,37.49003322,23.91077654,18.18190738
933,3.992574257,3.966830467,36.83022071,37.43405676,37.60636516,23.96600947,18.24719709
934,3.981595092,3.977859779,37.71573604,36.66611296,36.82196339,23.83265345,18.12758387
935,3.992592593,3.988984088,38.71902269,37.10526316,37.62889984,24.28695247,18.53692169
936,3.992555831,3.996240602,37.08221477,38.07425743,38.84353741,24.39776121,18.63609945
937,4,3.992481203,36.92449664,37.60601002,37.49576988,24.00375155,18.26610703
938,3.996226415,3.992490613,36.94086957,35.20067454,35.78671329,23.18339488,17.52829851
939,4,3.992628993,37.33887043,38.74917492,37.44295302,24.30472547,18.54728563
940,3.623655914,3.989104116,38.45364238,36.86258278,35.69520548,23.72483814,18.20978053
941,3.699275362,3.985037406,38.17667238,38.21297837,36.91811847,24.1984164,18.59022513
942,3.844951923,3.992857143,36.24834437,36.48060708,37.25,23.5633521,17.93675287
943,3.884337349,3.992619926,37.5910596,38.43707483,36.66204506,24.11342735,18.42786089
944,3.904294479,3.992565056,38.13400335,35.75953566,36.40231788,23.63854328,17.99552581
945,3.929280397,3.996305419,38.31197302,36.66835017,36.35075885,23.85133357,18.17093824
946,3.974137931,3.996287129,37.27768014,36.39932886,35.47563025,23.42461286,17.75710114
947,3.981684982,4,37.20200334,36.675,36.45283019,23.6623037,17.95956736
948,3.955773956,3.941747573,37.92773109,36.32673267,35.72297297,23.57499165,17.93432083
949,4,3.981595092,38.44758735,37.13377926,38.56946827,24.426486,18.66363729
950,3.974042027,3.985507246,36.51092437,37.71,39.33102253,24.30229923,18.57881569
951,3.996376812,3.992691839,36.44221106,37.59833333,37.62057336,23.93003728,18.20478063
952,3.984962406,3.992691839,37.62605753,38.03050847,35.99310345,23.92546474,18.21555293
953,3.981662592,4,37.59316239,36.97959184,37.30412371,23.97170811,18.24125411
954,3.985148515,3.996341463,39.01211073,37.99828767,35.67736486,24.13385065,18.42774695
955,3.996300863,3.992718447,37.64784053,36.90136054,37.65187713,24.0380195,18.29968901
956,3.996336996,3.97826087,37.57550336,37.97395833,38.02409639,24.30963119,18.55248162
957,4,3.9963548,36.77871622,37.85166667,38.31596639,24.18854081,18.43962604
958,3.996254682,3.992647059,37.14358974,36.25714286,37.52138158,23.78220318,18.06949144
959,3.992656059,3.992709599,37.64656616,36.30348259,37.48504983,23.88409285,18.16569108
960,3.992555831,3.992592593,38.94682676,36.01980198,38.51490066,24.29333556,18.56562385
961,3.996259352,4,37.48327759,36.56951424,37.79401993,23.96861422,18.23603002
962,3.996328029,3.989010989,37.45840407,36.98163606,38.2037037,24.12581657,18.38412453
963,3.985312118,3.98907767,38.44067797,38.153457,37.8661157,24.48692809,18.71471305
964,3.996305419,3.992601726,37.62184874,35.77234401,37.28881469,23.73438292,18.03348596
965,3.992601726,3.989143546,37.6034188,38.34653465,38.0199005,24.39031985,18.62392469
966,3.99637243,3.992656059,39.07023411,38.95777027,37.65820643,24.73504786,18.94156079
967,3.992610837,4,37.75179856,37.69256757,36.78813559,24.04502251,18.30587521
968,3.996309963,3.996323529,38.65559441,37.15460526,37.95819398,24.35220543,18.58988778
969,3.996415771,4,38.57823129,35.12393888,35.8349835,23.50671389,17.85539417
970,3.974233129,3.996341463,38.49576988,36.6463621,36.08415842,23.839373,18.14616621
971,3.992628993,3.992565056,37.32830821,37.49342105,38.39669421,24.2407235,18.48839923
972,3.992665037,3.996309963,37.5451505,37.48848684,36.80065898,23.96465426,18.23254008
973,4,4,37.6980198,36.37691002,36.92079208,23.79914438,18.08016041
974,3.985419198,4,36.11623932,37.29431438,36.78327645,23.63584987,17.93651739
975,4,3.98902439,38.20133111,36.18549747,35.79333333,23.63383726,17.95143194
976,4,3.989090909,36.98093588,37.17706577,34.91311755,23.41204202,17.74784425
977,3.996314496,3.988957055,36.69579832,36.84448161,37.19198664,23.74350762,18.03089603
978,3.992537313,3.992565056,38.26936027,36.89137931,35.50660066,23.73048852,18.04464599
979,3.992601726,3.996341463,37.27918782,37.39255499,37.67326733,24.06679067,18.32399815
980,4,3.992656059,38.29351536,37.28877888,38.89666667,24.49432339,18.7208369
981,3.996328029,3.996268657,38.30730051,37.02604167,36.52152318,23.96949241,18.24456534
982,4,3.992592593,36.76949153,36.56187291,36.98307953,23.66140731,17.95232607
983,3.996332518,3.996328029,37.17996604,38.29815745,36.68067227,24.03029126,18.29779548
984,3.981595092,3.992592593,37.90467938,36.80991736,36.82901554,23.90355999,18.18656176
985,3.992762364,4,36.85953177,36.22750424,37.7826087,23.77248142,18.06149533
986,4,3.992546584,37.32197615,37.18076285,35.85927152,23.67091142,17.9694642
987,4,3.996428571,38.58987784,37.42429285,37.14070352,24.23026055,18.47722945
988,4,3.996336996,38.31979695,38.24835526,36.75250836,24.26339952,18.51012101
989,4,4,38.75215146,36.80347826,35.27759197,23.76664434,18.08636803
990,3.977722772,3.963325183,37.15625,35.9982906,35.67340067,23.35379785,17.70300971
991,3.996407186,3.985312118,37.53220339,36.96271186,36.07849829,23.71102657,18.00941751
992,4,3.992638037,37.56678082,37.34615385,37.49829352,24.08077324,18.33468846
993,3.996282528,3.992665037,39.42211055,36.50853242,38.48275862,24.48046983,18.73061053
994,3.98879203,3.989143546,37.41355932,37.82233503,36.54817276,23.95240054,18.22984264
995,4,3.996323529,38.2487395,36.90436242,37.66611018,24.16310712,18.41416416
996,3.992555831,3.996368039,37.66209262,36.50748752,36.57094595,23.74588999,18.03634494
997,4,3.996300863,38.51490066,37.37936772,36.8291874,24.14395133,18.40055869
998,3.992583436,4,38.56363636,36.2807309,38.08517888,24.18442591,18.44881278
999,3.996300863,4,38.68698517,35.1663837,37.74036851,23.91800765,18.22983647

==> experiment_1/PPO_FFR.csv <==
Step,PPO_FFR_4 - Mean Episode Reward,PPO_FFR_3 - Mean Episode Reward,PPO_FFR_2 - Mean Episode Reward,PPO_FFR_1 - Mean Episode Reward,PPO_FFR_0 - Mean Episode Reward,AVERAGE,STDEV
0,1.746575342,1.425373134,1.683870968,1.452513966,1.561643836,1.573995449,0.140405978
1,2.3,1.75,2.282051282,1.65060241,1.867924528,1.970115644,0.302948081
2,1.74556213,2.252427184,2.470588235,2.147540984,2.076923077,2.138608322,0.265299626
3,2.292307692,2.436018957,2.268041237,2.446428571,2.853080569,2.459175405,0.23464712
4,2.676595745,3.044176707,2.650793651,2.720164609,2.88559322,2.795464786,0.166365905
5,2.58677686,2.766949153,2.841584158,2.831932773,2.75308642,2.756065873,0.102292786
6,2.763358779,2.723880597,3.190677966,3.129277567,3.30859375,3.023157732,0.263562359
7,3.003533569,3.043824701,2.837004405,2.793103448,3.0546875,2.946430725,0.122422653
8,2.993288591,3.297101449,2.921658986,2.91322314,3.082397004,3.041533834,0.158229123
9,3.133105802,2.981549815,3.12,3.134482759,3.003355705,3.074498816,0.075505081
10,3.40797546,3.169960474,3.262745098,3.292307692,3.226618705,3.271921486,0.088683253
11,3.076086957,3.101010101,3.165975104,2.963855422,3.415770609,3.144539638,0.168265486
12,3.259259259,3.11589404,3.022624434,3.327464789,3.242753623,3.193599229,0.122390624
13,3.480519481,3.36259542,3.014760148,3.591240876,3.406727829,3.371168751,0.217229352
14,3.210031348,3.342465753,3.1796875,3.169550173,3.336448598,3.247636675,0.085159945
15,3.295819936,3.320557491,3.526717557,3.367491166,3.507692308,3.403655692,0.107015857
16,3.181818182,3.267558528,3.419354839,3.653979239,3.288,3.362142158,0.183985075
17,3.431085044,3.294117647,3.377777778,3.563139932,3.64902507,3.463029094,0.14268494
18,3.287461774,3.411184211,3.310954064,3.326996198,3.706989247,3.408717099,0.173140934
19,3.345794393,3.361940299,3.557093426,3.922619048,3.444148936,3.52631922,0.236834438
20,3.547112462,3.370967742,3.203278689,3.952531646,3.527559055,3.520289919,0.278567062
21,3.49689441,3.5,3.551094891,3.9,3.720873786,3.633772617,0.17459238
22,3.63253012,3.475,3.4,3.587692308,3.648876404,3.548819767,0.107385415
23,3.545454545,3.676012461,3.357142857,3.791666667,3.640102828,3.602075872,0.162830813
24,3.58994709,3.453674121,3.495468278,3.644012945,3.529113924,3.542443272,0.075560067
25,3.560411311,3.629080119,3.507598784,3.705705706,3.606299213,3.601819026,0.074410574
26,3.573566085,3.49271137,3.482142857,3.840978593,3.591016548,3.596083091,0.145064281
27,3.513126492,3.552795031,3.476331361,3.711111111,3.793969849,3.609466769,0.136556884
28,3.587053571,3.673239437,3.472622478,3.772334294,3.701149425,3.641279841,0.115289686
29,3.52,3.518624642,3.482758621,3.509090909,3.795505618,3.565195958,0.129612685
30,4.044186047,3.623955432,3.545945946,3.8375,3.647702407,3.739857966,0.201045681
31,3.901601831,3.577235772,3.554054054,3.701949861,3.619153675,3.670799039,0.140793308
32,3.621621622,3.678571429,3.592783505,3.823218997,3.611231102,3.665485331,0.093813988
33,3.528571429,3.608,3.62601626,3.506738544,3.718340611,3.597533369,0.084431429
34,3.604651163,3.787179487,3.657142857,3.651351351,3.61663286,3.663391544,0.072705354
35,3.777272727,3.5425,3.645669291,3.637931034,3.906693712,3.702013353,0.141671918
36,3.724770642,3.699140401,3.627906977,3.88121547,3.516129032,3.689832504,0.134110418
37,3.794642857,3.687344913,3.783854167,3.554376658,3.644897959,3.693023311,0.100184785
38,3.89640592,3.631853786,3.598086124,3.907730673,3.912681913,3.789351683,0.159744047
39,3.874458874,3.806074766,3.648325359,4.007177033,3.73553719,3.814314645,0.136601112
40,3.604330709,3.711111111,3.695754717,3.794554455,3.654,3.691950198,0.070757758
41,3.690082645,3.682758621,3.84741784,3.611398964,3.771855011,3.720702616,0.090826667
42,3.610638298,3.695945946,3.688940092,3.837905237,4.005952381,3.767876391,0.156295363
43,3.650306748,3.692857143,3.806741573,3.730666667,3.599214145,3.695957255,0.07894732
44,3.692913386,3.708144796,3.837004405,3.955,3.705202312,3.77965298,0.114253931
45,3.700587084,3.739130435,3.767857143,3.885365854,3.692870201,3.757162143,0.077797667
46,3.74789916,3.662995595,3.640798226,3.84029484,3.716535433,3.721704651,0.078691024
47,3.759036145,3.697424893,3.616204691,3.882086168,3.703910615,3.731732502,0.098297327
48,3.792490119,3.684563758,3.713333333,3.742081448,3.728346457,3.732163023,0.039914117
49,3.766467066,3.66075388,3.715789474,3.833707865,3.716216216,3.7385869,0.065006636
50,3.761165049,3.64362851,3.709677419,3.804988662,3.757575758,3.735407079,0.061404074
51,3.921722114,3.700623701,3.76419214,3.804100228,3.724665392,3.783060715,0.086936101
52,3.620408163,3.712053571,3.684210526,3.876106195,3.77159309,3.732874309,0.096779153
53,3.748538012,3.768707483,3.71743487,3.77826087,3.729323308,3.748452908,0.025626304
54,3.724550898,3.715189873,3.745867769,3.762019231,3.740112994,3.737548153,0.018326547
55,3.757874016,3.718535469,3.739669421,3.722972973,3.772815534,3.742373483,0.023015906
56,3.857418112,3.680080483,3.766315789,3.741721854,3.743833017,3.757873851,0.064207021
57,3.660818713,3.865909091,3.710472279,3.775681342,3.714018692,3.745380023,0.078737102
58,3.732142857,3.828507795,3.70575693,3.978540773,3.812865497,3.81156277,0.106856075
59,3.783567134,3.711790393,3.730125523,3.806315789,3.859315589,3.778222886,0.05941471
60,3.97983871,3.818604651,3.760245902,3.83095723,3.748091603,3.827547619,0.092367416
61,3.75390625,3.95814978,3.763829787,3.905432596,3.802919708,3.836847624,0.090526365
62,3.749027237,3.842920354,3.791752577,3.681632653,3.760667904,3.765200145,0.05918423
63,3.669201521,3.945263158,3.782608696,3.703030303,3.721189591,3.764258654,0.109246359
64,3.780346821,3.82079646,3.720647773,3.742857143,3.735779817,3.760085603,0.040432841
65,3.789473684,3.771186441,3.721212121,3.75147929,3.773897059,3.761449719,0.02623717
66,3.778884462,3.762312634,3.807392996,3.858921162,3.8,3.801502251,0.036678602
67,3.945631068,3.772631579,3.756756757,3.936956522,3.686567164,3.819708618,0.115660457
68,3.744318182,3.829694323,3.7421875,3.893145161,3.797687861,3.801406606,0.063237602
69,3.742,3.831168831,3.804733728,3.728952772,3.819012797,3.785173626,0.046551027
70,3.765714286,3.809322034,3.83030303,3.859922179,3.826492537,3.818350813,0.034602906
71,3.798130841,3.837160752,3.818181818,3.828571429,3.8,3.816408968,0.017212271
72,3.782214156,3.763676149,3.776717557,4.01048218,3.851102941,3.836838597,0.102842936
73,3.846017699,3.774390244,3.775757576,3.872047244,3.724820144,3.798606581,0.059569899
74,3.740601504,3.900212314,3.880769231,3.933609959,3.789103691,3.84885934,0.080821614
75,3.809437387,3.776209677,3.792899408,3.840236686,3.792920354,3.802340703,0.024223852
76,3.766159696,3.785714286,3.879837067,3.806262231,3.803191489,3.808232954,0.04310945
77,3.808880309,3.757575758,3.718390805,3.841911765,3.797979798,3.784947687,0.04787106
78,3.856617647,3.771134021,3.790419162,3.841176471,3.796875,3.81124446,0.036068245
79,3.790170132,3.817444219,3.902723735,3.778409091,3.802768166,3.818303069,0.049375883
80,3.805882353,3.861003861,3.756756757,3.843283582,3.761301989,3.805645708,0.047004483
81,3.787356322,3.747126437,3.839920949,3.886319846,3.812844037,3.814713518,0.052637452
82,3.814545455,3.843866171,3.830409357,3.852362205,3.816112084,3.831459054,0.016685169
83,3.90037594,3.735470942,3.811111111,3.840909091,3.786856128,3.814944642,0.061425542
84,3.837988827,3.797131148,3.858757062,3.827137546,3.776595745,3.819522066,0.032720116
85,3.785714286,3.772,3.888475836,3.851428571,3.747126437,3.808949026,0.058856057
86,3.766726944,3.804597701,3.826401447,3.840607211,3.845744681,3.816815597,0.032221776
87,3.734177215,3.838150289,3.797153025,3.794117647,3.779487179,3.788617071,0.037428971
88,3.75047259,3.823863636,3.931034483,3.913284133,3.843806104,3.852492189,0.072745435
89,3.77992278,3.869811321,3.846715328,3.847358121,3.882899628,3.845341436,0.039670355
90,3.859099804,3.89292543,3.807692308,3.87431694,3.792727273,3.845352351,0.043240072
91,3.8359375,3.808043876,3.831215971,3.887795276,3.766304348,3.825859394,0.044245087
92,3.860335196,3.821497121,3.865168539,3.834558824,3.794223827,3.835156701,0.029142361
93,3.80608365,3.749546279,3.901544402,3.859287054,3.802139037,3.823720085,0.058309889
94,3.838,3.773480663,3.819012797,3.816753927,3.802491103,3.809947698,0.023983733
95,3.852362205,3.8125,3.814258912,3.804971319,3.694096601,3.795637807,0.059679283
96,3.819639279,3.791590494,3.86437613,3.930783242,3.925045704,3.86628697,0.061991088
97,3.88411215,3.785310734,3.801834862,3.81865285,3.837078652,3.82539785,0.038050941
98,3.900195695,3.896869245,3.851102941,3.839483395,3.801785714,3.857887398,0.041357319
99,3.787762906,3.872693727,3.87522604,3.97962963,3.841818182,3.871426097,0.070000373
100,3.874045802,3.77486911,3.792553191,3.858391608,3.80399274,3.82077049,0.043122653
101,3.825771325,3.89943074,3.896551724,3.893656716,3.859459459,3.874973993,0.031915429
102,3.878453039,3.875,3.85509839,3.867491166,3.83539823,3.862288165,0.017498047
103,3.809701493,3.795332136,4.001886792,3.855172414,3.863883848,3.865195337,0.081772805
104,3.888475836,3.848920863,3.796875,3.94765343,3.864864865,3.869357999,0.055198089
105,3.793851718,3.890310786,3.835106383,3.842105263,3.847368421,3.841748514,0.034381048
106,3.861878453,3.826815642,4.001782531,3.863874346,3.861702128,3.88321062,0.068064785
107,3.82122905,3.791590494,3.834482759,3.87456446,3.815384615,3.827450276,0.030575358
108,3.850553506,3.879406308,3.849740933,3.876865672,3.860103627,3.863334009,0.014141897
109,3.866548043,3.806620209,3.881034483,3.897482014,3.8183391,3.85400477,0.03967224
110,3.870017331,3.871268657,3.870242215,3.826401447,3.796064401,3.84679881,0.034196122
111,3.847826087,3.843478261,3.861774744,3.886075949,3.854205607,3.85867213,0.016800563
112,3.873905429,3.873015873,3.918644068,3.974910394,3.876122083,3.903319569,0.044393962
113,3.884210526,3.852551985,3.83826087,3.836363636,3.909734513,3.864224306,0.03184803
114,3.855822551,3.787610619,3.875216638,3.891107078,3.840707965,3.85009297,0.03980674
115,3.882899628,3.814814815,3.865979381,3.872222222,3.80952381,3.849087971,0.034291812
116,3.873905429,3.825704225,3.893617021,3.912434326,3.832752613,3.867682723,0.037736993
117,3.918402778,3.810193322,3.866556837,3.931338028,3.846017699,3.874501733,0.050417506
118,3.906764168,3.844827586,3.888701518,3.904424779,3.867724868,3.882488584,0.026198374
119,3.850277264,3.835616438,3.901477833,3.870017331,3.886402754,3.868758324,0.026567891
120,3.857664234,3.842931937,3.894295302,3.929530201,3.883185841,3.881521503,0.03364929
121,3.825,3.838709677,3.848484848,3.899328859,3.879581152,3.858220907,0.030517337
122,3.981228669,3.857142857,3.882653061,3.879799666,3.852727273,3.890710305,0.052314003
123,3.873684211,3.857894737,3.876075731,3.933438986,3.85,3.878218733,0.032725343
124,3.88277087,3.888297872,3.860465116,3.905472637,3.810526316,3.869506562,0.036684571
125,3.864111498,3.913043478,3.868651489,3.944,3.865051903,3.890971674,0.036023125
126,3.894736842,3.878947368,3.878787879,3.897058824,3.88907563,3.887721309,0.008588208
127,3.919795222,3.903716216,3.88400703,3.890995261,3.864111498,3.892525045,0.02092326
128,3.891696751,3.85786802,3.918228279,3.890822785,3.823529412,3.876429049,0.036504594
129,3.895287958,3.869782972,3.926108374,3.873040752,3.882852292,3.88941447,0.022789784
130,3.88225256,3.902061856,3.850498339,3.909090909,3.846994536,3.87817964,0.02864097
131,3.873462214,3.875862069,3.846280992,3.9184,3.852459016,3.873292858,0.028306243
132,3.890814558,3.891625616,3.865224626,3.931928687,3.839378238,3.883794345,0.034442532
133,3.897610922,3.890052356,3.915702479,3.898713826,3.868243243,3.894064565,0.017213585
134,3.876565295,3.891447368,3.84602649,3.9375,3.845588235,3.879425478,0.038032249
135,3.880829016,3.898648649,3.915141431,3.915625,3.893048128,3.900658445,0.014907357
136,3.888513514,3.842905405,3.901477833,3.898928025,3.85467128,3.877299211,0.026800788
137,3.908006814,3.885761589,3.911330049,3.947867299,3.861063465,3.902805843,0.032261353
138,3.862068966,3.860232945,3.919175911,3.935483871,3.90052356,3.895497051,0.033711623
139,3.839732888,3.92092257,3.930693069,3.889400922,3.906086957,3.897367281,0.035800414
140,3.899497487,3.886326194,3.908507223,3.892697466,3.893039049,3.896013484,0.008395216
141,3.903389831,3.87804878,3.924882629,3.928464978,3.86589404,3.900136051,0.027775309
142,3.905315615,3.901153213,3.926493109,3.955357143,3.893220339,3.916307884,0.025060488
143,3.887755102,3.87458194,3.911214953,3.948995363,3.862068966,3.896923265,0.034328443
144,3.879799666,3.908064516,3.900943396,3.92,3.991525424,3.9200666,0.042536869
145,3.869127517,3.937399679,3.919937206,3.898678414,3.872131148,3.899454793,0.029691209
146,3.942528736,3.867647059,3.909365559,3.92920354,3.915841584,3.912917295,0.028340077
147,3.870646766,3.906403941,3.923930269,3.942222222,3.923469388,3.913334517,0.027017411
148,3.875796178,3.909667195,3.920471281,3.900302115,3.89233279,3.899713912,0.017006037
149,3.868686869,3.94165316,3.884259259,3.920353982,3.843648208,3.891720296,0.039402761
150,3.887804878,3.977564103,3.927162367,3.923192771,3.856,3.914344824,0.045682984
151,3.893376414,3.908064516,3.910714286,3.942562592,3.88,3.906943561,0.023421215
152,3.996721311,3.986928105,3.915178571,3.921282799,3.90228013,3.944478183,0.043899058
153,3.870216306,3.873581848,3.946666667,3.942562592,3.900943396,3.906794162,0.036552791
154,3.823529412,3.938291139,3.90990991,3.911634757,3.857610475,3.888195139,0.046496328
155,3.88225256,3.91496063,3.905970149,3.923620934,3.977086743,3.920778203,0.035057384
156,3.899328859,3.874598071,3.92920354,3.932299013,3.879227053,3.902931307,0.027066279
157,3.859813084,3.885572139,3.95,3.934971098,3.908064516,3.907684168,0.036455224
158,3.90776699,3.88368336,3.954819277,3.949367089,3.913043478,3.921736039,0.029902662
159,3.897356143,3.867647059,3.932835821,3.944444444,3.921658986,3.912788491,0.030653657
160,3.88368336,3.926829268,3.933333333,3.954545455,3.900943396,3.919866963,0.027837785
161,3.888168558,3.902120718,3.963855422,3.941908714,3.887850467,3.916780776,0.034343757
162,3.921311475,3.931928687,3.952104499,3.950684932,3.914012739,3.934008466,0.017109494
163,3.880573248,3.902173913,3.936260623,3.970873786,3.888888889,3.915754092,0.037425094
164,3.928343949,3.978227061,3.929098966,3.92926491,3.877086495,3.928404276,0.035766784
165,3.907467532,3.87037037,3.912663755,3.967523681,3.882882883,3.908181644,0.037455962
166,3.915841584,3.887850467,3.965909091,3.962962963,3.905660377,3.927644897,0.035063329
167,3.898550725,3.900473934,3.934593023,3.947082768,3.90521327,3.917182744,0.022173938
168,3.966613672,3.929356358,3.965267728,3.947580645,3.892857143,3.940335109,0.030575261
169,3.884057971,3.901408451,3.918338109,3.951871658,3.858015267,3.902738291,0.03538472
170,3.902755267,3.917933131,3.961756374,3.944736842,3.8921875,3.923873823,0.028964036
171,3.932692308,3.939814815,3.919263456,3.957142857,3.887218045,3.927226296,0.026207898
172,3.898148148,3.914285714,3.966053748,3.972258917,3.890909091,3.928331124,0.038279699
173,3.904977376,3.928571429,3.932394366,3.952,3.900473934,3.923683421,0.021155367
174,3.893518519,3.930981595,3.978813559,3.937007874,3.875185736,3.923101456,0.040405414
175,4.001579779,3.919282511,3.957507082,3.948480845,3.874062969,3.940182637,0.047294903
176,3.869565217,3.922960725,3.953323904,3.957253886,3.948356808,3.930292108,0.036487117
177,3.912663755,3.913505311,3.952380952,3.98046875,3.921898928,3.936183539,0.029559552
178,3.926605505,3.940366972,3.950138504,3.972037284,3.928143713,3.943458395,0.018637952
179,3.948275862,3.918552036,3.93697479,3.951935915,3.938053097,3.93875834,0.013001969
180,3.906976744,3.932533733,3.941093969,3.988188976,3.922960725,3.93835083,0.030603892
181,3.879069767,3.90652819,3.963013699,3.980494148,3.917557252,3.929332611,0.041644245
182,3.915492958,3.882608696,3.941340782,3.965952081,3.90990991,3.923060885,0.031782112
183,3.955022489,3.923766816,3.942307692,3.98094028,3.930333817,3.946474219,0.022663191
184,3.923880597,3.905688623,3.94198895,3.957142857,3.916923077,3.929124821,0.02047032
185,3.885670732,3.920353982,3.962131837,3.942675159,3.916422287,3.9254508,0.02886227
186,3.872727273,3.910384068,3.925,3.97375,3.899236641,3.916219596,0.037419578
187,3.94,3.956395349,3.975708502,3.951371571,3.926193922,3.949933869,0.018509567
188,3.894495413,3.931721195,3.95862069,3.969348659,3.940998487,3.939036889,0.028912104
189,3.889230769,3.926829268,3.943089431,3.972797927,3.934402332,3.933269946,0.030170753
190,3.931610942,3.946902655,3.975935829,3.965822785,3.924219911,3.948898424,0.021962038
191,3.893175074,3.957203994,3.971428571,3.962073325,3.902266289,3.937229451,0.036568399
192,3.926267281,3.952586207,3.963464141,3.976714101,3.891930836,3.942192513,0.033660438
193,3.910447761,3.909871245,3.960264901,3.938303342,3.917808219,3.927339094,0.021711771
194,3.916053019,3.895104895,3.976095618,3.981273408,3.891774892,3.932060366,0.043605872
195,3.947368421,3.933054393,3.972477064,3.949612403,3.921052632,3.944712983,0.019349644
196,3.950524738,3.939914163,3.956349206,3.973316391,3.934782609,3.950977421,0.015105944
197,3.896706587,3.92724679,3.976221929,3.962216625,3.896103896,3.931699165,0.036827025
198,3.913505311,3.93220339,3.96068152,3.966122961,3.915254237,3.937553484,0.024775571
199,3.93990755,3.905172414,3.948412698,3.957854406,3.951612903,3.940591994,0.020830446
200,3.892053973,3.974100719,3.96068152,3.984536082,3.94,3.950274459,0.036554911
201,3.903367496,3.945378151,3.952,3.943181818,3.933628319,3.935511157,0.019136605
202,3.937961595,3.952380952,3.964935065,3.962453066,3.965166909,3.956579517,0.011643797
203,3.934971098,3.962131837,3.945595855,3.968627451,3.903361345,3.942937517,0.025812781
204,3.922727273,3.939568345,3.951351351,3.981084489,3.923295455,3.943605383,0.024131773
205,3.951470588,3.949367089,3.984293194,3.973484848,3.930327869,3.957788718,0.021294345
206,3.913544669,3.96969697,3.976470588,3.955773956,3.893150685,3.941727373,0.036539894
207,3.934306569,3.945682451,3.98034076,3.977358491,3.957507082,3.959039071,0.019885962
208,3.946428571,3.965665236,3.988431877,3.977415307,3.932773109,3.96214282,0.022617959
209,3.943641618,3.978601997,3.961290323,3.973651192,3.934971098,3.958431246,0.018813505
210,3.93598862,3.94590846,3.949742268,3.962871287,3.938440492,3.946590226,0.010656985
211,3.922636103,3.945530726,3.927573062,3.948466258,3.92926491,3.934694212,0.011539989
212,3.958158996,3.947510094,3.949152542,3.961977186,3.925517241,3.948463212,0.01418218
213,3.931428571,3.931635389,3.965561224,3.969543147,3.925722146,3.944778096,0.0209721
214,3.948644793,3.941747573,3.950255102,3.984981227,3.918803419,3.948886423,0.023773498
215,3.937759336,3.950138504,3.97314578,3.9592089,3.942779292,3.952606362,0.014040629
216,3.953191489,3.950819672,3.958174905,3.958121827,3.933240612,3.950709701,0.010271433
217,3.941504178,3.958677686,3.969270166,3.965779468,3.919831224,3.951012544,0.020450189
218,3.929945055,3.958333333,3.976952625,3.973551637,3.954102921,3.958577114,0.018720099
219,3.89146165,3.959731544,3.96534018,3.97314578,3.948571429,3.947650116,0.032660835
220,3.953781513,3.967078189,3.961880559,3.984924623,3.962447844,3.966022546,0.011599357
221,3.941504178,3.951677852,3.95390525,3.98132005,3.962131837,3.958107833,0.014913813
222,3.949367089,3.925925926,3.981036662,3.959158416,3.958275382,3.954752695,0.019891292
223,3.95923913,3.938440492,3.977272727,3.962962963,3.937325905,3.955048244,0.017058961
224,3.922024624,3.955704698,3.958333333,3.943253468,3.962809917,3.948425208,0.016445513
225,3.942857143,3.971467391,3.976833977,3.959409594,3.937413074,3.957596236,0.017251006
226,3.936260623,3.947860963,3.973214286,3.988819876,3.950684932,3.959368136,0.021218453
227,3.933518006,3.951677852,3.96534018,3.977128335,3.931818182,3.951896511,0.019737868
228,3.946721311,3.935828877,3.950191571,3.985,3.950819672,3.953712286,0.018495768
229,3.942068966,3.963806971,3.969504447,3.965865992,4.00947226,3.970143727,0.024463176
230,3.936170213,3.963660834,3.945026178,3.981179423,3.95148248,3.955503826,0.017503671
231,3.926729986,3.963064295,3.953964194,3.992258065,3.966712899,3.960545888,0.023647782
232,3.954356846,3.928571429,3.95448799,3.970588235,3.939678284,3.949536557,0.016028468
233,3.946428571,3.921052632,3.969543147,3.970149254,3.919137466,3.945262214,0.024894252
234,3.935047361,3.956862745,3.951851852,3.970037453,3.955040872,3.953768057,0.012550166
235,3.922343324,3.959677419,3.973350254,3.980842912,3.946206897,3.956484161,0.023233756
236,3.922343324,3.944148936,3.973042362,3.973977695,3.914864865,3.945675436,0.027595178
237,3.93557047,3.94772118,3.977667494,3.996254682,3.979619565,3.967366678,0.024938431
238,3.957686883,3.952063915,3.969811321,3.984790875,3.919137466,3.956698092,0.024466381
239,3.924603175,3.955764075,3.973518285,3.97747184,3.950413223,3.95635412,0.021120675
240,3.939189189,3.948412698,3.973518285,3.966911765,3.939434724,3.953493332,0.015883316
241,3.934782609,3.956,3.988431877,3.981572482,3.95148248,3.962453889,0.02218164
242,3.972295515,3.948616601,3.981155779,3.98505604,3.92265943,3.961956673,0.026130963
243,3.963013699,3.968337731,3.958385876,3.974201474,3.971659919,3.96711974,0.006430156
244,3.942857143,3.972074468,3.992610837,3.985365854,3.938101788,3.966202018,0.024666628
245,3.955525606,3.976315789,3.966334165,3.959057072,3.964285714,3.964303669,0.007952915
246,4.02147651,3.957637997,3.950757576,3.93398533,3.951935915,3.963158666,0.033772287
247,3.96743555,3.952693824,3.981060606,3.98490566,3.951086957,3.967436519,0.015616033
248,3.959785523,3.913499345,3.973180077,3.977777778,3.968337731,3.958516091,0.026031849
249,3.959785523,3.965116279,3.984732824,3.988943489,3.955465587,3.97080874,0.015100306
250,3.972111554,3.981084489,3.969620253,3.966080402,3.975871314,3.972953602,0.005781122
251,3.932982917,3.976190476,3.98125,3.951612903,3.963414634,3.961090186,0.01949152
252,3.927807487,3.948684211,3.973518285,3.963099631,3.967346939,3.95609131,0.018264344
253,3.936339523,3.937336815,3.973815461,3.973584906,4.032938076,3.970802956,0.039323334
254,3.937904269,3.980519481,3.992518703,3.984654731,3.975903614,3.97430016,0.021242907
255,3.952,3.942084942,3.97,3.970333745,3.955585464,3.95800083,0.012157717
256,3.948480845,3.965736041,3.97384807,3.970260223,3.952443857,3.962153807,0.011141534
257,3.955585464,3.945383615,3.977243995,3.992509363,3.951871658,3.964518819,0.01969335
258,3.948275862,3.968627451,3.963190184,3.98136646,3.97574124,3.967440239,0.012743548
259,3.955585464,3.952941176,3.981084489,3.985257985,3.968503937,3.96867461,0.014559441
260,3.932717678,3.965384615,3.981504316,3.974169742,3.963660834,3.963487437,0.018635497
261,3.917647059,3.969581749,3.977695167,3.963054187,3.948751643,3.955345961,0.023591596
262,3.972833118,4.024484536,3.970660147,3.953181273,3.972513089,3.978734432,0.026854984
263,3.923898531,3.960369881,3.969735183,3.956257594,3.956578947,3.953368027,0.0173495
264,3.969032258,3.938064516,3.974201474,3.988929889,3.9296875,3.959983128,0.025100865
265,3.957087126,3.94629156,3.977070064,3.949090909,3.960629921,3.958033916,0.012123024
266,3.965473146,3.919949174,3.965473146,3.970588235,3.968211921,3.957939124,0.021344142
267,3.953002611,3.950819672,3.969887077,3.96625,3.980106101,3.964013092,0.012183897
268,3.972222222,3.958227848,3.981343284,3.981481481,3.963855422,3.971426051,0.010387541
269,3.943181818,3.962121212,3.97761194,3.981572482,3.967914439,3.966480378,0.015129152
270,3.938223938,3.965428937,3.96620776,3.996277916,3.961038961,3.965435502,0.020686044
271,3.938618926,3.953608247,3.974483597,3.9625,3.956749672,3.957192088,0.013087897
272,3.942010309,3.943181818,3.959309494,3.963855422,3.964379947,3.954547398,0.011094491
273,3.942381562,3.961832061,3.977886978,3.973717146,3.960629921,3.963289534,0.013857864
274,3.972833118,3.946700508,3.980719794,3.95516812,3.956578947,3.962400097,0.013938469
275,3.957583548,3.984713376,3.992546584,3.985074627,3.949019608,3.973787548,0.019200871
276,3.94102228,3.958227848,3.970406905,3.985454545,3.972404731,3.965503262,0.016747983
277,3.957528958,3.94044665,3.977329975,3.981707317,3.98015873,3.967434326,0.01795831
278,3.968462549,3.973042362,3.981527094,3.97747184,3.968627451,3.973826259,0.005679009
279,3.953667954,3.965071151,3.966165414,3.977386935,3.938618926,3.960182076,0.014689399
280,3.964613368,3.947103275,3.969581749,3.984962406,3.980366492,3.969325458,0.014853564
281,3.957692308,3.947434293,3.977832512,3.974233129,3.97188755,3.965815958,0.01280615
282,3.973316391,3.977128335,3.973782772,3.959951456,3.934023286,3.963640448,0.017812907
283,3.969270166,3.980694981,3.981226533,3.974390244,3.954314721,3.971979329,0.011030229
284,3.969230769,3.992307692,3.970333745,3.97029703,3.940159574,3.968465762,0.01855469
285,3.969348659,3.95,3.97029703,3.977722772,3.976893453,3.968852383,0.0111925
286,3.958068615,3.965822785,3.962593516,3.985111663,3.964,3.967119316,0.010458653
287,3.969543147,3.950318471,3.988833747,3.970552147,3.957364341,3.967322371,0.014717316
288,3.949871465,3.9626401,3.976952625,3.96723301,3.961038961,3.963547232,0.009841626
289,3.938697318,3.966080402,3.973551637,3.974452555,3.964889467,3.963534276,0.014532293
290,3.964426877,3.958333333,3.985276074,3.97029703,3.969151671,3.969496997,0.010000901
291,3.977099237,3.950695322,3.988593156,3.99270073,3.98089172,3.977996033,0.016454826
292,3.946564885,3.985074627,3.974169742,3.96637609,3.942010309,3.962839131,0.018261989
293,3.96068152,3.953488372,3.981773998,3.985347985,3.954314721,3.967121319,0.01531543
294,3.958385876,3.977667494,3.951911221,3.985239852,3.958174905,3.96627587,0.014349412
295,3.953488372,3.965909091,3.974009901,3.97799511,3.95,3.964280495,0.012306571
296,3.972903226,3.962593516,3.989090909,3.97791411,3.953786906,3.971257734,0.013650418
297,3.970223325,3.93494898,3.962686567,3.989010989,3.965071151,3.964388202,0.019431676
298,3.954022989,3.981412639,3.962453066,3.989090909,3.946969697,3.96678986,0.017929042
299,3.981203008,3.94,3.988861386,3.98125,3.961832061,3.970629291,0.019827739
300,3.942965779,3.965952081,3.984752224,3.985524729,3.95703125,3.967245212,0.018276517
301,3.966080402,3.9609375,3.9626401,3.977968176,3.958438287,3.965212893,0.007652505
302,3.954198473,3.951792336,3.98505604,3.974137931,3.965428937,3.966122744,0.01388113
303,3.946700508,3.953786906,3.996240602,3.989064399,3.973717146,3.971901912,0.021526043
304,3.969270166,3.935031847,3.98880597,3.97384807,3.96124031,3.965639273,0.019833236
305,3.958438287,3.973651192,3.97029703,3.963811821,3.964751958,3.966190058,0.005923467
306,3.955445545,3.981132075,3.981662592,3.963190184,3.954140127,3.967114105,0.013491094
307,3.947302384,3.943890274,3.966459627,3.97080292,3.980595084,3.961810058,0.015707948
308,3.973417722,3.962264151,3.97791411,3.978021978,3.973007712,3.972925135,0.006418211
309,3.93931732,3.962453066,3.98880597,3.977695167,3.938853503,3.961425005,0.022437217
310,3.947890819,3.961928934,3.98505604,3.985276074,3.972691808,3.970568735,0.015965817
311,3.951672862,3.97338403,3.985148515,3.970873786,3.972797927,3.970775424,0.012066468
312,3.958280657,3.973584906,3.981435644,3.985166873,3.972295515,3.974152719,0.010368782
313,3.946428571,3.961880559,3.977968176,3.992638037,3.965605096,3.968904088,0.017398421
314,3.952264382,3.996231156,3.992546584,3.974327628,3.958174905,3.974708931,0.019739967
315,3.962121212,3.984962406,3.977968176,3.970873786,3.980744544,3.975334025,0.008991529
316,3.951792336,3.955,3.964028777,3.97094431,3.976923077,3.9637377,0.010546483
317,3.955223881,3.963008631,3.981729598,3.98902439,3.95703125,3.96920355,0.015262214
318,3.92875,3.98490566,3.970660147,3.989064399,3.9625,3.967176041,0.024000024
319,3.962311558,3.970479705,3.97011208,3.981751825,3.95859473,3.968649979,0.00892227
320,3.961928934,3.98125,3.981862152,3.996328029,3.958646617,3.976003146,0.015606816
321,3.965994962,3.969849246,3.988943489,3.992744861,3.973350254,3.978176562,0.011928861
322,3.935443038,3.963369963,3.973815461,3.981818182,3.962121212,3.963313571,0.017542105
323,3.947236181,3.9375,3.97721519,3.981481481,3.97752809,3.964192188,0.02028758
324,3.973007712,3.950318471,3.970624235,3.977859779,3.984790875,3.971320214,0.012928939
325,3.988819876,3.973484848,3.988929889,3.985507246,3.966334165,3.980615205,0.010187894
326,3.951552795,3.996183206,3.97037037,3.97752809,3.950127877,3.969152468,0.019196215
327,3.963054187,3.98132005,3.966952264,3.956469166,3.973180077,3.968195149,0.009520838
328,3.981060606,3.973584906,3.970731707,3.981927711,3.988764045,3.979213795,0.007169615
329,3.950191571,3.992490613,3.97758406,3.985365854,3.973007712,3.975727962,0.016099903
330,3.965909091,3.954887218,3.988664987,3.970909091,3.97011208,3.970096493,0.012189195
331,3.966584158,3.96641791,3.973584906,3.967509025,3.965909091,3.968001018,0.003174576
332,3.981108312,3.977443609,3.996359223,3.984981227,3.976683938,3.983315262,0.008003777
333,3.952439024,3.962732919,3.977777778,3.985294118,3.973584906,3.970365749,0.012920767
334,3.954716981,3.973945409,3.981549815,3.985239852,3.957583548,3.970607121,0.013848408
335,3.962779156,3.944237918,3.981640147,3.992574257,3.947696139,3.965785524,0.021033121
336,3.97375,3.98490566,3.996291718,3.977941176,3.965561224,3.979689956,0.011627386
337,3.970333745,3.981296758,3.977805179,3.981617647,3.95443038,3.973096742,0.011380715
338,3.969924812,3.9697733,3.985037406,3.978287093,3.981179423,3.976840407,0.006816895
339,3.981840194,3.981435644,3.985472155,3.996309963,3.969581749,3.982927941,0.009579699
340,3.969924812,3.966952264,3.977859779,3.992665037,3.95875,3.973230378,0.012837057
341,3.992443325,3.96637609,3.960096735,3.97815534,3.969735183,3.973361334,0.012499971
342,3.958333333,3.974296206,3.981481481,3.981617647,3.965865992,3.972318932,0.010143538
343,3.952088452,3.988875155,3.970260223,3.9592089,3.949350649,3.963956676,0.016104327
344,3.980964467,3.965909091,3.977750309,3.985276074,3.981155779,3.978211144,0.007377631
345,3.954887218,3.966911765,3.985130112,3.97029703,3.977329975,3.97091122,0.011363525
346,3.962917182,3.97029703,3.966501241,3.974074074,3.969924812,3.968742868,0.004218936
347,3.977386935,3.965736041,3.996178344,3.97080292,3.96965866,3.97595258,0.0120587
348,3.981203008,3.963099631,3.963414634,3.981481481,3.96529563,3.970898877,0.009570856
349,3.953964194,3.966165414,3.966501241,3.974074074,3.962453066,3.964631598,0.007306641
350,3.970624235,3.973880597,3.967073171,3.992709599,3.969811321,3.974819785,0.010291075
351,3.980670103,3.977272727,3.985074627,3.996389892,3.962358846,3.980353239,0.012377943
352,3.966501241,3.977639752,3.978208232,3.96746988,3.970074813,3.971978783,0.005585951
353,3.947761194,3.962686567,3.97080292,3.985594238,3.977186312,3.968806246,0.014460235
354,3.973717146,3.985221675,3.960240964,3.960240964,3.973518285,3.970587807,0.010566987
355,3.988764045,3.985074627,3.977941176,3.985330073,3.965952081,3.9806124,0.009092272
356,3.965865992,3.95620438,3.97826087,3.981840194,3.955223881,3.967479063,0.012271913
357,4.041666667,3.973977695,3.977941176,3.98902439,3.97758406,3.992038798,0.028310324
358,3.969849246,3.966666667,3.974421437,3.981481481,3.97761194,3.974006154,0.00592036
359,3.984848485,3.966501241,3.981662592,3.960193004,3.962593516,3.971159767,0.011325223
360,3.970873786,3.95202952,3.981640147,3.978075518,3.984981227,3.97352004,0.013104316
361,3.974009901,3.977243995,3.992395437,3.996350365,3.962311558,3.980462251,0.013930818
362,3.958852868,3.970260223,3.981343284,3.981818182,3.959057072,3.970266326,0.011314358
363,3.973684211,3.974074074,3.974358974,3.981481481,3.977832512,3.976286251,0.003345149
364,3.974452555,3.962358846,3.985166873,3.977859779,3.973584906,3.974684591,0.008263583
365,3.965865992,3.992395437,3.988916256,3.966542751,3.944168734,3.971577834,0.019641979
366,3.971049457,3.959057072,3.960193004,3.960096735,3.961685824,3.962416418,0.004916117
367,3.974137931,3.981389578,3.970515971,3.974698795,3.946632783,3.969475012,0.013358879
368,3.988778055,3.970186335,3.974042027,3.978075518,3.955719557,3.973360298,0.01205897
369,3.98136646,3.981458591,3.981527094,3.992638037,3.969811321,3.9813603,0.008071614
370,3.981617647,3.973815461,3.989104116,3.996314496,3.985018727,3.98517409,0.008385175
371,3.959006211,3.985093168,3.973913043,3.970588235,3.935114504,3.964743032,0.01899437
372,3.970515971,3.963547995,3.98873592,3.981773998,3.961783439,3.973271465,0.011678568
373,3.97037037,3.977695167,3.970552147,3.970731707,3.973584906,3.97258686,0.003145845
374,3.95202952,3.974296206,3.985203453,3.974452555,3.962825279,3.969761402,0.01268422
375,3.959756098,3.974421437,3.974264706,3.981504316,3.969309463,3.971851204,0.008036879
376,3.988778055,3.981226533,3.985166873,3.98540146,3.988764045,3.985867393,0.003126817
377,3.974074074,3.985037406,3.97384807,3.978723404,3.984962406,3.979329072,0.005530433
378,3.969735183,3.977639752,3.989104116,3.96350365,3.969924812,3.973981502,0.009827889
379,3.992673993,3.996296296,3.985276074,3.985383678,3.973815461,3.9866891,0.008624797
380,3.95620438,3.970588235,3.985330073,3.966789668,3.98540146,3.972862763,0.012571898
381,3.97804878,3.970767357,3.988929889,3.985074627,3.973684211,3.979300973,0.007615604
382,3.949152542,3.973782772,3.97747184,3.974514563,3.973913043,3.969766952,0.011620842
383,3.955610358,3.977272727,3.981572482,3.981751825,3.953964194,3.970034317,0.014045669
384,3.974169742,3.985111663,3.985148515,3.985489722,3.97011208,3.980006344,0.007323524
385,3.977859779,3.956097561,3.959309494,3.985419198,3.985,3.972737206,0.0140946
386,3.97761194,3.970588235,3.98540146,3.973880597,3.977186312,3.976933709,0.00551845
387,3.985312118,3.966666667,3.973913043,3.974009901,3.96620776,3.973221898,0.007736944
388,3.952147239,3.988861386,3.988957055,3.981729598,3.973584906,3.977056037,0.015291661
389,3.981527094,3.961928934,3.981572482,3.99270073,3.969962453,3.977538338,0.011865182
390,3.963985594,3.944581281,3.974668275,3.981617647,3.974327628,3.967836085,0.014442668
391,3.95125,3.974074074,3.981707317,3.963680387,3.981549815,3.970452319,0.013014748
392,3.974327628,3.962732919,3.985093168,3.974421437,3.973815461,3.974078123,0.007910341
393,3.992546584,3.955223881,3.988957055,3.981992797,3.9697733,3.977698723,0.015277262
394,3.970186335,3.992509363,3.974421437,3.985166873,3.985166873,3.981490176,0.009030539
395,3.981684982,3.97037037,3.984981227,3.985559567,3.970074813,3.978534192,0.007730729
396,3.956257594,3.962593516,3.98880597,3.97815534,3.95443038,3.96804856,0.014893424
397,3.974514563,3.959158416,3.970624235,3.992814371,3.980867347,3.975595786,0.012453328
398,3.989090909,3.966292135,3.992638037,3.978128797,3.9592089,3.977071756,0.014345455
399,3.952496955,3.98125,3.98875,3.952264382,3.961832061,3.96731868,0.01680626
400,3.989010989,3.977859779,3.988997555,3.970731707,3.965605096,3.978441025,0.010579426
401,3.949152542,3.985221675,3.981684982,3.963054187,3.96529563,3.968881803,0.014722247
402,3.973945409,3.96534018,3.981549815,3.9963548,3.973880597,3.97821416,0.011650652
403,3.966542751,3.981617647,3.960240964,3.973913043,3.961290323,3.968720946,0.00901598
404,3.974452555,3.977750309,3.981549815,3.970515971,3.965384615,3.973930653,0.006277113
405,3.977859779,3.970260223,3.981707317,3.98540146,3.965994962,3.976244748,0.008018198
406,3.966707768,3.970186335,3.985257985,3.985347985,3.973518285,3.976203672,0.008648568
407,3.978021978,3.966830467,3.982014388,3.981751825,3.969962453,3.975716222,0.006954754
408,3.962871287,3.981707317,3.992656059,3.981595092,3.969735183,3.977712988,0.011600024
409,3.967312349,3.973977695,3.970515971,3.981435644,3.9626401,3.971176352,0.007094625
410,3.929802956,3.970406905,3.981527094,3.985815603,3.962546816,3.966019875,0.022222275
411,3.977639752,3.985507246,3.955334988,3.981527094,3.984615385,3.976924893,0.01245608
412,3.974789916,3.988902589,3.981412639,3.977968176,3.973282443,3.979271153,0.006224838
413,3.966992665,3.962871287,3.988929889,3.97833935,3.984713376,3.976369313,0.011195878
414,3.970588235,3.985257985,3.984962406,3.985365854,3.977639752,3.980762846,0.006563282
415,3.985257985,3.973880597,3.985454545,3.97810219,3.966501241,3.977839312,0.008020612
416,3.952727273,3.992537313,3.959259259,4,3.996235885,3.980151946,0.022330768
417,3.981273408,3.981458591,3.996268657,3.977805179,3.980694981,3.983500163,0.007288051
418,3.988984088,4.019631902,3.981840194,3.981707317,3.970406905,3.988514081,0.018623119
419,3.978021978,3.981527094,3.985383678,3.981840194,3.988847584,3.983124105,0.004125968
420,3.970588235,3.966666667,3.985330073,4,3.984962406,3.981509476,0.01330415
421,3.974820144,3.9626401,3.981481481,3.97804878,3.973913043,3.97418071,0.007105094
422,3.96350365,3.973684211,3.98132005,3.97758406,3.973913043,3.974001003,0.006646602
423,3.970223325,3.985276074,3.974169742,3.981905911,3.981084489,3.978531908,0.006153137
424,3.974545455,3.96,3.956043956,3.985454545,3.98875,3.972958791,0.014680477
425,3.971014493,3.992610837,3.977777778,3.97755611,3.97721519,3.979234882,0.007992365
426,3.981549815,3.984924623,3.98136646,3.992565056,3.958333333,3.979747857,0.012801643
427,3.978417266,3.964071856,3.970588235,3.988984088,3.977941176,3.976000524,0.009351012
428,3.977750309,3.970838396,3.988929889,3.985330073,3.965994962,3.977768726,0.009596834
429,3.967312349,3.981343284,3.988833747,3.98488665,3.980988593,3.980672924,0.008114933
430,3.949275362,3.963280294,3.988943489,3.985383678,3.966037736,3.970584112,0.016463384
431,3.952727273,3.981751825,3.977859779,3.985239852,3.992385787,3.977992903,0.015101098
432,3.9925,3.981549815,3.985185185,3.977777778,3.977415307,3.982885617,0.006235444
433,3.985489722,3.977832512,3.977886978,3.989010989,3.973484848,3.98074101,0.006328498
434,3.97761194,3.98875,3.985257985,3.988984088,3.969962453,3.982113293,0.00820134
435,3.952205882,3.988819876,3.992682927,3.978313253,3.955223881,3.973449164,0.0187969
436,3.97799511,3.984810127,3.977639752,3.98907767,3.981226533,3.982149838,0.004835471
437,3.974607013,3.97791411,3.985221675,3.981572482,3.965561224,3.976975301,0.007515119
438,3.97037037,3.985093168,3.99634592,3.981684982,3.981343284,3.982967545,0.009306868
439,3.989051095,3.992518703,3.97044335,3.992682927,3.946700508,3.978279316,0.019905269
440,3.96637609,3.984962406,3.985257985,3.974421437,3.97037037,3.976277658,0.00855064
441,3.977695167,3.977639752,3.963547995,3.992744861,3.970873786,3.976500312,0.010793883
442,3.978672986,3.970588235,3.959805116,3.981949458,3.985330073,3.975269174,0.010228418
443,3.974729242,3.967391304,3.981273408,3.98923445,3.951005025,3.972726686,0.014576178
444,3.988970588,3.985294118,3.989051095,3.992619926,3.97758406,3.986703957,0.005718512
445,3.985576923,3.981527094,3.996323529,3.996259352,3.97361809,3.986660998,0.009787014
446,3.964747356,3.985731272,3.988902589,3.989272944,3.970660147,3.979862862,0.011378412
447,3.967391304,3.98902439,4,3.99270073,3.973651192,3.984553523,0.013586407
448,3.985111663,3.989051095,3.974607013,4,3.970037453,3.983761445,0.011891654
449,3.955610358,3.97,3.98879203,3.981572482,3.981458591,3.975486692,0.012989466
450,3.970838396,3.989051095,3.934545455,3.963547995,3.960048426,3.963606273,0.01972901
451,3.974789916,3.966584158,3.966952264,3.974009901,3.966584158,3.96978408,0.004225344
452,3.963636364,3.98902439,3.971084337,3.977722772,3.974452555,3.975184084,0.009336647
453,3.971153846,3.974452555,3.974233129,3.981595092,3.97761194,3.975809312,0.0039599
454,3.989051095,3.966789668,3.985148515,3.974296206,3.963144963,3.975686089,0.011252986
455,3.99252802,3.985018727,3.98879203,3.996323529,3.97747184,3.988026829,0.007248068
456,3.9626401,3.98136646,3.981751825,3.981707317,3.955,3.97249314,0.012771574
457,3.95368171,3.992691839,3.988902589,3.981527094,3.962453066,3.97585126,0.017008512
458,3.963942308,3.98132005,3.970695971,3.992753623,3.984867591,3.978715909,0.011448372
459,3.98923445,3.977667494,3.985347985,3.99637243,3.984810127,3.986686497,0.006836742
460,3.967193196,3.985524729,3.988707654,3.967391304,3.973977695,3.976558915,0.010079709
461,3.964328181,3.985148515,3.97761194,3.985436893,3.985093168,3.979523739,0.00911293
462,3.985330073,3.959359606,3.981684982,3.946682464,3.977667494,3.970144924,0.016486061
463,3.96723301,3.964114833,3.98902439,3.960667461,3.959608323,3.968129603,0.012060371
464,3.967741935,3.978647687,3.977941176,3.974106042,3.973684211,3.97442421,0.004344779
465,3.96350365,3.98923445,3.992583436,3.992865636,3.97011208,3.98165985,0.013831735
466,3.963898917,3.978391357,3.989010989,3.981729598,3.988957055,3.980397583,0.010313347
467,3.989156627,3.970979444,3.981751825,3.981884058,3.973684211,3.979491233,0.007253065
468,3.974514563,3.977722772,3.988970588,3.985472155,3.959805116,3.977297039,0.011368763
469,3.963942308,3.970909091,3.988621997,3.996376812,3.985074627,3.980984967,0.013265877
470,3.981595092,3.974514563,3.966748768,3.978365385,3.985018727,3.977248507,0.007039806
471,3.982078853,3.989010989,3.988721805,3.989051095,3.981640147,3.986100578,0.003876744
472,3.981773998,3.985347985,3.974514563,3.970731707,3.959805116,3.974434674,0.010008851
473,3.981527094,3.960807601,3.988943489,3.985524729,3.988847584,3.981130099,0.011758858
474,3.974637681,3.971188475,3.989130435,3.988833747,3.974233129,3.979604693,0.008664191
475,3.94636472,3.955773956,3.985663082,3.996314496,3.977695167,3.972362284,0.020797267
476,3.97833935,3.992656059,3.971223022,3.974137931,3.95443038,3.974157348,0.013760954
477,3.967113276,3.985257985,3.978494624,3.985347985,3.98880597,3.981003968,0.008618099
478,3.988875155,3.985628743,3.981840194,3.996336996,3.970149254,3.984566068,0.009663426
479,3.967741935,3.977695167,3.97029703,3.992592593,3.97747184,3.977159713,0.009674049
480,3.96,3.974358974,3.985221675,3.98540146,3.97384807,3.975766036,0.010446014
481,3.981458591,3.966952264,3.970695971,3.98136646,3.970037453,3.974102148,0.006821512
482,3.981684982,3.996300863,3.981662592,3.992788462,3.977777778,3.986042935,0.008019027
483,3.974201474,3.985257985,3.992682927,3.985312118,3.981504316,3.983791764,0.006721609
484,3.985489722,3.981226533,3.981504316,3.988902589,3.974074074,3.982239447,0.005549808
485,3.981662592,3.977639752,3.967113276,3.992691839,3.97384807,3.978591106,0.009531615
486,3.960288809,3.985166873,3.992471769,3.985454545,3.985454545,3.981767308,0.012396168
487,3.966911765,3.985221675,3.977777778,3.992744861,3.977805179,3.980092251,0.009626944
488,3.981595092,3.966789668,3.977750309,3.985472155,3.962962963,3.974914037,0.009656453
489,3.966459627,3.989104116,3.988847584,3.988997555,3.970260223,3.980733821,0.011375776
490,3.970406905,3.952784504,3.989037759,3.981949458,3.973782772,3.97359228,0.013707222
491,3.982078853,3.97080292,3.988707654,3.992673993,3.970695971,3.980991878,0.010087208
492,3.956469166,3.974106042,3.970406905,3.981412639,3.966871166,3.969853184,0.00922007
493,3.982035928,3.956416465,3.974296206,3.981595092,3.966789668,3.972226672,0.01081429
494,3.981773998,3.981729598,3.974514563,3.985594238,3.966707768,3.978064033,0.007507791
495,3.959902795,3.970660147,3.974169742,3.99252802,3.966122961,3.972676733,0.012313557
496,3.959509202,3.974074074,3.992405063,3.992509363,3.981273408,3.979954222,0.013847114
497,3.960096735,3.973880597,3.978181818,3.985130112,3.981884058,3.975834664,0.009746928
498,3.970873786,3.985294118,3.96637609,3.996296296,3.974233129,3.978614684,0.012105339
499,3.974452555,3.978313253,3.988916256,3.97080292,3.962732919,3.975043581,0.009656951
500,3.992744861,3.971257485,3.985239852,3.981884058,3.992638037,3.984752859,0.008897197
501,3.974264706,3.967548077,3.978313253,3.992762364,3.962825279,3.975142736,0.011518171
502,3.967430639,3.97044335,3.992592593,3.996296296,3.970149254,3.979382426,0.013861739
503,3.974729242,3.97080292,3.970588235,3.97799511,3.985257985,3.975874698,0.006072971
504,3.963768116,3.974637681,3.981662592,3.988778055,3.959409594,3.973651208,0.012190939
505,3.985257985,3.959409594,3.988833747,3.98907767,3.988664987,3.982248797,0.012863193
506,3.974042027,3.981617647,3.981773998,3.969962453,3.963190184,3.974117262,0.007930172
507,3.977941176,3.96637609,3.989143546,3.985365854,3.988764045,3.981518142,0.009585552
508,3.967625899,3.988902589,3.974421437,3.989037759,3.966165414,3.97723062,0.01116047
509,3.971014493,3.971291866,3.989117291,3.970037453,3.973913043,3.975074829,0.007979862
510,3.956730769,3.989130435,3.992555831,3.98923445,4,3.985530297,0.016694497
511,3.955665025,3.978128797,3.977941176,3.985130112,3.95631068,3.970635158,0.013683309
512,3.941534714,3.973880597,3.992619926,3.974452555,3.970695971,3.970636752,0.01840703
513,3.974483597,3.974296206,3.967587035,3.989104116,3.988957055,3.978885602,0.009668894
514,3.967153285,3.974514563,3.989195678,3.988929889,3.959459459,3.975850575,0.01318386
515,3.992788462,3.978391357,3.974169742,3.992753623,3.959657702,3.979552177,0.013924669
516,3.96723301,3.981549815,3.992736077,3.996309963,3.981273408,3.983820455,0.011426534
517,3.985489722,3.985276074,3.974483597,3.974327628,3.970260223,3.977967449,0.006978313
518,3.954063604,3.955773956,3.981435644,3.992518703,3.970624235,3.970883228,0.016512905
519,3.97791411,3.97080292,3.985276074,3.985559567,3.98132005,3.980174544,0.00610887
520,3.981992797,3.981595092,3.989010989,3.978365385,3.96637609,3.97946807,0.008285253
521,3.949820789,3.996231156,3.985130112,3.974327628,3.967032967,3.97450853,0.017678319
522,3.959509202,3.971119134,3.977329975,3.978075518,3.97,3.971206766,0.007466097
523,3.981773998,3.985221675,3.992682927,3.992665037,3.984924623,3.987453652,0.004953282
524,3.970660147,3.992592593,3.992628993,3.98907767,3.966789668,3.982349814,0.012595699
525,3.98540146,3.970588235,3.988888889,3.981971154,3.97044335,3.979458618,0.008522308
526,3.981662592,3.974729242,3.985221675,3.974169742,3.988888889,3.980934428,0.006450765
527,3.992736077,3.988957055,3.974137931,3.978287093,3.959409594,3.97870555,0.013184472
528,3.97791411,3.992647059,3.974698795,3.988916256,3.989037759,3.984642796,0.007839081
529,3.960479042,3.984943538,3.99626401,3.99637243,3.996328029,3.98687741,0.015557888
530,3.973913043,3.981527094,3.977070064,3.985436893,3.992518703,3.982093159,0.007285924
531,3.963898917,3.97815534,3.981572482,3.975029727,3.99252802,3.978236897,0.01038307
532,3.985294118,3.988707654,3.956469166,3.985257985,3.981640147,3.979473814,0.013100603
533,3.948967193,3.988861386,3.992718447,3.981481481,3.981412639,3.978688229,0.017312602
534,3.970767357,3.97758406,3.992682927,3.992771084,3.962871287,3.979335343,0.013287397
535,3.964071856,3.992744861,3.992709599,3.963280294,3.981549815,3.978871285,0.014605236
536,3.97804878,3.988833747,3.963190184,3.982014388,3.970260223,3.976469465,0.010012615
537,3.981773998,3.966459627,3.992665037,3.974009901,3.985330073,3.980047727,0.010138682
538,3.967625899,3.985419198,3.963325183,3.974421437,3.981796117,3.974517567,0.009281657
539,3.981884058,3.992537313,3.974452555,3.981905911,3.970552147,3.980266397,0.008426856
540,3.97826087,3.985781991,3.973651192,4,3.98136646,3.983812102,0.010074348
541,3.974483597,3.985166873,3.996407186,3.992874109,3.98880597,3.987547547,0.008437765
542,3.970979444,3.992610837,3.989064399,3.981751825,3.978365385,3.982554378,0.008597726
543,3.989064399,3.98902439,3.996300863,3.985365854,3.985148515,3.988980804,0.004509614
544,3.959951456,3.977695167,3.962686567,3.989117291,3.974545455,3.972799187,0.011838812
545,3.971119134,3.981481481,4,3.985542169,3.99626401,3.986881359,0.011613922
546,3.974729242,3.974169742,3.977859779,3.985472155,3.988929889,3.980232161,0.006628938
547,3.96620776,3.981549815,3.98136646,3.992831541,3.974106042,3.979212324,0.009884079
548,3.974850299,3.974327628,3.977805179,3.978234583,3.988997555,3.978843049,0.005934907
549,3.974233129,3.985383678,3.992736077,3.992727273,3.981458591,3.98530775,0.007869218
550,3.974421437,3.970037453,3.996350365,3.974514563,3.996323529,3.98232947,0.012914359
551,3.94538835,3.974074074,3.980964467,3.978234583,3.974106042,3.970553503,0.014367385
552,3.967741935,3.981773998,3.974106042,3.985576923,3.966952264,3.975230232,0.008302681
553,3.985781991,3.992462312,3.985018727,3.992638037,3.95970696,3.983121605,0.013571419
554,3.967548077,3.985436893,3.981504316,3.989169675,3.981796117,3.981091015,0.008188873
555,3.996277916,3.985454545,3.977805179,3.985347985,3.988997555,3.986776636,0.00669856
556,3.953068592,3.973913043,3.988943489,3.996341463,3.967032967,3.975859911,0.017261398
557,3.944987775,3.981389578,3.981684982,3.978181818,3.977968176,3.972842466,0.01566771
558,3.982142857,3.952669903,3.959459459,3.970260223,3.970552147,3.967016918,0.011344194
559,3.970873786,3.981412639,3.992592593,3.974940334,3.97826087,3.979616044,0.008242336
560,3.978075518,3.977777778,3.977750309,3.96778043,3.970838396,3.974444486,0.004812412
561,3.97815534,3.977886978,3.978698225,3.97804878,3.981662592,3.978890383,0.001579357
562,3.978075518,3.988888889,3.981729598,3.978365385,3.974074074,3.980226693,0.005550655
563,3.970979444,3.992628993,3.981458591,3.996296296,3.977941176,3.9838609,0.010467386
564,3.99634592,3.981572482,3.977859779,3.992673993,3.981684982,3.986027431,0.008000968
565,3.945717732,3.992601726,3.970588235,3.974514563,3.977886978,3.972261847,0.017013366
566,3.970731707,3.970731707,3.959459459,3.981773998,3.996323529,3.97580408,0.013922035
567,3.97804878,3.985111663,3.99626401,3.974545455,3.970479705,3.980889922,0.01013512
568,3.96723301,3.98132005,3.977639752,3.960620525,3.95875,3.969112667,0.010059396
569,3.988764045,3.981773998,3.98907767,3.989130435,3.981662592,3.986081748,0.003985926
570,3.978545888,3.992462312,3.971188475,3.97044335,3.985294118,3.979586828,0.009401733
571,3.982078853,3.978128797,3.996323529,3.988997555,3.966584158,3.982422579,0.011245855
572,3.952496955,3.988607595,3.992709599,3.992673993,3.973880597,3.980073748,0.017248856
573,3.963680387,3.963414634,3.992762364,3.970588235,3.988916256,3.975872375,0.014028334
574,3.942376951,3.970767357,3.981884058,4,3.977832512,3.974572176,0.020986167
575,3.978391357,3.989051095,3.977968176,3.988957055,3.985489722,3.983971481,0.005480441
576,3.974850299,3.981458591,3.97810219,3.989090909,3.992656059,3.98323161,0.007464123
577,3.959902795,3.977941176,3.984924623,3.974880383,3.97037037,3.973603869,0.009310963
578,3.959657702,3.980793854,3.985239852,3.978571429,3.985239852,3.977900538,0.01059898
579,3.985559567,3.988997555,3.967391304,3.992656059,3.962825279,3.979485953,0.013459844
580,3.945321993,3.98873592,3.989143546,3.978313253,3.97029703,3.974362348,0.018031653
581,3.957040573,3.992673993,4,3.985312118,3.963054187,3.979616174,0.018724369
582,3.974789916,3.989090909,3.981640147,3.981572482,3.988943489,3.983207388,0.005989609
583,3.973782772,3.985276074,3.985542169,3.981729598,3.977941176,3.980854358,0.00501964
584,3.973977695,3.988984088,3.963280294,3.982014388,3.985239852,3.978699264,0.010241885
585,3.960573477,3.981504316,3.982078853,3.992744861,3.974390244,3.97825835,0.011860739
586,3.981527094,3.985454545,3.963636364,3.981412639,3.965994962,3.975605121,0.010017666
587,3.963054187,3.974970203,3.989010989,3.985166873,3.956151035,3.973670657,0.014043007
588,3.978208232,3.98132005,3.978021978,3.985419198,3.967113276,3.978016547,0.006793939
589,3.996282528,3.970479705,3.985130112,3.978234583,3.981527094,3.982330804,0.009491579
590,3.974264706,3.992718447,3.97810219,3.992574257,3.981684982,3.983868916,0.008431529
591,3.981389578,3.985276074,3.988861386,3.98902439,3.962686567,3.981447599,0.010943136
592,3.989064399,3.97799511,3.996231156,3.985454545,3.952554745,3.980259991,0.016824755
593,3.981707317,3.981435644,3.973945409,3.992718447,3.992610837,3.984483531,0.008091909
594,3.98540146,3.992771084,3.981818182,3.985489722,3.967312349,3.982558559,0.009406973
595,3.989104116,3.967548077,3.977859779,3.985559567,3.996245307,3.983263369,0.011000986
596,3.974970203,3.974390244,3.985185185,3.981707317,3.963280294,3.975906649,0.008401492
597,3.967032967,3.96746988,4,3.981992797,3.988535032,3.981006135,0.014114747
598,3.985454545,3.963414634,3.970149254,3.981884058,3.970406905,3.974261879,0.009121549
599,3.964157706,3.974514563,3.974390244,3.985489722,3.981343284,3.975979104,0.008118514
600,3.97815534,3.981796117,3.985074627,3.982035928,3.974668275,3.980346057,0.004011052
601,3.974358974,3.977859779,3.977443609,3.992727273,3.985239852,3.981525897,0.007428569
602,3.961222092,3.978391357,3.978181818,3.989272944,3.981435644,3.977700771,0.01024841
603,3.956363636,3.985111663,4,3.974201474,3.981060606,3.979347476,0.015948555
604,3.955882353,3.978287093,3.981389578,3.970838396,3.985166873,3.974312859,0.011569783
605,3.971597633,3.978181818,3.988957055,3.974607013,3.978234583,3.978315621,0.006560292
606,3.970979444,3.989169675,3.992718447,3.9784689,4,3.986267293,0.011545147
607,3.974789916,3.978128797,3.988902589,3.985524729,3.992610837,3.983991374,0.007412877
608,3.978208232,3.97361809,3.978208232,3.989010989,3.981203008,3.98004971,0.005696104
609,3.97094431,3.967153285,3.971257485,3.989182692,3.988888889,3.977485332,0.01066761
610,3.970873786,3.960431655,3.981572482,3.996328029,3.98505604,3.978852398,0.013731931
611,3.964071856,3.981662592,3.974390244,3.996309963,3.992565056,3.981799942,0.013187455
612,3.985365854,3.981617647,3.97810219,3.985130112,3.981412639,3.982325688,0.003011657
613,3.974789916,3.989169675,3.992601726,3.985507246,3.977941176,3.984001948,0.007492029
614,3.970979444,3.97799511,3.988957055,3.981796117,3.984962406,3.980938026,0.006875153
615,3.964071856,3.97810219,3.974296206,3.981818182,3.992691839,3.978196055,0.010463725
616,3.98136646,3.981389578,3.992762364,3.992673993,3.985111663,3.986660811,0.005735922
617,3.974576271,3.971153846,3.988984088,3.996323529,3.977777778,3.981763103,0.010538481
618,3.981992797,3.985611511,3.992727273,3.96746988,3.992753623,3.984111017,0.010399523
619,3.981662592,3.992753623,3.988721805,3.988957055,3.970660147,3.984551044,0.008737715
620,3.978181818,3.974759615,3.992771084,3.996350365,3.966992665,3.98181111,0.012389437
621,3.981971154,3.985347985,3.99270073,3.966911765,3.985419198,3.982470166,0.009538815
622,3.98216409,3.970552147,3.982100239,3.974729242,3.985185185,3.978946181,0.006071873
623,3.970838396,3.98136646,3.985347985,3.989037759,3.981796117,3.981677343,0.006805198
624,3.963898917,3.974452555,3.992656059,3.963724305,3.981595092,3.975265385,0.012304009
625,3.977941176,3.981729598,3.981572482,3.977968176,3.981796117,3.98020151,0.002052698
626,3.967272727,3.963414634,3.992822967,3.974042027,3.988943489,3.977299169,0.013043171
627,3.964243147,3.981203008,3.985489722,3.97799511,3.985645933,3.978915384,0.00880166
628,3.974729242,3.982014388,3.996305419,3.985130112,3.98902439,3.98544071,0.008022723
629,3.971462545,3.981971154,3.977941176,3.988970588,3.970552147,3.978179522,0.007651389
630,3.977941176,3.978181818,3.989064399,3.996389892,3.963680387,3.981051534,0.012441237
631,3.967741935,3.970731707,3.992619926,3.996363636,3.981481481,3.981787737,0.012741735
632,3.982227488,3.989117291,3.981527094,3.985294118,3.988929889,3.985419176,0.003583015
633,3.992805755,3.989104116,3.992673993,3.981435644,3.982014388,3.987606779,0.005574625
634,3.974789916,3.978021978,3.985419198,3.967703349,3.966501241,3.974487136,0.007776424
635,3.971496437,3.953405018,3.981549815,3.978128797,3.974169742,3.971749962,0.010945127
636,3.981796117,3.959608323,3.988984088,3.985383678,3.967548077,3.976664057,0.012531482
637,3.989221557,3.992610837,3.981684982,3.974698795,3.981662592,3.983975753,0.00704882
638,3.971014493,3.970767357,3.988984088,3.996314496,3.95631068,3.976678223,0.015959876
639,3.988997555,3.989143546,3.985330073,3.985294118,3.970767357,3.98390653,0.007581798
640,3.975323149,3.978545888,3.988970588,3.974545455,3.97094431,3.977665878,0.006873423
641,3.978313253,3.985542169,3.985419198,3.996341463,3.988943489,3.986911914,0.006539975
642,3.982014388,3.971530249,3.992601726,3.985203453,3.973880597,3.981046083,0.008568102
643,3.992601726,3.962962963,3.981818182,3.985507246,3.992628993,3.983103822,0.012186289
644,3.981971154,3.974940334,3.97815534,3.982121573,3.967193196,3.976876319,0.00617691
645,3.992797119,3.971049457,3.992638037,3.970624235,3.981729598,3.981767689,0.010941564
646,3.96,3.97826087,3.963811821,3.981684982,3.967073171,3.970166169,0.009374201
647,3.967703349,3.981458591,3.974358974,3.981617647,3.996323529,3.980292418,0.010651328
648,3.981840194,3.963099631,3.988778055,3.981595092,3.967073171,3.976477228,0.010881873
649,3.978181818,3.973782772,3.985185185,3.992691839,3.985294118,3.983027146,0.007282483
650,3.981751825,3.966789668,3.97752809,3.970333745,3.970873786,3.973455423,0.006046877
651,3.996277916,3.985037406,3.966992665,3.992691839,3.985312118,3.985262389,0.011295734
652,3.985932005,3.978021978,3.99252802,3.967741935,3.985166873,3.981878162,0.009425654
653,3.982014388,3.992583436,3.952841596,3.988888889,3.971153846,3.977496431,0.016014892
654,3.975059382,3.978313253,3.99637243,3.974759615,3.981662592,3.981233455,0.008915297
655,3.981818182,3.97747184,3.992565056,3.996309963,3.969887077,3.983610423,0.010847676
656,3.975381008,3.988970588,3.992610837,3.988984088,3.992628993,3.987715103,0.007131462
657,3.992831541,3.992691839,4,3.989104116,3.970624235,3.989050346,0.011033781
658,3.975118483,3.974668275,3.985018727,3.985628743,3.97810219,3.979707283,0.005298588
659,3.982373678,3.977941176,3.992682927,3.989051095,3.981617647,3.984733305,0.005984312
660,3.974390244,3.992691839,3.992727273,3.978313253,3.981884058,3.984001333,0.008379694
661,3.978622328,3.977667494,3.996287129,3.989064399,3.985347985,3.985397867,0.007708576
662,3.978417266,3.985312118,3.992771084,3.963768116,3.992592593,3.982572235,0.012070519
663,3.960193004,3.988721805,3.992546584,3.981992797,3.988679245,3.982426687,0.012996733
664,3.978021978,3.988916256,3.985221675,3.97833935,3.981527094,3.982405271,0.004659432
665,3.948842875,3.985185185,3.989010989,3.985454545,3.988984088,3.979495536,0.017234007
666,3.981884058,3.978417266,3.996363636,3.992753623,3.992610837,3.988405884,0.007781661
667,3.960667461,3.985436893,4,3.981662592,3.996359223,3.984825234,0.015469978
668,3.985257985,3.977941176,3.985472155,3.974042027,3.985203453,3.981583359,0.00528838
669,3.989051095,3.985507246,3.99252802,3.992736077,3.978494624,3.987663412,0.005916877
670,3.985257985,3.992610837,3.985436893,3.988888889,3.992555831,3.988950087,0.003618714
671,3.989182692,3.98505604,3.981818182,3.973913043,3.982248521,3.982443696,0.005599996
672,3.982100239,3.98540146,3.978075518,3.981840194,3.985383678,3.982560218,0.003036739
673,3.978391357,3.974698795,3.981751825,3.996359223,3.984981227,3.983236485,0.008273784
674,3.97804878,3.978181818,3.992665037,3.970624235,3.966911765,3.977286327,0.00987298
675,3.963855422,3.981684982,3.988970588,3.988997555,3.989156627,3.982533035,0.010916461
676,3.982394366,3.981662592,3.996341463,3.98540146,3.985185185,3.986197013,0.005907361
677,3.978313253,3.974637681,3.992691839,3.974421437,3.992628993,3.982538641,0.00936844
678,3.974668275,3.985436893,3.988997555,3.982142857,3.974327628,3.981114642,0.006509581
679,3.974201474,3.981684982,3.992727273,3.97080292,3.981572482,3.980197826,0.008445544
680,3.981595092,3.985148515,3.985257985,3.985221675,3.978443114,3.983133276,0.003053712
681,3.992682927,3.964028777,3.971119134,3.992638037,3.992518703,3.982597515,0.013941923
682,3.989247312,3.981949458,3.989156627,3.988916256,3.984848485,3.986823628,0.003292223
683,3.981796117,3.98132005,3.963855422,3.996341463,3.977415307,3.980145672,0.011610706
684,3.98943662,3.992665037,3.977777778,3.978181818,3.985542169,3.984720684,0.006651848
685,3.981971154,3.97094431,3.989051095,3.970909091,3.98132005,3.97883914,0.007833621
686,3.97833935,3.97094431,3.992647059,3.981572482,3.98907767,3.982516174,0.008630361
687,3.978128797,3.977968176,3.977667494,3.996319018,3.97094431,3.980205559,0.009502301
688,3.978128797,3.97755611,3.992682927,3.992709599,3.977941176,3.983803722,0.008120372
689,3.971797885,3.97791411,3.985454545,3.981927711,3.981796117,3.979778074,0.005197921
690,3.982014388,3.981707317,3.985454545,3.996282528,3.985074627,3.986106681,0.005940108
691,3.974880383,3.992673993,3.988997555,4,3.981389578,3.987588302,0.009770055
692,3.978823529,3.982057416,3.978181818,3.963768116,3.978234583,3.976213093,0.007138106
693,3.970979444,3.985559567,3.977941176,3.970624235,3.981773998,3.977375684,0.006579036
694,3.974759615,3.989169675,3.992805755,3.97815534,3.974545455,3.981887168,0.008527599
695,3.971257485,3.97011208,3.985166873,3.978208232,3.953293413,3.971607617,0.011886871
696,3.967818832,3.959158416,3.989156627,3.981796117,3.963724305,3.972330859,0.012655453
697,3.974910394,3.974233129,3.978021978,3.981949458,3.992565056,3.980336003,0.007486488
698,3.989349112,3.981796117,3.992592593,3.981949458,3.974327628,3.984002982,0.007159997
699,3.975524476,3.974264706,3.98907767,3.985697259,3.974169742,3.97974677,0.007096796
700,3.982078853,3.967153285,3.996287129,3.992857143,3.974390244,3.982553331,0.01223528
701,3.95599022,3.985472155,3.996402878,3.974789916,3.985436893,3.979618412,0.015259793
702,3.989208633,3.959805116,3.982311321,3.982078853,3.992601726,3.98120113,0.012785598
703,3.978672986,3.974970203,3.989104116,3.967741935,3.992673993,3.980632647,0.010232715
704,3.978748524,3.985436893,3.985419198,3.966748768,3.981796117,3.9796299,0.007723827
705,3.964285714,3.981389578,4,3.98923445,3.974545455,3.981891039,0.013656653
706,3.985663082,3.952612394,3.985472155,3.952439024,3.981992797,3.971635891,0.017506306
707,3.985436893,3.946555819,3.988929889,3.985347985,3.985365854,3.978327288,0.017827082
708,3.982373678,3.970479705,3.992610837,4,3.963724305,3.981837705,0.015027608
709,3.982352941,3.985628743,3.985383678,3.978075518,3.988984088,3.984084994,0.004098313
710,3.978313253,3.960240964,3.97791411,3.978075518,3.978181818,3.974545133,0.00799761
711,3.940490082,3.956730769,3.970333745,3.988997555,3.97810219,3.966930868,0.018884345
712,3.956886228,3.963592233,3.981949458,3.99270073,3.992518703,3.97752947,0.016543659
713,3.989221557,3.989064399,3.974789916,3.989051095,3.971119134,3.98264922,0.00894491
714,3.963942308,3.963724305,3.974759615,3.974233129,3.98907767,3.973147405,0.010381233
715,3.970695971,3.974358974,3.97044335,3.985347985,3.963811821,3.97293162,0.007914604
716,3.982035928,3.978391357,3.974296206,3.985257985,3.985221675,3.98104063,0.004710726
717,3.974820144,3.97080292,3.970695971,3.996300863,3.97384807,3.977293593,0.010781041
718,3.956469166,3.98880597,3.978208232,3.97755611,3.989143546,3.978036605,0.013273641
719,3.974483597,3.96723301,3.985383678,3.989117291,3.981458591,3.979535233,0.008754759
720,3.975088968,3.985276074,3.982100239,3.981481481,3.9784689,3.980483132,0.003864523
721,3.978208232,3.978075518,3.97815534,3.992718447,3.992518703,3.983935248,0.007927212
722,3.974970203,3.985330073,3.97804878,3.981572482,3.996328029,3.983249913,0.0082732
723,3.974421437,3.989221557,3.992718447,3.988997555,3.985276074,3.986127014,0.007053506
724,3.9566787,3.985347985,3.970979444,3.996376812,3.977941176,3.977464824,0.014951233
725,3.985489722,3.978075518,3.992822967,3.963592233,3.988943489,3.981784786,0.011527605
726,3.966871166,3.978075518,3.98907767,3.978234583,3.981549815,3.97876175,0.008005097
727,3.960946746,3.970624235,3.981751825,3.974390244,3.989037759,3.975350162,0.010712677
728,3.992779783,3.967587035,3.973880597,3.989208633,3.981729598,3.981037129,0.010455428
729,3.992481203,3.959359606,3.985347985,3.97815534,3.981435644,3.979355956,0.012387465
730,3.985365854,3.971084337,3.992840095,3.981707317,3.985383678,3.983276256,0.00792747
731,3.952264382,3.974296206,3.988997555,3.989104116,3.978520286,3.976636509,0.015093566
732,3.985347985,3.981572482,3.978181818,3.971014493,3.98505604,3.980234564,0.005924677
733,3.977750309,3.992537313,3.989169675,3.996282528,3.989010989,3.988950163,0.006930365
734,3.974820144,3.96746988,3.971563981,3.985312118,3.966748768,3.973182978,0.007524228
735,3.996336996,3.967032967,3.988943489,3.992665037,3.989010989,3.986797896,0.011462674
736,3.964114833,3.977941176,3.967548077,3.970909091,3.989037759,3.973910187,0.009880844
737,3.989156627,3.959805116,3.989051095,4,3.992490613,3.98610069,0.015358408
738,3.977941176,3.977832512,3.989104116,3.981662592,3.974880383,3.980284156,0.005486179
739,3.9784689,3.963190184,3.97826087,3.974545455,3.988970588,3.976687199,0.00926403
740,3.98136646,3.981840194,3.956730769,3.99270073,3.982035928,3.978934816,0.01328995
741,3.974820144,3.967625899,3.96723301,3.981751825,3.985294118,3.975344999,0.008150103
742,3.985489722,3.981729598,3.977832512,3.985203453,3.992665037,3.984584064,0.005482641
743,3.96723301,3.9784689,3.985365854,3.989169675,3.966830467,3.977413581,0.010225024
744,3.959158416,3.981818182,3.981640147,3.985257985,3.992665037,3.980107953,0.012533543
745,3.974074074,3.985524729,3.971428571,3.99637243,3.974264706,3.980332902,0.010482182
746,3.988997555,3.992727273,3.98540146,3.974880383,3.966625464,3.981726427,0.010750595
747,3.951970443,3.992753623,3.985542169,3.989037759,3.981707317,3.980202262,0.016305046
748,3.974452555,3.981773998,3.981884058,3.978128797,3.973977695,3.978043421,0.003811149
749,3.977750309,3.971084337,3.978128797,3.982014388,3.98880597,3.97955676,0.006493691
750,3.962917182,3.977443609,3.989298454,3.974820144,3.978672986,3.976630475,0.00944249
751,3.992736077,3.97791411,3.989195678,3.989260143,3.985203453,3.986861892,0.005668277
752,3.963985594,3.981729598,3.963459196,3.982014388,3.97826087,3.973889929,0.009400378
753,3.992899408,3.974074074,3.982057416,3.97804878,3.970909091,3.979597754,0.008535033
754,3.974452555,4.027227723,3.975294118,3.996341463,3.985524729,3.991768117,0.02172844
755,3.978365385,3.985330073,3.97791411,4,3.985436893,3.985409292,0.008925948
756,3.9784689,3.98216409,3.985645933,3.970624235,3.981412639,3.979663159,0.005662096
757,3.981662592,3.985347985,3.981992797,3.959854015,3.992665037,3.980304485,0.012259045
758,3.967312349,3.978365385,3.982035928,3.978571429,3.974698795,3.976196777,0.005603894
759,3.96797153,3.985559567,3.981971154,3.981617647,3.988916256,3.981207231,0.007973514
760,3.985932005,3.981949458,3.974264706,3.981572482,3.989182692,3.982580269,0.005598845
761,3.97810219,3.985239852,3.989037759,3.96778043,3.962453066,3.976522659,0.011285966
762,3.974390244,3.98540146,3.981684982,3.97094431,3.974169742,3.977318147,0.005989993
763,3.977941176,3.988984088,3.992628993,3.985276074,3.992727273,3.987511521,0.00616745
764,3.974789916,3.988916256,3.992848629,3.996394231,3.974452555,3.985480317,0.010260451
765,3.985576923,3.989051095,3.977968176,3.981640147,3.996332518,3.986113772,0.007065814
766,3.978208232,3.985312118,3.985611511,3.985294118,3.970838396,3.981052875,0.006506497
767,3.978181818,3.99252802,3.985185185,3.992481203,3.981729598,3.986021165,0.006415665
768,3.982078853,3.996332518,3.992718447,3.996332518,3.992583436,3.992009155,0.005848648
769,3.974576271,3.981927711,3.992736077,3.967391304,3.996305419,3.982587357,0.012111094
770,3.960479042,3.989010989,3.992601726,3.996319018,3.98540146,3.984762447,0.014169958
771,3.971530249,3.977941176,3.985611511,3.985294118,3.966830467,3.977441504,0.008309622
772,3.992916175,3.974668275,3.978075518,3.992656059,3.977695167,3.983202239,0.008848374
773,3.985436893,3.988984088,3.992805755,3.963414634,3.988833747,3.983895024,0.011742172
774,3.967391304,3.985221675,3.970406905,3.974637681,3.996368039,3.978805121,0.011914288
775,3.963985594,3.992546584,3.992682927,3.985203453,3.99270073,3.985423857,0.012409955
776,3.974233129,3.988888889,3.988970588,3.996411483,3.978571429,3.985415104,0.008909285
777,3.992753623,3.985330073,3.981527094,3.988833747,3.988943489,3.987477605,0.004238065
778,3.982185273,3.981296758,3.992546584,3.974358974,3.974358974,3.980949313,0.007466762
779,3.981949458,3.99270073,4,3.978234583,3.992718447,3.989120644,0.008860782
780,3.970515971,3.978021978,3.981884058,3.97815534,3.978443114,3.977404092,0.004169593
781,3.982057416,3.974421437,3.981640147,3.992656059,3.992727273,3.984700466,0.007901436
782,3.974201474,3.992831541,3.985697259,3.992709599,3.988929889,3.986873952,0.00767709
783,3.974514563,3.97826087,3.971119134,3.996359223,3.973880597,3.978826877,0.010126384
784,3.985419198,3.992718447,3.985294118,3.996389892,3.992481203,3.990460571,0.004910333
785,3.981818182,3.978234583,3.963855422,3.992682927,3.98880597,3.981079417,0.011176381
786,3.992656059,3.996341463,3.985294118,3.967312349,3.988984088,3.986117615,0.011289499
787,3.992656059,3.988957055,3.985436893,3.981640147,3.985365854,3.986811202,0.004167871
788,3.971014493,3.981572482,3.981595092,3.974576271,3.981389578,3.978029583,0.004941948
789,3.971698113,3.992673993,4,3.996305419,3.996323529,3.991400211,0.011314279
790,3.985748219,3.985347985,3.984962406,3.982014388,3.981343284,3.983883256,0.002045251
791,3.970838396,3.985489722,3.974820144,3.981862152,3.978128797,3.978227842,0.005748244
792,3.975552969,3.985330073,3.971257485,3.98875,3.985312118,3.981240529,0.007444862
793,3.978391357,3.988888889,3.985594238,3.981773998,3.981662592,3.983262214,0.004049588
794,3.97826087,3.988875155,3.985436893,3.988997555,3.99270073,3.98685424,0.005447803
795,3.989130435,3.985383678,3.981549815,4,3.981840194,3.987580824,0.007595929
796,3.974698795,4,3.985148515,3.981640147,3.992638037,3.986825099,0.009799364
797,3.982227488,3.977832512,3.977805179,3.985714286,3.985419198,3.981799733,0.003882735
798,3.981949458,3.985383678,3.988902589,3.996341463,3.981617647,3.986838967,0.006079542
799,3.974545455,3.988970588,3.988970588,3.985628743,3.985419198,3.984706914,0.005936544
800,3.978996499,3.992647059,3.985489722,3.967703349,3.988984088,3.982764144,0.009808302
801,3.971563981,3.988984088,3.992619926,3.981773998,3.985524729,3.984093344,0.008078291
802,3.953571429,3.981751825,3.992583436,3.992665037,3.9963548,3.983385305,0.017538973
803,3.974880383,3.981751825,3.992709599,3.989143546,3.97029703,3.981756477,0.009396001
804,3.982185273,3.966911765,3.977941176,3.996309963,3.985294118,3.981728459,0.010717052
805,3.989260143,3.996282528,3.985330073,3.981435644,3.974910394,3.985443756,0.008047878
806,3.982435597,3.996291718,3.981412639,3.985239852,3.981527094,3.98538138,0.006291653
807,3.956626506,3.988875155,3.978021978,3.985576923,3.973417722,3.976503657,0.012671893
808,3.968047337,4,3.992727273,3.985365854,3.982035928,3.985635278,0.012031263
809,3.985714286,3.992583436,3.97810219,3.996323529,3.992628993,3.989070487,0.007231494
810,3.975206612,3.98907767,3.99270073,3.985559567,3.992736077,3.987056131,0.007260522
811,3.960807601,3.985239852,3.992647059,3.978181818,4,3.983375266,0.015017457
812,3.971394517,3.970588235,3.996428571,3.985611511,3.981862152,3.981176997,0.010730373
813,3.981992797,3.974233129,4,3.9963548,3.985507246,3.987617594,0.010546309
814,3.978748524,3.992673993,3.977886978,3.992857143,3.988984088,3.986230145,0.007392692
815,3.974637681,3.985419198,3.974452555,3.981504316,3.97384807,3.977972364,0.005206942
816,3.971119134,3.981572482,3.97029703,3.996328029,3.985203453,3.980904025,0.010782906
817,3.971764706,3.992647059,3.985347985,3.99634592,3.970588235,3.983338781,0.01179409
818,3.981729598,3.981862152,3.981504316,3.996341463,3.981389578,3.984565422,0.006585611
819,3.982035928,3.982035928,3.981949458,3.985093168,3.981481481,3.982519193,0.001457213
820,3.971428571,3.974233129,3.985221675,3.97791411,3.988916256,3.979542748,0.007362018
821,3.974910394,3.981481481,3.985489722,3.98540146,4,3.985456611,0.00919971
822,3.978823529,3.978287093,3.989090909,3.985714286,3.98879203,3.984141569,0.005271447
823,3.985697259,3.977968176,3.966952264,3.99634592,3.989064399,3.983205603,0.011233915
824,3.992673993,3.99637243,3.992788462,3.966789668,3.992718447,3.9882686,0.012110474
825,3.978622328,3.971223022,3.963724305,3.97826087,3.992518703,3.976869845,0.010660497
826,3.989349112,3.977777778,3.981751825,3.971049457,3.992647059,3.982515046,0.008715591
827,3.992916175,3.97761194,3.988861386,3.981729598,3.981572482,3.984538316,0.006195506
828,3.978723404,3.996328029,3.992771084,3.981818182,3.967113276,3.983350795,0.011668002
829,3.989311164,3.974421437,3.996332518,3.963099631,3.985436893,3.981720329,0.013085812
830,3.981796117,3.989051095,3.996332518,3.963190184,3.992673993,3.984608781,0.013123406
831,3.964912281,3.989323843,3.97752809,3.981729598,3.992619926,3.981222748,0.010902547
832,3.971257485,3.981862152,3.982078853,3.982014388,3.988888889,3.981220354,0.006321483
833,3.970873786,3.996314496,3.988916256,3.981773998,3.963325183,3.980240744,0.013321571
834,3.9784689,3.985383678,3.985507246,3.981155779,3.981617647,3.98242665,0.00300697
835,3.978365385,3.985436893,3.98540146,3.988875155,3.966625464,3.980940871,0.008868877
836,3.985663082,3.989272944,3.981751825,3.981796117,3.978287093,3.983354212,0.004214062
837,3.989260143,3.988984088,3.992771084,3.981949458,3.974452555,3.985483466,0.007310903
838,3.967741935,3.97791411,3.970979444,3.992727273,3.992628993,3.980398351,0.011796854
839,3.957497048,3.978021978,3.974637681,3.977859779,3.970624235,3.971728144,0.008506136
840,3.989182692,3.985645933,3.974169742,3.989169675,3.974607013,3.982555011,0.007594688
841,3.967548077,3.985419198,3.985347985,3.988997555,3.981595092,3.981781581,0.008376294
842,3.981927711,3.996359223,3.977805179,3.988997555,3.970909091,3.983199752,0.00985604
843,3.981884058,3.98879203,3.985239852,3.97810219,3.996328029,3.986069232,0.006970184
844,3.960573477,3.9963548,3.98880597,3.985524729,3.974545455,3.981160886,0.013927947
845,3.985781991,3.978922717,3.989010989,3.985628743,3.97804878,3.983478644,0.004763797
846,3.986030268,3.989130435,3.981751825,3.988861386,3.992718447,3.987698472,0.004084989
847,3.978287093,3.971049457,3.988778055,3.98875,3.974452555,3.980263432,0.008171447
848,3.985419198,3.985472155,3.98540146,3.992583436,3.978823529,3.985539956,0.004867221
849,3.978596908,3.989130435,3.988970588,3.992537313,3.992682927,3.988383634,0.005753677
850,3.959951456,3.985542169,3.988957055,4,3.966911765,3.980272489,0.016460705
851,3.989336493,3.985185185,3.981707317,3.988875155,3.981707317,3.985362293,0.003704171
852,3.974729242,3.9963548,3.98907767,3.99252802,3.988970588,3.988332064,0.008184906
853,3.971496437,3.996359223,4,3.978234583,3.992647059,3.98774746,0.012276847
854,3.971496437,3.966911765,3.988778055,3.985,3.981751825,3.978787616,0.00923832
855,3.978391357,3.966707768,3.981412639,3.992665037,3.95970696,3.975776752,0.012886992
856,3.954117647,3.988997555,3.985472155,3.985221675,3.970660147,3.976893836,0.014552097
857,3.971223022,4.037897311,3.981481481,3.985257985,3.959259259,3.987023812,0.030176497
858,3.960526316,3.981949458,3.992537313,3.989010989,3.992665037,3.983337823,0.013473166
859,3.985748219,3.985347985,3.985294118,3.981640147,3.988888889,3.985383871,0.002571124
860,3.989411765,3.981818182,3.992647059,3.974940334,3.981905911,3.98414465,0.006985293
861,3.974940334,3.978128797,3.989169675,3.989221557,3.981662592,3.982624591,0.006452587
862,3.957244656,4.030902349,3.99637243,3.99634592,3.974514563,3.991075983,0.027662264
863,3.967548077,3.996385542,3.992736077,3.982121573,3.97799511,3.983357276,0.011596424
864,3.985731272,3.984981227,3.989143546,3.989195678,3.974421437,3.984694632,0.00605697
865,3.971049457,3.98902439,3.992805755,3.973977695,3.977832512,3.980937962,0.009514548
866,3.982014388,3.974514563,3.978075518,3.978287093,3.985365854,3.979651483,0.004152425
867,3.989143546,3.989247312,3.981504316,3.996368039,3.985276074,3.988307857,0.0055233
868,3.98902439,3.985365854,3.97791411,3.985221675,3.970186335,3.981542473,0.007520983
869,3.957597173,3.992665037,3.970731707,3.992619926,3.981595092,3.979041787,0.015044991
870,3.981905911,3.981971154,3.992565056,3.981884058,3.977941176,3.983253471,0.005483193
871,3.989411765,3.989285714,3.992628993,3.989195678,3.974296206,3.986963671,0.007227161
872,3.981818182,3.977968176,3.989064399,3.97758406,3.98907767,3.983102497,0.005694533
873,3.989117291,3.989208633,3.996398559,3.989037759,3.958852868,3.984523022,0.014692092
874,3.985628743,3.981595092,3.982078853,3.956574186,3.974169742,3.976009323,0.01163703
875,3.974970203,3.996359223,3.982100239,3.985111663,3.988916256,3.985491517,0.007940072
876,3.971360382,3.985489722,3.98540146,3.992601726,3.974042027,3.981779063,0.008837865
877,3.974514563,3.978494624,3.981927711,3.974296206,3.981617647,3.97817015,0.003690547
878,3.974106042,3.985697259,3.98902439,3.971394517,3.981617647,3.980367971,0.007493851
879,3.977859779,3.992691839,3.97791411,3.996291718,3.977777778,3.984507045,0.009203333
880,3.982394366,3.98540146,3.985542169,3.977805179,3.996323529,3.985493341,0.006819371
881,3.989195678,3.981862152,3.974421437,3.970979444,3.966625464,3.976616835,0.008974521
882,3.967548077,3.996336996,3.996368039,3.981971154,3.953955136,3.97923588,0.018501091
883,3.985832349,3.97080292,3.974637681,3.988997555,3.988957055,3.981845512,0.008536866
884,3.981884058,3.996273292,3.978128797,3.981818182,3.992647059,3.986150278,0.007842121
885,3.989221557,3.992736077,3.989130435,4.049140049,3.978128797,3.999671383,0.028194152
886,3.964028777,3.996309963,3.981729598,3.978234583,3.962779156,3.976616415,0.013843024
887,3.963942308,3.985611511,3.981862152,3.992753623,3.978313253,3.980496569,0.010689636
888,3.960946746,3.978128797,3.97799511,3.985419198,3.974296206,3.975357211,0.009009315
889,3.98540146,3.978234583,3.992673993,3.996323529,3.996277916,3.989782296,0.007840346
890,3.964412811,3.97804878,3.992753623,3.955828221,3.985239852,3.975256658,0.01507197
891,3.975294118,3.977832512,3.981595092,3.974421437,3.985365854,3.978901803,0.004562626
892,3.978365385,3.985436893,3.981662592,3.97810219,3.97094431,3.978902274,0.00535206
893,3.974940334,3.967032967,3.988997555,3.98505604,3.974296206,3.97806462,0.008860989
894,3.982100239,3.97080292,3.992638037,3.985507246,3.981662592,3.982542207,0.00789774
895,3.96827262,3.985276074,3.989064399,3.978391357,3.985312118,3.981263313,0.008221287
896,3.97833935,3.967351874,3.967664671,3.996359223,3.992619926,3.980467009,0.013607805
897,3.97826087,3.981481481,3.989143546,3.974607013,3.967351874,3.978168957,0.008079598
898,3.982014388,3.985489722,3.989130435,3.985330073,3.981595092,3.984711942,0.00306193
899,3.967625899,3.985542169,3.985663082,3.989169675,3.992638037,3.984127772,0.009676194
900,3.989298454,3.981884058,3.989130435,3.971049457,3.981949458,3.982662373,0.007447269
901,3.971014493,3.992682927,3.988984088,4,3.989130435,3.988362388,0.010677394
902,3.97826087,3.985436893,3.985294118,3.98136646,3.977832512,3.98163817,0.003666036
903,3.974607013,3.960431655,3.988943489,3.971119134,3.978234583,3.974667175,0.01038968
904,3.971394517,3.989182692,3.992744861,4,3.978128797,3.986290174,0.01147255
905,3.992848629,3.985559567,3.989260143,3.97747184,3.981684982,3.985365032,0.006063399
906,3.982248521,3.967430639,3.978208232,3.988875155,3.982035928,3.979759695,0.007887961
907,3.978748524,3.981905911,3.992831541,3.992555831,3.982014388,3.985611239,0.006597798
908,3.989272944,3.985436893,3.989064399,3.992555831,3.981729598,3.987611933,0.004142566
909,3.975323149,3.977968176,3.99270073,3.989010989,3.988707654,3.98474214,0.007613992
910,3.960900474,3.967741935,3.989051095,3.982078853,3.989051095,3.97776469,0.012828048
911,3.973782772,3.985663082,3.97815534,3.981927711,3.985294118,3.980964604,0.005030374
912,3.985559567,3.963898917,3.982035928,3.985383678,3.978128797,3.979001377,0.008969362
913,3.982014388,3.996314496,3.988778055,3.988957055,3.971153846,3.985443568,0.009455103
914,3.970767357,3.985489722,3.981572482,3.992727273,3.981527094,3.982416785,0.0079524
915,3.97815534,3.985594238,3.978313253,3.985383678,3.967153285,3.978919959,0.007512207
916,3.974729242,3.988833747,3.967625899,3.988970588,3.988984088,3.981828713,0.010042394
917,3.985680191,3.985645933,3.992656059,3.988847584,3.970838396,3.984733632,0.00828395
918,3.988997555,3.985166873,3.985489722,3.996309963,3.970037453,3.985200313,0.009589585
919,3.985663082,3.985507246,4,3.981481481,3.992779783,3.989086319,0.007333348
920,3.978128797,4,3.992831541,3.989143546,3.981751825,3.988371142,0.008724149
921,3.97094431,3.985611511,3.989064399,4,3.967073171,3.982538678,0.013514218
922,3.974759615,3.981862152,3.985594238,3.963369963,3.988929889,3.978903172,0.010155179
923,3.985239852,3.989090909,3.985594238,3.989051095,3.992638037,3.988322826,0.003028667
924,3.992709599,3.974759615,3.996381182,3.985330073,3.981884058,3.986212906,0.008606641
925,3.959951456,3.978391357,3.985239852,3.985294118,3.989156627,3.979606682,0.011652102
926,3.971462545,3.974576271,3.996394231,3.985239852,3.981617647,3.981858109,0.009796502
927,3.981862152,3.977859779,3.981751825,3.981862152,3.978313253,3.980329832,0.002054619
928,3.963985594,3.974970203,3.974296206,3.960193004,3.985276074,3.971744216,0.009920402
929,3.989461358,3.985663082,3.985436893,3.975235849,3.970588235,3.981277084,0.007972944
930,3.97810219,3.977750309,3.996323529,3.981595092,3.981971154,3.983148455,0.007615549
931,3.978128797,3.971153846,3.985436893,3.988943489,3.985276074,3.98178782,0.007126659
932,3.988957055,3.996363636,3.985294118,3.981796117,3.996323529,3.989746891,0.006532598
933,3.963008631,3.985524729,4,3.963325183,3.988943489,3.980160406,0.016409876
934,3.989272944,3.992592593,3.981927711,3.985203453,3.992638037,3.988326947,0.0047006
935,3.974698795,3.977750309,3.992565056,3.981840194,3.985542169,3.982479304,0.00697158
936,3.967703349,3.981818182,3.978571429,3.978287093,3.989130435,3.979102097,0.007726933
937,3.985798817,3.985594238,3.98540146,3.970838396,3.985294118,3.982585406,0.0065696
938,3.963768116,3.985312118,3.97810219,3.988875155,3.981296758,3.979470867,0.009673991
939,3.974698795,3.985489722,3.985383678,3.988957055,3.996398559,3.986185562,0.007827188
940,3.967548077,3.988984088,3.967895363,3.978208232,3.97758406,3.976043964,0.00884707
941,3.975118483,3.989051095,3.97791411,3.974106042,3.992555831,3.981749112,0.008473387
942,3.982100239,3.985166873,3.977886978,3.992555831,3.989182692,3.985378523,0.005764127
943,3.971896956,3.988916256,3.99637243,3.992601726,3.985185185,3.986994511,0.009411286
944,3.974880383,3.981729598,3.985037406,3.98902439,3.978128797,3.981760115,0.005568403
945,3.971188475,3.982078853,3.981504316,3.992610837,3.98907767,3.98329203,0.008238288
946,3.97815534,3.978208232,3.98880597,3.996336996,3.97037037,3.982375382,0.010192808
947,3.974880383,3.970979444,3.98902439,3.98902439,3.985383678,3.981858457,0.00839903
948,3.981971154,3.985542169,3.996368039,3.985611511,3.981617647,3.986222104,0.005980107
949,3.981412639,3.989182692,3.988929889,3.988847584,3.978520286,3.985378618,0.005046829
950,3.967351874,3.996287129,3.992574257,3.97810219,3.977832512,3.982429592,0.011854774
951,3.982035928,3.989064399,4,3.985663082,3.977941176,3.986940917,0.008392496
952,3.971731449,3.985524729,3.996350365,3.985347985,3.989247312,3.985640368,0.008962017
953,3.985276074,3.966992665,3.985221675,3.989010989,3.981458591,3.981591999,0.008587006
954,3.968160377,3.967351874,4,3.992797119,3.981481481,3.98195817,0.014551122
955,3.971563981,3.982057416,3.98907767,3.977968176,3.988778055,3.98188906,0.007435444
956,3.989399293,3.981773998,3.992673993,3.988997555,3.981504316,3.986869831,0.004984224
957,3.950236967,3.985697259,3.996381182,3.974483597,3.992656059,3.979891013,0.018555236
958,3.978494624,3.985419198,3.992779783,3.996411483,3.981707317,3.986962481,0.007497128
959,3.967113276,3.97833935,3.992788462,3.977886978,3.967312349,3.976688083,0.010523397
960,3.968235294,3.981840194,3.98540146,3.996328029,3.985111663,3.983383328,0.010080544
961,3.982121573,3.989182692,3.988943489,3.985347985,3.963099631,3.981739074,0.010815619
962,3.981527094,3.978494624,3.985347985,3.989272944,3.963414634,3.979611456,0.009918495
963,3.977832512,3.989051095,3.981751825,3.996332518,3.970223325,3.983038255,0.010073093
964,3.985185185,3.981707317,3.996305419,3.992565056,3.985312118,3.988215019,0.006006961
965,3.985239852,3.974483597,3.992601726,3.967587035,3.97791411,3.979565264,0.00967184
966,3.985645933,3.992656059,3.988997555,3.996407186,3.970767357,3.986894818,0.009871085
967,3.974545455,3.974390244,3.9963548,3.992628993,3.970515971,3.981687092,0.011873371
968,3.978234583,3.989272944,3.985148515,3.978021978,3.981927711,3.982521146,0.004781714
969,3.996336996,3.981992797,3.992518703,3.97815534,3.977750309,3.985350829,0.008557068
970,3.97037037,3.992779783,3.978128797,3.985365854,3.963099631,3.977948887,0.01175727
971,3.992814371,3.985294118,3.989195678,3.992619926,3.974759615,3.986936742,0.007465396
972,3.971084337,3.978417266,3.996336996,3.992638037,3.97799511,3.983294349,0.010704758
973,3.974789916,3.977750309,3.992709599,3.985185185,3.988957055,3.983878413,0.007510735
974,3.967193196,3.985507246,3.974452555,3.974137931,3.992736077,3.978805401,0.010180304
975,3.974327628,3.97094431,3.985365854,3.996296296,3.981296758,3.981646169,0.009958353
976,3.985645933,3.978417266,3.985419198,3.977859779,3.970838396,3.979636114,0.006156354
977,3.967741935,3.989117291,3.974327628,3.978181818,3.981729598,3.978219654,0.008000158
978,3.985714286,3.974729242,3.996332518,3.992682927,3.970552147,3.984002224,0.011149156
979,3.988957055,3.97826087,3.996376812,3.989037759,3.985166873,3.987559874,0.006596829
980,3.970515971,3.981595092,3.996328029,3.992771084,3.992628993,3.986767834,0.01063802
981,3.967430639,3.992665037,3.988778055,3.989051095,3.970186335,3.981622232,0.011837635
982,3.971496437,3.974201474,3.992797119,3.996314496,3.985221675,3.98400624,0.01098725
983,3.964028777,3.96746988,3.992647059,3.988984088,3.981796117,3.978985184,0.012755612
984,3.989117291,3.974607013,3.996305419,4,3.981527094,3.988311363,0.010428497
985,3.974820144,3.988861386,3.992753623,3.981435644,3.971153846,3.981804929,0.009110936
986,3.992924528,3.988970588,3.988833747,3.985365854,3.97799511,3.986817965,0.00561112
987,3.964028777,3.974327628,3.992840095,3.967548077,3.974233129,3.974595541,0.011117443
988,3.989208633,3.967509025,3.988847584,3.97094431,3.985294118,3.980360734,0.010349948
989,3.967113276,3.981729598,3.989064399,3.99637243,3.981595092,3.983174959,0.010856121
990,3.982142857,3.981617647,3.981435644,3.988916256,3.981796117,3.983181704,0.003216331
991,3.985507246,3.982078853,3.988875155,3.992727273,3.985542169,3.986946139,0.004027239
992,3.974789916,3.974729242,3.988997555,3.988997555,3.989156627,3.983334179,0.007827802
993,3.950059453,3.981640147,4,4,3.989064399,3.9841528,0.020585559
994,3.992771084,3.985419198,3.988902589,3.985276074,3.966830467,3.983839882,0.009990927
995,3.9784689,3.989485981,3.985365854,3.988970588,3.973880597,3.983234384,0.006832511
996,3.981884058,3.978128797,3.974233129,3.974576271,3.974668275,3.976698106,0.003303009
997,3.982078853,3.981617647,3.98902439,3.963855422,3.992691839,3.98185363,0.011100997
998,3.967741935,3.978622328,3.989272944,3.981992797,3.97804878,3.979135757,0.00778122
999,3.970873786,3.992762364,3.97791411,3.996323529,3.981412639,3.983857286,0.010542492

==> experiment_1/PPO_FRF.csv <==
Step,PPO_FRF_4 - Mean Episode Reward,PPO_FRF_3 - Mean Episode Reward,PPO_FRF_2 - Mean Episode Reward,PPO_FRF_1 - Mean Episode Reward,PPO_FRF_0 - Mean Episode Reward,AVERAGE,STDEV
0,-0.104125737,-0.801603206,-0.642857143,-0.823529412,-0.440944882,-0.562612076,0.298599446
1,-0.24609375,-0.16089613,0.028629857,-0.089430894,0.143984221,-0.064761339,0.154133508
2,0.193227092,0.425847458,0.157370518,0.678111588,0.312252964,0.353361924,0.210037044
3,0.355119826,1.186046512,0.52917505,0.71399177,0.6015625,0.677179131,0.312908317
4,1.369387755,1.826839827,0.84040404,1.28,1.530916844,1.369509693,0.361651736
5,2.456140351,1.606911447,1.47008547,1.645374449,1.923747277,1.820451799,0.39171993
6,3.252964427,1.719257541,1.692156863,2.120833333,1.768577495,2.110757932,0.661499065
7,4.098076923,2.551963048,1.8962818,2.32885906,2.057324841,2.586501135,0.881598543
8,4.821782178,2.663697105,2.131078224,2.170900693,2.93647541,2.944786722,1.102634742
9,6.681381958,2.373873874,2.429090909,2.139059305,3.709611452,3.466603499,1.899125944
10,9.559479554,3.228448276,2.571698113,2.343963554,4.975708502,4.5358596,2.991733924
11,10.1,3.06122449,2.710172745,2.778969957,7.274102079,5.184893854,3.352079406
12,13.48969072,4.07239819,2.582255083,2.656470588,7.321063395,6.024375596,4.593841604
13,13.15551537,3.93418259,2.641891892,3.013215859,8.436911488,6.23634344,4.509046957
14,17.49295775,5.328735632,2.878737542,3.19205298,10.91391941,7.961280663,6.226536241
15,19.16889632,5.183962264,2.744186047,3.23059867,13.88848921,8.843226502,7.317175572
16,21.35215947,5.991561181,2.870759289,3.253303965,13.49818182,9.393193144,7.932201619
17,20.915,6.587951807,2.948757764,3.293361884,14.91741472,9.732497235,7.894641991
18,21.81996727,7.906542056,3.133020344,3.121856867,16.4150613,10.47928957,8.345101466
19,23.03600655,9.174117647,2.878693624,3.099307159,18.26415094,11.29045518,9.068102509
20,25.03877221,9.503631961,3.2122571,3.327272727,20.61967213,12.34032123,10.02997648
21,24.94323873,9.431460674,2.936825886,3.294117647,20.1472,12.15056859,9.979001065
22,25.42924528,8.852813853,3.048411498,3.361842105,20.81180223,12.30082299,10.27367393
23,26.19654088,11.11159737,3.088534107,3.61436673,22.54738562,13.31168494,10.66195173
24,26.92197452,10.72093023,3.34672619,3.355721393,23.248,13.51867047,11.05542568
25,28.02782071,12.14139344,3.050287356,3.097363083,24.90649762,14.24467244,11.80730958
26,27.65309201,14.03397028,3.228862974,3.300194932,25.92260062,14.82774416,11.78594396
27,27.80124224,13.70912951,2.928467153,3.859022556,26.25820896,14.91121408,11.85421114
28,30.2476489,13.06516854,3.060344828,3.522,25.57100149,15.09323275,12.4723377
29,29.5421875,14.52109705,3.434268833,3.431289641,24.79433681,15.14463597,11.99093614
30,26.25080386,15.25557809,3.202020202,3.825995807,26.29051988,14.96498357,11.38163337
31,27.75787728,15.41060904,3.267525036,3.443155452,26.94845361,15.36552408,12.00251184
32,28.28892456,15.86011342,3.538461538,3.112219451,28.46989721,15.85392324,12.52810548
33,30.29787234,15.99585062,3.269461078,3.859002169,26.28228228,15.9408937,12.44595799
34,29.36079077,17.03080082,3.26056338,4.016494845,28,16.33372996,12.53907934
35,27.3072,17.1237525,3.291304348,3.897959184,27.46487294,15.81701779,11.92017017
36,30.39193548,20.19688109,3.312223859,3.778761062,29.43318649,17.4225976,13.27979238
37,30.20787402,19.464,3.433139535,4.102088167,28.66567608,17.17455556,12.91192002
38,28.8576,18.00604839,3.441690962,3.96119403,27.1039886,16.2741044,12.19537802
39,29.95961228,18.90301724,3.468390805,3.627968338,28.87537092,16.96687192,12.98564256
40,29.76421405,19.85849057,3.414244186,3.910326087,28.48023426,17.08550183,12.83323496
41,29.81107492,20.46899225,3.409356725,5.169191919,28.73775216,17.51927359,12.62198234
42,31.62046205,21.2012848,3.570605187,3.894117647,29.2775264,17.91279921,13.51011791
43,32.98187809,20.08644401,3.657593123,3.866156788,28.9100295,17.9004203,13.72278435
44,31.71092437,23.354,3.430835735,4.30511811,29.8969697,18.53956958,13.75270257
45,29.03722504,22.01464435,3.285087719,4.373776908,29.77439024,17.69702485,13.02226556
46,31.01623377,21.23015873,3.402349486,4.316666667,29.86627907,17.96633754,13.4255744
47,30.26290323,24.68978805,3.69286754,4.587737844,30.06065089,18.65878951,13.44436831
48,31.74,22.96718147,3.407246377,5.004106776,30.01095462,18.62589785,13.57945582
49,32.39403974,23.27902622,3.669985775,3.980544747,29.7550077,18.61572084,13.90355689
50,30.60194175,23.21917808,3.266471449,4.27221172,31.22507553,18.51697571,13.83061905
51,32.25370675,26.11978221,3.570175439,4.110429448,30.49773756,19.31036628,14.2990137
52,29.73559322,24.14426877,3.646715328,5.106719368,28.73726115,18.27411157,12.87092406
53,29.24555735,24.81677704,3.592424242,4.768339768,29.83308042,18.45123577,13.17753585
54,32.01132686,23.79633028,3.883551674,4.529307282,30.24620061,18.89334334,13.75343156
55,31.9122807,24.38112523,3.482352941,4.543520309,29.96502385,18.85686061,13.83473871
56,30.46761453,27.34155598,3.522627737,4.693761815,32.26257862,19.65762774,14.30942751
57,32.49102773,26.00693241,3.676557864,5.429338104,30.4340836,19.60758794,13.95500024
58,33.1704918,24.44649446,3.462934947,5.062146893,29.94221509,19.21685664,14.01453011
59,30.4097561,26.41941392,3.917888563,5.656410256,31.33170732,19.54703523,13.61365562
60,33.4448,26.73809524,3.983074753,4.863720074,31.25901639,20.05774129,14.47896939
61,33.51539708,26.00558659,3.357664234,5.118584071,31.77829457,19.95510531,14.62767116
62,29.75645161,27.55822551,3.897810219,5.456998314,31.55374593,19.64464632,13.74729245
63,30.80032733,26.67652174,3.837555887,5.078393881,31.77936508,19.63443278,13.99274086
64,30.78675283,27.20376712,3.563953488,5.76481149,31.44923077,19.75370314,13.89077111
65,32.85486443,26.52189142,3.369661267,5.308928571,31.48743719,19.90855658,14.42305236
66,32.81055901,28.43383585,3.892647059,5.89435337,31.63301282,20.53288162,14.3836997
67,31.99355878,26.24836601,3.712349398,7.408014572,32.45631068,20.36371989,13.79521116
68,32.46732026,26.93531469,3.628959276,5.857425743,31.47913447,20.07363089,14.17126905
69,31.84935897,25.91595197,4.064516129,5.44741533,31.0947205,19.67439258,13.81743359
70,31.80551053,28.00181488,4.312406577,6.215568862,30.76175549,20.21941127,13.73940432
71,33.3611557,27.18448276,3.804123711,6.369114878,31.42703533,20.42918248,14.21179845
72,31.75201288,27.84754098,3.886094675,6.349420849,33.23830409,20.6146747,14.30955566
73,32.7092084,26.09166667,3.922137405,7.411877395,32.115727,20.45012337,13.79645482
74,33.15286624,27.28714524,4.02143951,6.282771536,32.47058824,20.64296215,14.34421223
75,31.97077922,26.35478548,3.550680787,6.956603774,31.32473445,20.03151674,13.71712238
76,31.89166667,27.87086093,3.957575758,5.851769912,32.48442368,20.41125939,14.28206166
77,31.54470199,27.23848684,3.45648855,7.294444444,31.69923664,20.24667169,13.7601113
78,32.03284072,27.2487395,4.066765579,7.344144144,30.77677225,20.29385244,13.48220309
79,32.29421488,26.31076389,4.142428786,7.68647541,31.15885023,20.31854664,13.398428
80,33.10648918,26.62365591,4.13117284,7.313229572,30.22337278,20.27958406,13.53286011
81,33.4847973,27.10455312,4.036585366,7.805019305,30.37048193,20.5602874,13.61836884
82,34.06101695,27.03521127,4.068429238,7.362264151,30.84179104,20.67374253,13.92846454
83,33.08482871,26.84938704,4.223765432,6.717479675,31.80119581,20.53533133,13.97566718
84,33.68874172,27.51154529,3.936137072,7.060344828,31.81857765,20.80306931,14.19279313
85,31.45234249,27.61311475,3.9046875,7.539525692,30.3773862,20.17741133,13.33201916
86,33.7338843,26.59965338,3.998410175,8.812244898,30.82783357,20.79440526,13.48590306
87,33.41225166,26.64120782,3.489953632,9.666011788,31.24466572,20.89081812,13.47072568
88,31.48826291,28.0335689,4.070643642,7.346368715,33.06512301,20.80079344,13.94514505
89,33.16396104,26.94179894,4.406392694,8.76119403,32.25327511,21.10532436,13.55529262
90,33.0768,25.43652174,4.172195893,8.649895178,32.1443609,20.69595474,13.46260066
91,33.32805071,28.38782609,4.559375,8.888650964,31.58189655,21.34915986,13.55458139
92,32.63355049,29.26190476,4.592767296,10.44274809,32.75152439,21.93649901,13.39743067
93,32.29593496,27.85514834,3.909836066,10.06512605,32.49852941,21.32491497,13.39705851
94,34.35108153,27.77288136,4.401294498,9.249475891,32.15028902,21.58500446,13.78706763
95,33.03559871,30.00518135,4.77704918,10.7641129,33.15666179,22.34772078,13.53337647
96,32.8576,28.64963504,4.653716216,9.958677686,32.69106881,21.76213955,13.43510507
97,33.60991736,28.24699828,3.931707317,12.19327731,32.51441578,22.09926321,13.2943019
98,33.97190083,28.32297064,4.556634304,12.36252546,32.47832586,22.33847142,13.13088713
99,33.71186441,28.18197279,4.552066116,11.00642398,32.3470948,21.95988442,13.30157876
100,34.30363036,28.72887324,4.957555178,14.54747475,32.15256798,22.9380203,12.66212205
101,32.76623377,26.71163575,5.337042925,13.94747082,33.36998514,22.42647368,12.33871781
102,36.47875817,27.83449477,4.504215852,15.24157303,31.61285501,23.13437937,13.05208282
103,33.44793388,28.43448276,4.429809359,14.24180328,32.78963893,22.66873364,12.80175046
104,33.25117739,28.78498294,5.375,16.07734807,32.87366819,23.27243532,12.188464
105,32.35914333,27.75088968,4.215231788,16.04190476,33.94477612,22.86238914,12.56125554
106,30.53594771,27.97945205,5.026132404,16.26245211,33.50623053,22.66204296,11.83057188
107,32.22772277,27.8597973,4.27749577,18.09818182,31.35450517,22.76354057,11.75634589
108,33.23417722,28.05100182,4.460616438,16.50371747,32.94179104,23.0382608,12.39952945
109,33.82701812,28.75636364,4.202054795,18.81768953,32.91887906,23.70440103,12.42092756
110,32.78827362,28.79818182,5.132328308,19.95612431,32.34644478,23.80427057,11.64119687
111,33.0846395,29.71254355,4.868284229,20.12121212,33.42415317,24.24216651,12.09083136
112,33.60487805,28.61022928,4.727272727,20.98214286,33.13263785,24.21143215,12.01285698
113,31.77161501,27.72824156,4.931092437,21.51705566,32.41617647,23.67283623,11.34000528
114,32.73225806,28.19197208,4.679310345,20.90925267,30.88904899,23.48036843,11.43214372
115,33.37355372,28.84110535,5.237606838,21.58566434,33.05508475,24.418603,11.72896672
116,34.09046053,28.19618056,4.730185497,21.57913669,32.97752809,24.31469827,12.00741948
117,32.55245902,28.88283828,4.412969283,22.87783595,34.4465593,24.63453237,12.13481699
118,34.4624374,26.76559865,4.685185185,23.64827586,31.04698972,24.12169736,11.61769046
119,33.1372549,29.37901861,4.807760141,22.58434783,33.75923191,24.73352268,11.99293271
120,32.35521886,27.63130435,5.956293706,23.14513274,31.87896254,24.19338244,10.85349316
121,33.29272152,27.80713128,5.824041812,24.87478261,33.87253414,25.13424227,11.43474995
122,33.84511785,29.10603589,5.135957066,23.60106383,34.73134328,25.28390358,12.10298414
123,34.42131148,28.06497623,5.74,23.37777778,33.76410999,25.07363509,11.71021891
124,34.35096154,28.63382594,6.694698355,24.85690236,33.26976744,25.56123113,11.20896817
125,34.50651466,29.22222222,5.759927798,24.96895425,34.37735849,25.76699548,11.86776901
126,33.06031746,32.0964467,6.049723757,24.41582492,32.32522796,25.58950816,11.47501491
127,35.97564935,29.64089347,5.982110912,27.05806452,34.01975684,26.53529502,12.015499
128,33.26475279,29.75382003,6.867256637,27.64179104,34.39327485,26.38417907,11.23982028
129,34.10423453,30.80298013,6.286225403,27.82636656,32.78138848,26.36023902,11.46793495
130,34.89542484,30.62297735,6.406871609,25.70016207,34.15232722,26.35555262,11.72933754
131,33.7184466,30.53217391,6.200367647,27.32352941,33.47925608,26.25075473,11.50561897
132,34.91382114,29.11677632,6.321561338,25.09677419,32.6119403,25.61217466,11.40386973
133,33.77886179,32.26115702,7.162570888,25.17973856,33.50150602,26.37676686,11.30041115
134,33.82508251,31.23280423,7.231053604,26.71961102,32.49115044,26.29994036,10.98966057
135,33.66053512,29.74060823,6.929118774,28.54173486,33.89481268,26.55336193,11.22087224
136,34.89368771,30.86170213,6.854932302,26.5566343,33.64483261,26.56235781,11.47213495
137,33.81642512,28.92573402,8.368217054,27.10764431,32.47877013,26.13935813,10.2912636
138,33.44295302,28.80238501,8.061023622,25.95483871,32.65034965,25.78231,10.35676144
139,34.15721232,29.97853309,6.707983193,26.1008,32.22980501,25.83486672,11.10444772
140,32.2479062,30.60311958,6.09496124,27.45800317,33.54683196,25.99016443,11.352484
141,35.86184211,30.66780822,8.233545648,27.50247934,33.31902718,27.1169405,11.00317098
142,34.48419301,30.65723794,7.402922756,27.89268293,32.3864598,26.56469929,10.98063488
143,34.38590604,31.12739965,8.134268537,28.42419355,34.07192254,27.22873806,10.9462513
144,33.20798669,29.78162912,8.294979079,28.65174129,34.56480218,26.90022767,10.67776985
145,33.04187605,30.01754386,8.691629956,28.59159664,32.15586207,26.49970171,10.10780456
146,36.56456954,31.29802513,7.631799163,28.49517685,33.47931526,27.49377719,11.4899871
147,33.68954248,30.90158172,8.060869565,28.51190476,34.32056738,27.09689318,10.89142554
148,34.35796388,30.7953411,8.199575372,29.22164948,32.64583333,27.04407263,10.70982798
149,35.25083056,30.87648054,9.242738589,29.93377483,33.41192788,27.74315048,10.55203926
150,33.5879397,32.09151414,8.205689278,29.66666667,31.99566474,27.10949491,10.66018777
151,35.1758794,29.51448041,8.588235294,28.81450253,33.85449358,27.18951824,10.7500885
152,36.28271405,30.30066445,9.104121475,30.08557047,33.57325747,27.86926558,10.79671223
153,34.43890675,30.00332779,9.684807256,30.78904992,34.05846154,27.79491065,10.31009912
154,34.25496689,29.86978297,10.32286996,31.44660194,35.44366197,28.26757675,10.27169421
155,35.04326923,28.715,9.579064588,28.91954023,34.87737226,27.42684926,10.43972009
156,34.47368421,30.81023102,9.389496718,29.83697479,33.78770132,27.65961761,10.39770985
157,34.75438596,31.83548387,11.33670886,30.936,33.36067893,28.44465152,9.674274359
158,33.32183908,32.37641357,9.872641509,29.94205298,32.91666667,27.68592276,10.04400382
159,35.0751634,30.02650177,9.993449782,31.11744966,34.86685962,28.21588485,10.4288029
160,34.60392799,30.82016807,11.83877996,29.72954925,34.37645349,28.27377575,9.43432536
161,35.14166667,33.16612903,11.21904762,29.61803279,32.44948755,28.31887273,9.762174774
162,34.43092105,30.34840871,11.97587719,30.59159664,34.81331404,28.43202353,9.431975939
163,34.19642857,29.59860384,11.36043956,29.06699346,33.24531025,27.49355514,9.289719526
164,34.09015025,30.91289782,12.63218391,29.77096774,34.2005772,28.32135538,8.983482248
165,34.80395387,29.88908146,13.57949791,31.10771704,34.74590164,28.82523038,8.797348547
166,34.1607717,32.20729685,12.78378378,31.14967105,34.14326241,28.88895716,9.095308782
167,33.52287582,31.61936561,14.06060606,32.43355482,33.57021277,29.04132301,8.4138365
168,33.89456343,31.58910891,12.91402715,33.23510467,32.88873039,28.90430691,8.978186181
169,35.25437202,31.68,12.50881057,34.42200328,33.79857143,29.53275146,9.608123969
170,35.38411669,31.10963455,13.82532751,33.97647059,34.55522828,29.77015552,9.057294189
171,34.87824675,32.70434783,16.12798265,31.27563025,33.21016484,29.63927446,7.662007411
172,33.85509554,30.41808874,15.4812362,30.96590909,32.45827233,28.63572038,7.474972422
173,34.17235772,30.5352349,14.50110375,31.51223491,34.59109875,29.06240601,8.319862678
174,33.64802632,30.89768977,15.5978022,33.28706625,34.94329184,29.67477527,8.003894795
175,32.80577849,30.39101498,16.16397229,32.55837563,33.87306065,29.15844041,7.373359487
176,34.52941176,31.09060403,13.84326711,31.27287319,35.34897361,29.21702594,8.802151566
177,34.59289176,31.92371476,13.89583333,31.94164038,32.63938974,28.99869399,8.512678694
178,34.52873563,30.97931034,17.79265659,33.66988728,34.15028902,30.22417577,7.087478854
179,36.2099359,31.69681742,16.51522248,32.90415335,34.84985836,30.4351975,7.973235955
180,34.22275641,32.71547421,18.02511416,32.27724359,34.08493151,30.26510397,6.894281436
181,34.26461039,31.55573248,15.81505376,33.06995231,33.69783198,29.68063618,7.816784942
182,33.82857143,31.94444444,16.24887892,31.84602917,33.81567489,29.53671977,7.490430728
183,34.28549142,32.92586491,16.54279279,32.53208138,33.8105548,30.01935706,7.565587197
184,35.19318182,31.68092105,15.73942094,32.4984127,35.71819425,30.16602615,8.245616053
185,33.90306947,32.06532663,16.10666667,33.06929134,35.83079057,30.19502893,7.996135364
186,32.29467085,31.79549114,16.69026549,31.31921824,34.07913669,29.23575648,7.09044582
187,32.8736,31.63356164,17.64731183,32.51894563,36.00687758,30.13605934,7.173738745
188,32.56624606,31.76134454,18.26728111,31.39291737,35.70380818,29.93831945,6.741647984
189,34.53074434,33.10586319,15.8685446,33.0821485,35.50070126,30.41760038,8.196912002
190,33.85096154,29.65557404,17.48611111,32.00996678,34.8287373,29.56627015,7.034948678
191,33.55821372,32.94923858,16.7744186,33.72402597,34.98179272,30.39753792,7.651329009
192,33.55284553,33.08265802,16.16666667,31.8504065,34.13755158,29.75802566,7.644232832
193,32.9057508,31.8045977,19.5583524,30.88961039,34.52669553,29.93700136,5.957988335
194,34.89698891,31.82764228,17.42176871,34.30533118,33.5744089,30.40522799,7.348875867
195,35.09952607,31.92929293,18.48820755,33.80599369,34.96923077,30.8584502,7.031053646
196,34.54276316,31.99348534,16.90444444,33.11323764,34.24645892,30.1600779,7.47831521
197,32.22185971,32.16863406,19.98152425,32.64912281,35.59550562,30.52332929,6.061510902
198,33.99008264,31.77204659,18.52038369,33.53858785,34.40611354,30.44544286,6.741399019
199,34.38461538,33.46551724,17.07294118,32.79901153,33.92991914,30.33040089,7.434319368
200,33.18006431,30.60386473,19.71882641,33.74437299,34.09913793,30.26925327,6.054766022
201,36.13651316,33.2339374,20.25342466,31.51863857,35.47907648,31.32431805,6.455004384
202,34.82166667,33.0096463,21.11283186,32.89303079,34.68421053,31.30427723,5.768317733
203,34.99677419,31.36617406,20.5404157,33.7037037,34.37777778,30.99696909,6.004801028
204,33.45268139,33.25331126,16.715311,31.2953451,34.68940493,29.88121074,7.459656288
205,36.6474359,31.79431438,20.17471264,33.87619048,35.10382514,31.51929571,6.585530088
206,33.99672131,32.09650582,17.3862069,32.32736156,35.85154062,30.33166724,7.392293589
207,35.19218241,32.92140468,19.80306346,34.00807754,35.07777778,31.40050117,6.548136632
208,32.5,33.77452668,19.33333333,30.77059774,35.2859175,30.33287505,6.368978432
209,33.6541471,31.6504065,19.58940397,32.70833333,34.25864454,30.37218709,6.108102179
210,34.48130081,32.00657895,17.67216981,32.52365416,35.0343879,30.34361833,7.197349117
211,32.28233438,33.165,21.27934272,33.25274725,33.38227147,30.67233917,5.268682563
212,33.71565495,33.82390953,18.55737705,31.30681818,32.9856528,30.0778825,6.518311971
213,34.55205047,32.65409836,19.34669811,32.80655738,36.95627645,31.26313615,6.883807527
214,34.02197802,32.86061588,18.60827251,33.69578783,36.46639785,31.13061042,7.12763346
215,32.95631068,32.18181818,20.030837,33.09624796,34.44596443,30.54223565,5.932275447
216,34.11396469,32.57075472,20.1039823,32.24642289,33.80394922,30.56781476,5.902733033
217,34.68429487,33.18403909,18.2448037,31.88102894,33.90495868,30.37982505,6.861687116
218,33.05448718,32.46192053,21.42316258,31.82802548,35.25619835,30.80475882,5.40102303
219,34.82608696,31.96072013,20.08545035,34.38178914,33.86357435,31.02352418,6.211342601
220,34.45571659,31.88264463,19.23165138,33.84942717,33.85042735,30.65397342,6.458726022
221,33.0942492,31.53637902,20.39041096,32.3252818,34.59859155,30.38898251,5.702553877
222,33.95505618,31.46689304,19.63414634,32.62106918,34.81005587,30.49744412,6.205130024
223,34.57256778,33.87804878,18.71689498,31.27712855,35.38912134,30.76675229,6.909960894
224,33.96327212,34.50761421,19.5011236,32.66666667,33.43810848,30.81535702,6.361214178
225,33.68566775,33.56384743,20.53318078,33.49423394,34.48837209,31.1530604,5.95006796
226,34.37908497,33.63366337,19.37735849,32.17065391,35.11857143,30.93586643,6.552722511
227,34.20792079,34.35447154,21.51635514,32.02302632,36.55874317,31.73210339,5.93188601
228,36.09090909,31.92307692,20.87719298,33.48160535,34.52380952,31.37931877,6.064174167
229,31.99517685,31.78125,20.26497696,33.93569132,33.24828532,30.24507609,5.649446169
230,34.48051948,33.12286689,18.72562358,33.56369427,34.88499299,30.95553944,6.872712551
231,33.94668821,32.63893511,19.73793103,32.43203883,33.39915374,30.43094938,6.008137355
232,35.38325282,33.70101351,21.6937355,31.91118421,36.15341702,31.76852061,5.864080963
233,32.62419355,33.40131579,18.50580046,32.47145188,34.81039326,30.36263099,6.692578266
234,33.6607717,33.97292994,19.2517321,34.79461279,33.90896359,31.11780202,6.647021624
235,34.34713376,33.73805601,20.64871194,34.93097913,35.70410959,31.87379809,6.316902881
236,32.28730159,33.35772358,18.47685185,32.76547231,34.66342142,30.31015415,6.674641524
237,35.95551895,33.39546191,21.93580247,33.94242424,34.45533141,31.9369078,5.671491805
238,34.18897638,33.23247863,21.07560976,32.2977707,35.59768452,31.278504,5.832712538
239,35.59706362,33.65785124,20.49061033,35.3970346,34.13333333,31.85517862,6.405846491
240,36.87961477,34.87396352,19.27122642,33.71929825,34.07608696,31.76403798,7.090128995
241,34.22116904,32.67731092,19.00496278,32.0726979,32.69887955,30.13500404,6.272280332
242,33.93973941,33.03050847,20.54439252,34.46515397,36.24893918,31.64574671,6.315822802
243,33.81788618,34.57868852,19.51543943,34.67528271,35.14825175,31.54710972,6.742804979
244,34.19381107,33.22530329,19.96162528,32.9536,35.16320885,31.0995097,6.286840827
245,33.04065041,32.52019386,20.42761693,33.4953125,36.19148936,31.13505261,6.150964915
246,35.61576355,34.977813,19.78571429,32.5664,34.9002809,31.56919435,6.688317473
247,33.98699187,34.69536424,19.77590361,33.63592233,33.83618234,31.18607288,6.390952162
248,33.98067633,30.87192118,19.80769231,32.94089457,33.28270042,30.17677696,5.910962255
249,34.09208401,35.00490196,20.69211823,33.12277868,33.40646976,31.26367053,5.954039074
250,34.04139073,34.96849088,20.60606061,31.77564103,33.67732962,31.01378257,5.932994958
251,32.20700637,33.48172757,21.31147541,32.70588235,35.31636864,31.00449207,5.545816369
252,35.77419355,34.38259442,20.3254717,33.06396256,35.49228612,31.80770167,6.506901904
253,35.10576923,32.89748201,19.41479821,30.66932907,33.20571429,30.25861856,6.263005791
254,34.7398374,32.85059423,20.97176471,34.03658537,35.4002751,31.59981136,6.015833051
255,33.46864686,30.01376936,21.31690141,33.02848101,34.88349515,30.54225876,5.453849583
256,34.12600969,32.57310924,20.31428571,33.90140845,34.70546985,31.12405659,6.093086793
257,33.73407643,33.76372712,23.20185615,33.73397436,34.45734266,31.77819534,4.804276823
258,34.34865293,32.54054054,20.91148325,33.50163934,34.56903766,31.17427075,5.792436653
259,33.55934959,31.86893204,22.34729064,33.5904,35.20949721,31.3150939,5.150444412
260,33.37540984,33.30668842,19.20374707,33.44080997,33.07032349,30.47939576,6.304831783
261,35.43159609,34.13527397,20.8804878,34.78922345,34.04657933,31.85663213,6.161255571
262,34.58190328,32.58632479,21.81598063,32.9150641,34.64305556,31.30846567,5.388790174
263,35.6076555,35.38422819,22.06828194,33.71782946,34.84379358,32.32435773,5.779689927
264,33.39512195,32.10517529,21.4785553,32.38596491,34.61756374,30.79647624,5.301332078
265,35.15986949,31.6195122,21.18577982,32.90437601,35.22554348,31.2190162,5.814835608
266,35.16558442,31.50906096,22.5,32.37579618,34.96556671,31.30320165,5.172526338
267,33.79934211,33.51298701,21.85510689,33.41362916,35.50754458,31.61772195,5.523046076
268,34.84032258,32.11390285,22.04241071,33.47619048,32.89355742,31.07327681,5.145811268
269,34.09756098,34.02773246,22.82022472,34.4367284,33.72928177,31.82230566,5.038599
270,34.09884679,33.84395973,20.69710468,34.471875,36.33472222,31.88930168,6.332446213
271,34.44107744,32.09556314,21.43010753,33.28756058,33.86560694,31.02398313,5.432906107
272,34.84140234,34.65196078,21.96061269,33.43867925,33.77423823,31.73337866,5.494498278
273,33.18923328,33.62711864,22.37791932,32.39452496,33.77291382,31.072342,4.889845448
274,34.84466019,32.97168142,22.5518018,31.33173077,36.58,31.65597484,5.457470174
275,36.11716172,33.45634267,22.30973451,33.25080386,34.51994498,31.93079755,5.496905672
276,35.78211382,33.80438449,21.48583878,31.67412141,36.70273973,31.88983964,6.129213974
277,34.6028481,32.0664557,21.88520971,32.78683386,36.02861035,31.47399154,5.580179244
278,34.16422764,32.25980392,22.19392523,32.4591195,33.48579545,30.91257435,4.934987027
279,31.88888889,31.47471452,24.4326087,32.29477021,34.50407609,30.91901168,3.810127604
280,34.95125786,34.80094044,24.19483568,31.38412698,35.68960864,32.20415392,4.776502321
281,34.41585761,32.32371795,22.34460888,32.87559809,35.78708791,31.54937409,5.321210559
282,34.43581616,32.7584,22.40044248,32.03846154,35.37347767,31.40131957,5.202153765
283,35.04893964,34.22169059,24.84513274,32.08240887,34.40877915,32.1213902,4.217801494
284,34.84918033,34.35521886,24.21698113,33.72049689,33.2191582,32.07220708,4.434542086
285,35.88235294,34.49350649,24.65400844,33.79397781,34.36870748,32.63851063,4.528920495
286,34.12944984,33.6215781,26.94181034,32.82807571,35.20741758,32.54566632,3.249378134
287,34.83881579,33.01647446,23.18534483,33.1433121,35.81188119,31.99916567,5.065269946
288,33.99507389,34.1856,24.18201285,31.9496063,34.27808989,31.71807659,4.320674696
289,34.23595506,34.62698413,23.99557522,33.303125,35.27521614,32.28737111,4.689979248
290,33.95477387,33.90701468,26.39325843,32.57348243,35.75749674,32.51720523,3.605674505
291,35.34442596,33.3888,25.291939,32.70436187,35.55277778,32.45646092,4.18893201
292,34.76315789,34.25249169,24.46396396,34.46656051,34.55886525,32.50100786,4.496589464
293,35.9775641,32.8254717,26.25965665,34.10534846,34.8028777,32.79418372,3.827170563
294,33.98543689,33.05591054,28.04761905,32.58333333,35.63904494,32.66226895,2.831437223
295,35.25081967,33.89047619,24.13913043,32.95716639,34.67711172,32.18294088,4.578502946
296,34.84726688,32.77264957,24.53796095,32.85220126,35.2120383,32.04442339,4.342220418
297,35.43062201,33.36644951,25.81045752,33.23089172,34.68732782,32.50514972,3.853820568
298,35.34646962,31.87070376,26.13852814,33.26547231,35.85969739,32.49617424,3.900005401
299,37.05546493,33.12355848,25.84199584,32.37788779,34.38537271,32.55685595,4.154018654
300,33.1102107,33.91054313,27.08350731,33.30095541,34.93587995,32.4682193,3.093152628
301,35.5815486,32.72166667,26.75050302,33.5645933,34.40437158,32.60453663,3.439009447
302,36.27066451,32.89731438,27.9195171,32.10883281,35.03755216,32.84677619,3.215101367
303,35.8352,32.89621087,26.58898305,32.71224165,34.63927577,32.53438227,3.564978965
304,37.81993569,34.65436242,27.57749469,31.99374022,35.71041369,33.55118934,3.943732736
305,35.87947883,32.5220339,27.11563169,34.16025641,35.37349398,33.01017896,3.539943179
306,34.58919804,34.29139073,26.72301426,32.74009509,34.99455041,32.6676497,3.431008916
307,36.50082919,31.5557377,28.20588235,33.29827316,33.59172414,32.63048931,3.044736284
308,34.69020867,31.48429752,30.1802935,33.68167203,35.05655172,33.01860469,2.109339657
309,33.59008264,32.305026,25.49010989,33.98231511,34.67675378,32.00885749,3.744805224
310,35.36850649,33.67973856,28.08008214,32.67772512,34.62154696,32.88551985,2.869895749
311,35.17532468,32.72085386,25.88981289,34.22096774,35.54571027,32.71053389,3.966017227
312,35.46579805,32.49177632,28.85714286,32.6025641,35.4148784,32.96643194,2.715035705
313,35.94876033,30.81895093,27.41962422,34.82622433,36.00278552,33.00326906,3.773079615
314,35.45732689,34.57371795,29.54141414,34.07455429,35.08321965,33.74604658,2.407716931
315,34.14548495,32.75757576,29.3256785,33.51470588,34.83638928,32.91596687,2.149039535
316,35.32137031,33.08126036,29.61649485,34.06060606,34.11940299,33.23982691,2.175651282
317,35.00322581,32.64842454,27.98367347,33.83096367,34.12075984,32.71740946,2.777020299
318,34.81612903,32.88064516,27.96319018,33.79527559,34.37988827,32.76702565,2.781510067
319,34.54045307,32.73275862,28.46969697,33.56687898,34.29254571,32.72046667,2.478376029
320,33.97419355,34.1875,25.92929293,32.19292605,34.89693593,32.23616969,3.663559007
321,35.36585366,32.08998302,29.21280992,32.44407346,36.01216216,33.02497644,2.745325994
322,34.85550082,33.47,28.02439024,33.76973684,35.41298343,33.10652227,2.948674473
323,35.1511254,32.49102773,28.26954733,34.17973856,33.61930295,32.74214839,2.678920386
324,34.87175325,31.9553719,29.82786885,33.59394904,34.88642659,33.02707393,2.154346761
325,34.44352159,31.25,26.72164948,34.41335453,34.76203576,32.31811227,3.440255314
326,36.27066451,32.75450082,29.85507246,32.75474684,34.20741758,33.16848044,2.34649544
327,34.62356792,33.68051118,28.84842105,32.47811994,34.41416894,32.80895781,2.367721637
328,35.24285714,33.2980456,27.9245283,33.35367762,35.67168263,33.09815826,3.086035199
329,36.94648829,33.64458805,28.4832636,34.5936,34.43618513,33.62082501,3.125149658
330,35.77326565,31.68770764,31.65310493,31.81558029,34.83492497,33.15291669,1.992493542
331,33.73934426,32.75282714,27.93598234,32.76996805,35.58087201,32.55579876,2.827509529
332,34.91909385,35.62175325,31.94616977,35.04140127,35.85654008,34.67699165,1.575809709
333,34.06168831,32.85227273,26.45228216,36.61172742,34.95714286,32.98702269,3.901786623
334,36.1543514,32.73863636,30.70791075,34.00791139,33.94491525,33.51074503,1.992257801
335,35.44051447,33.15017065,29.15495868,33.50327869,35.26151762,33.30208802,2.533499081
336,35.32200647,31.14309484,30.2526096,32.93075684,35.39398281,33.00849011,2.351784041
337,34.59415584,34.85903814,30.46597938,33.03109656,35.42471591,33.67499717,2.001294863
338,35.72847682,32.07011686,30.2815735,33.11774461,35.35127479,33.30983732,2.278237925
339,34.82666667,35.29966887,28.2633833,35.27070064,34.27653631,33.58739116,3.005046185
340,35.56557377,32.4983871,30.43822394,34.17721519,34.6056338,33.45700676,2.019659655
341,34.4205298,34.79242175,33.22474227,32.00313972,34.84714286,33.85759528,1.225714952
342,33.54792332,31.01658375,28.52783505,33.2848,36.15961801,32.50735203,2.875987056
343,35.1102107,32.70747218,29.29473684,33.22294023,34.73146853,33.01336569,2.308372218
344,35.33279743,31.53,31.36713996,34.39700997,33.53857143,33.23310376,1.749220182
345,35.34134615,32.1462585,30.81213307,33.56730769,34.32686981,33.23878305,1.788496074
346,35.35960591,34.46504065,30.92194093,33.91866029,34.64174894,33.86139934,1.722037008
347,34.70792079,33.14983165,30.35257732,32.7245409,33.23108666,32.83319146,1.576264819
348,36.40783034,33.73026316,30.12974052,34.63592233,35.71126761,34.12300479,2.454918354
349,36.08183306,31.79644588,31.5122449,35.1484375,35.45,33.99779227,2.167947729
350,34.5375817,34.23578595,31.08964143,33.42105263,34.27335165,33.51148267,1.416989006
351,35.73927393,32.97368421,30.4114053,32.84602649,34.01237964,33.19655391,1.940398792
352,35.06666667,32.91666667,30.78082192,32.44132231,33.64216366,32.96952825,1.575012635
353,37.59333333,33.8541329,30.57338552,33.48366013,34.88873626,34.07864963,2.534784934
354,36.6,34.22857143,30.0741483,33.37357259,34.9058663,33.83643172,2.41369989
355,34.43333333,33.21498371,31.0758483,33.48713826,35.04166667,33.45059406,1.51604367
356,36.21122112,32.82154882,32.07185629,32.81311475,35.55726257,33.89500071,1.855708979
357,34.77795786,33.61858974,29.54601227,34.4827044,35.16137931,33.51732872,2.29159587
358,34.6276771,34.00337838,30.52351738,34.63097199,34.38613861,33.63433669,1.757740152
359,35.61102362,32.47524752,30.86614173,34.75493421,36.63812155,34.06909373,2.358340312
360,33.99667774,31.42162162,32.70517928,33.7104,34.88409704,33.34359514,1.326250899
361,34.98858075,34.55661882,29.72727273,34.4599018,35.15373961,33.77722274,2.282421465
362,34.9136,32.94435352,29.8484252,35.66561014,33.0460251,33.28360279,2.252932991
363,33.90894309,32.44,29.15338645,33.08346972,35.73211781,32.86358342,2.414259763
364,35.56026059,35.56514658,32.49105368,32.55858748,35.95827538,34.42666474,1.743797181
365,36.50980392,33.63798701,29.14256198,33.99516908,35.39341917,33.73578823,2.811470889
366,34.57937807,32.5543131,30.09979633,34.5792,36.28473177,33.61948386,2.370062628
367,36.42320261,32.11129848,31.23185484,33.80701754,33.54008439,33.42269157,1.980156021
368,35.45289256,31.64032258,29.86639676,33.42467949,36.16785206,33.31042869,2.618142632
369,35.72968491,31.35185185,30.26305609,33.45047923,35.10548523,33.18011146,2.352245357
370,36.31921824,32.16176471,30.93474088,35.42743222,36.19140083,34.20691138,2.48894729
371,36.32569558,35.93613445,30.20440882,32.54950495,34.90945406,33.98503957,2.573611883
372,33.82171799,33.52124183,31.62934363,32.86825397,34.48666667,33.26544482,1.084071311
373,36.414791,32.66612903,29.69216061,35.35864297,34.63407821,33.75316037,2.651000961
374,35.98679868,32.83198708,32.07617188,32.23916533,35.93866667,33.81455793,1.981146209
375,35.22523962,33.79069767,31.21606119,34.7369281,36.77437326,34.34865997,2.057165893
376,35.32727273,32.77668309,32.01356589,33.17170111,35.30440771,33.71872611,1.516250403
377,35.12836767,34.71717172,29.62424242,33.41057543,34.66056338,33.50818412,2.264351688
378,36.82467532,33.68571429,29.912,32.69628433,35.71010638,33.76575606,2.699032117
379,36.74800638,32.15728477,31.66859345,35.21077655,34.46206897,34.04934602,2.124259131
380,34.64409449,32.87986464,30.29713115,33.70786517,34.58630137,33.22305136,1.78827045
381,35.36006547,31.94949495,31.34845361,32.6096,34.62849162,33.17922113,1.735286101
382,35.05901116,31.7824,32.21611002,33.20347003,35.59153005,33.57050425,1.693119369
383,34.40333333,32.59036145,31.25153374,34.73913043,35.76529161,33.74993011,1.806496535
384,34.51125402,32.19542254,30.33539095,31.910859,35.04922644,32.80043059,1.950499449
385,34.54058442,32.06902357,32.42418426,33.36535433,34.67090395,33.41401011,1.187440861
386,35.99358974,30.72194305,29.58766859,32.61489699,34.99172414,32.7819645,2.723632714
387,35.50882825,32.98829431,32.29025845,34.7056,34.26778243,33.95215269,1.302061751
388,35.86245955,32.50245499,30.62427746,33.74337748,34.63143631,33.47280116,2.011328737
389,35.44444444,32.69063545,30.85487078,35.60755337,34.99466667,33.91843414,2.075633504
390,35.81523501,33.32263514,28.70472441,35.86949429,35.08713693,33.75984515,3.007588267
391,35.82781457,33.39255499,31.548,34.30448718,35.28432732,34.07143681,1.691071595
392,34.9047619,34.95402299,31.25440313,35.32698413,34.8170564,34.25144571,1.686668272
393,35.90806452,35.06478405,32.09922179,35.84370016,33.86856369,34.55686684,1.601049302
394,35.9047619,32.03448276,30.90192308,34.59170654,35.19251337,33.72507753,2.149636568
395,35.47709321,33.46864686,31.36608863,37.0046875,33.77564979,34.2184332,2.135506045
396,35.55115512,33.11382114,33.08206107,33.26391097,36.73333333,34.34885633,1.691038257
397,34.71967213,33.58833619,30.93027888,34.85443038,34.69630643,33.7578048,1.660736595
398,35.83387622,33.01910828,32.57915058,36.08133971,34.58988764,34.42067249,1.592103904
399,34.35541195,33.77386935,31.45472837,34.03312303,31.78551532,33.0805296,1.354046794
400,33.21417069,33.07364975,32.27186312,35.03134796,35.29916898,33.7780401,1.319781916
401,35.54901961,35.09235669,31.16766467,32.32247557,34.63572433,33.75344817,1.905854331
402,35.23202614,33.48465267,30.85968379,35.45559211,34.02367688,33.81112632,1.842959563
403,36.32195122,33.37900356,30.69379845,34.30263158,34.86731844,33.91294065,2.092486154
404,35.30831974,33.7888,30.22264875,31.42926829,33.88072122,32.9259516,2.054244237
405,36.10891089,32.01463415,31.66228893,35.75438596,35.24478442,34.15700087,2.142322791
406,35.25285481,33.62420382,32.44913628,35.29193548,35.85322359,34.4942708,1.414042354
407,34.10535117,32.8241206,32.03474903,33.48064516,33.56884562,33.20274232,0.795852856
408,36.40131579,33.45032051,31.8805395,34.12698413,34.17198336,34.00622866,1.628349405
409,36.56280587,34.05305466,33.37757009,32.96830428,34.30458971,34.25326492,1.395946191
410,36.88155668,32.35234899,34.11588785,33.86223663,33.26685393,34.09577682,1.698688366
411,36.46589018,33.7980456,31.86346154,35.60601266,35.87617766,34.72191753,1.88279654
412,34.74342105,32.47571189,32.31237721,35.39871383,34.63649222,33.91334324,1.418465326
413,37.72287145,33.07467532,31.11176471,32.84775641,36.52192362,34.2557983,2.757648496
414,33.93333333,33.86133768,32.0240481,35.12400636,34.83100559,33.95474621,1.211587663
415,35.45705024,35.24647887,31.80961538,35.04724409,34.69577465,34.45123265,1.503101609
416,36.58692185,33.06441224,32.4935305,34.32753165,35.74068966,34.44261718,1.731665896
417,34.8848,33.21061093,30.90891473,34.53996737,34.3575419,33.58036699,1.620166345
418,36.07364975,32.99312715,32.65877712,35.14991763,34.8683834,34.34877101,1.464657746
419,35.87913907,34.61,31.87174349,34.47540984,37.25543478,34.81834544,1.994251947
420,34.72430669,34.1728,32.06358382,32.99834983,35.24114441,33.84003695,1.296147106
421,34.72937294,33.50655738,31.90548204,35.75394322,35.16525424,34.21212196,1.530656035
422,35.092257,33.35436893,32.41520468,33.68852459,35.25354108,33.96077926,1.202303193
423,36.54098361,32.72552167,33.8585086,34.62857143,35.53305785,34.65732863,1.473590537
424,34.69458128,32.87644152,33.6361829,36.73311897,34.82721088,34.55350711,1.457699922
425,34.71890145,33.5321821,31.49904031,34.58173077,35.07638889,33.8816487,1.450643034
426,35.40901503,33.88412698,32.44313725,34.59489633,34.53133903,34.17250293,1.107926895
427,35.40955631,32.82247557,32.89215686,35.53980892,34.62411348,34.25762223,1.325651941
428,36.38834951,34.32612056,30.44509804,34.24685535,34.75804196,34.03289308,2.183921437
429,35.8392555,32.13029316,33.03007519,33.83037157,33.91230552,33.74846019,1.372909442
430,34.72504092,32.47987118,30.9844358,35.56500803,34.37202797,33.62527678,1.858471879
431,34.90301003,32.65079365,32.77586207,33.80487805,35.77229081,33.98136692,1.352003134
432,35.26721311,33.38599349,30.13904762,33.5168,36.09318498,33.68044784,2.290967266
433,36.68204283,33.32154882,33.17892644,33.365,35.21568627,34.35264087,1.548156302
434,36.21955128,33.92893401,30.27042802,34.6368,36.15760112,34.24266288,2.429377281
435,35.2254902,32.73170732,32.07317073,34.81433225,37.19640387,34.40822087,2.053653872
436,36.51821192,32.42504119,29.5540797,35.8976378,35.93650794,34.06629571,2.996548451
437,35.58456486,33.59735974,31.83828996,34.95292208,35.75956284,34.3465399,1.639331239
438,34.48675497,33.09747899,30.81355932,35.86795491,35.26657645,33.90646493,2.01585008
439,36.30592105,33.73519737,30.59055118,36.67298578,34.42134063,34.3451992,2.43609842
440,36.87296417,32.98550725,30.82066277,34.784,35.11934156,34.11649515,2.301685786
441,35.92058347,32.38157895,31.68688845,35.35590551,35.87101248,34.24319377,2.043395703
442,35.74433657,32.21035599,32.66412214,35.06924316,34.93994413,34.1256004,1.579398939
443,37.67927632,33.49594814,32.27016886,36.09291339,35.10788382,34.9292381,2.125660722
444,36.85113269,33.94630872,31.62049336,35.90894569,34.5599455,34.57736519,2.005290003
445,34.97723577,32.52445194,32.31285988,34.35130719,36.83827493,34.20082594,1.867902543
446,34.97101449,34.73505654,31.23333333,36.13495935,35.47075606,34.50902396,1.908092607
447,34.72033898,34.28892456,33.05233645,35.30062305,36.01118881,34.67468237,1.113659633
448,35.44,32.37378641,32.775,33.85899514,34.5097493,33.79150617,1.253113521
449,36.53796446,32.68248773,32.22263451,35.08763693,35.37327824,34.38080037,1.849319664
450,36.39320388,33.99834437,33.32325142,35.8251634,35.19485792,34.9469642,1.270887203
451,34.30744337,34.98813559,31.0077821,34.53772071,34.79863946,33.92794424,1.652672813
452,34.908646,31.6465798,31.03769841,34.1295082,33.54927536,33.05434156,1.649850787
453,34.94611727,31.37755102,32.83858268,34.82315113,34.33802817,33.66468605,1.528964547
454,34.25859247,34.41853035,32.90978887,34.35669782,35.39142462,34.26700683,0.885639686
455,35.81935484,32.84878049,33.06238185,33.78743961,34.32892805,33.96937697,1.189871097
456,36.39384117,34.39538715,32.19544592,35.95734597,34.35177305,34.65875865,1.652903104
457,36.48460292,33.24,31.38297872,35.7605178,35.69783198,34.51318628,2.136873157
458,34.08445946,34.48032787,33.15820313,35.36942675,34.72093023,34.36266949,0.819129795
459,34.29441624,32.63768116,35.63584906,33.9168,33.81309686,34.05956866,1.077347272
460,34.6318408,31.08710801,30.65340909,34.17166667,34.29558011,32.96792094,1.928388855
461,35.92982456,33.33442088,31.48217636,35.83386581,34.43589744,34.20323701,1.860994242
462,35.4771987,31.73608903,31.88825758,35.03503185,34.81818182,33.79095179,1.822708945
463,34.21696574,32.52559727,32.1459854,35.49919485,35.22664835,33.92287832,1.531406239
464,35.99181669,31.40065681,32.59570313,36.15196078,35.75102041,34.37823157,2.217976587
465,36.4579288,32.54086957,30.238,36.26415094,32.99031812,33.69825349,2.646398582
466,35.91396104,31.95238095,32.79654511,35.176,34.64148352,34.09607412,1.662274062
467,33.6980198,32.49081803,33.16221374,35.59685039,35.27459016,34.04449843,1.344927395
468,35.16366612,31.68006431,30.52399232,35.31260229,35.30446927,33.59695886,2.314692415
469,35.86597938,32.07753165,30.62692308,35.6327504,36.79038718,34.19871434,2.683752462
470,34.52025932,32.60821485,33.85163776,33.22620905,35.0501355,33.8512913,0.977332164
471,34.94462541,31.576,32.87569573,36.70653907,35.48387097,34.31734624,2.064935646
472,34.24394184,32.45512821,31.23984526,34.42743222,35.46092715,33.56545494,1.690964965
473,35.28594507,31.20772947,32.52692308,35.25878594,35.48988439,33.95385359,1.963035607
474,35.01008403,32.09484193,33.54633205,33.46166395,34.6312769,33.74883977,1.143308857
475,36.37378641,33.80875203,30.85904762,34.50726979,36.21367521,34.35250621,2.240167237
476,35.15121951,33.98151261,31.96511628,35.19211823,35.60955056,34.37990344,1.479574743
477,36.09609121,33.04738562,31.74011299,35.91205212,35.90166205,34.5394608,2.014034127
478,34.23240589,31.02618658,31.08032129,34.53453947,34.88477952,33.15164655,1.929517551
479,35.95245902,32.95322581,33.33270321,35.78412698,34.51800554,34.50810411,1.370557124
480,36.12012987,34.41569282,32.40190476,35.15210356,34.56862745,34.53169169,1.365545595
481,34.25162338,33.98019802,31.21245421,34.52459016,34.47419805,33.68861276,1.400836048
482,36.08360129,32.32941176,32.71456311,36.31340872,36.92847125,34.87389123,2.173360404
483,34.63305785,34.24919614,33.17202268,36.70662461,34.15502793,34.58318584,1.303622757
484,35.43507589,32.41318328,32.72659176,34.8796748,33.26666667,33.74423848,1.340105816
485,34.64119601,32.55614035,31.7266055,37.28284389,36.47099448,34.53555605,2.403797094
486,34.79478827,33.67154472,33.71561338,34.5472,35.79247911,34.5043251,0.874805293
487,34.35986733,33.74384236,33.71818182,33.6485623,34.27947598,33.94998596,0.340459607
488,36.6461794,32.38448845,34.74852652,34.77138158,34.7058011,34.65127541,1.512020286
489,34.98682043,33.23909532,32.80305927,34.79233227,35.37887324,34.2400361,1.143071824
490,36.03685092,32.90115321,33.66860465,34.2725832,36.51590595,34.67901959,1.546350151
491,35.68211921,33.40033784,33.27394636,35.76083467,34.12141883,34.44773138,1.207190741
492,37.03636364,32.03630363,32.04397706,35.93864013,34.44460028,34.29997695,2.258743979
493,34.65845649,32.15055468,32.03358209,36.42622951,35.58356546,34.17047764,1.998109632
494,32.13590604,31.56125828,32.88679245,36.0549273,35.47018031,33.62181288,2.020554835
495,34.67774086,33.5776699,32.93211009,34.70866142,34.86979866,34.15319619,0.854325699
496,34.88168558,33.55555556,33.23897059,36.77742448,36.48618785,34.98796481,1.625493042
497,35.06354515,32.84152139,32.16633663,35.23029366,36.39363242,34.33906585,1.768035116
498,34.6038961,33.34466019,33.72983114,34.64926591,35.60683761,34.38689819,0.883483763
499,35.27980132,34.2350081,33.16181818,36.04934211,34.33711048,34.61261604,1.09916144
500,34.50819672,34.85714286,32.24716981,35.54093098,35.33190272,34.49706862,1.320834825
501,34.87993421,33.84354839,31.83976834,36.13179572,36.02013423,34.54303618,1.775979728
502,36.49917628,34.74157303,33.39365672,35.5942492,36.25901202,35.29753345,1.263948709
503,34.60457516,33.62771285,30.77148438,34.3797054,35.43209877,33.76311531,1.791782163
504,35.13492063,33.21634615,33.44071146,36.33114754,34.7739628,34.57941772,1.281562004
505,35.85197368,34.80125196,32.03667954,35.39569536,34.69241379,34.55560287,1.484113216
506,34.98023064,34.46492659,32.62357414,34.81260097,36.26732673,34.62973182,1.312424953
507,37.51391162,32.50318471,32.8754717,35.7082658,34.21562952,34.56329267,2.075498118
508,34.43882545,32.87774295,30.94094488,35.50238474,35.69971671,33.89192295,1.993592263
509,34.65282392,36.10378913,31.95777351,35.69331158,35.06141522,34.69382267,1.628630841
510,35.02631579,34.80718954,33.09640832,35.36624204,34.46648427,34.55252799,0.877374772
511,35.73515249,33.91721854,33.36734694,35.32436709,35.10818308,34.69045363,1.002028403
512,36.21381579,32.95174709,32.88362919,36.1008,35.60405405,34.75080922,1.68922141
513,34.13584288,32.73365231,33.24118738,36.45368917,35.06732118,34.32633858,1.485359133
514,37.27154472,35.05,32.87692308,36.36692913,35.07638889,35.32835716,1.658697486
515,35.97773973,35.29505582,32.65166341,35.48538961,35.22443182,34.92685608,1.30546354
516,33.66126418,33.89267462,31.43243243,36.19516129,36.7767253,34.39165157,2.149456075
517,34.80650407,33.66720257,34.71775701,34.25,36.69179004,34.82665074,1.136645775
518,34.38461538,33.7664,34.02890173,33.88797364,35.16895604,34.24736936,0.564885696
519,34.64784053,32.95507488,33.56545455,36.0995106,35.28374656,34.51032542,1.270254446
520,35.35067114,34.21666667,30.71401515,36.5264,36.91643836,34.74483826,2.48914357
521,35.82521008,33.46732026,32.06954887,37.01644737,35.42857143,34.7614196,1.973749801
522,36.35749588,34.88782051,31.81237911,35.93719807,36.12242091,35.0234629,1.880938769
523,37.2134647,33.62437396,33.68380952,34.2903752,35.18888889,34.80018245,1.488601814
524,35.0170068,33.06927176,34.4416826,35.53846154,35.18549512,34.65038356,0.968621456
525,35.43606557,33.71452703,33.18215613,37.03333333,34.66307278,34.80583097,1.517119524
526,35.10648918,31.95462795,33.13043478,35.7830941,33.96831956,33.98859311,1.528380388
527,34.47603306,33.03094463,31.01926782,36.64037855,33.29045643,33.6914161,2.064544195
528,35.23606557,31.4833887,31.28650647,36.35993485,34.90081522,33.85334216,2.318267436
529,36.55737705,32.48208469,34.42994242,35.29315961,35.08684211,34.76988117,1.493234506
530,36.61538462,32.29153605,32.36149312,35.78730159,36.50338295,34.71181967,2.200666235
531,36.82343234,33.43894389,32.34799235,37.59868421,33.88365651,34.81854186,2.270996113
532,37.09385113,34.77361564,34.5,35.30326594,34.42105263,35.21835707,1.103881072
533,36.63741722,34.0442623,33,34.1264,35.39886846,34.64138959,1.403017783
534,35.81300813,34.18269231,34.58206107,37.04213938,36.35773481,35.59552714,1.198348993
535,35.56976744,32.35048232,31.81076067,36.9824,36.0942623,34.56153454,2.328190626
536,34.65853659,32.38328076,34.42125237,36.34910277,34.99719101,34.5618727,1.42820466
537,34.70327869,31.28455285,33.61960784,36.71568627,34.6625,34.19712513,1.976899021
538,36.09105431,33.36858974,31.6500956,36.25041459,35.4131016,34.55465117,1.988483726
539,36.20529801,33.90375204,32.57338552,35.88764045,36.50539084,35.01509337,1.702639775
540,35.77324633,33.535,33.10223048,35.93236715,35.26721763,34.72201232,1.313391796
541,35.47454844,33.02508361,33.46309963,36.58306189,34.25534759,34.56022823,1.464679984
542,36.34527687,32.96551724,32.61818182,36.32324841,34.53138075,34.55672102,1.775532095
543,36.16112957,32.86415712,33.81075697,36.1696,35.19753086,34.8406349,1.466657944
544,35.6442623,34.33388982,33.68301887,35.68690096,34.6431479,34.79824397,0.864416689
545,36.55098684,33.10921502,32.16085271,37.02247191,35.25208914,34.81912312,2.123190093
546,35.72964169,32.68464052,34.65413534,36.69952305,34.69887955,34.89336403,1.494580615
547,35.90444811,32.41864139,32.43045113,36.32958199,36.0362117,34.62386686,2.013588981
548,35.55072464,33.26527331,32.84962406,38.2560778,35.06712329,34.99776462,2.153091623
549,36.31279621,34.40293638,32.42610365,35.58785942,35.81843191,34.90962551,1.555589362
550,35.57605178,32.8099839,33.92380952,35.92172524,34.5020979,34.54673367,1.260597498
551,37.61614498,34.55258765,34.27692308,36.87213115,35.76551724,35.81666082,1.442519481
552,34.85572139,33.88907285,34.57844991,36.3,35.31345354,34.98733954,0.897236259
553,35.53473344,34.25790349,32.9847619,36.94193548,35.71586207,35.08703928,1.51191306
554,36.91900826,34.05900621,35.20458891,35.67423015,34.38030096,35.2474269,1.133846495
555,35.1993517,34.43017657,33.14471243,35.2144,34.73134328,34.5439968,0.84926159
556,34.26935484,33.45659164,33.56225681,36.06752412,33.88359046,34.24786357,1.065421181
557,35.69950739,33.62116041,32.47509579,36.46763754,35.08510638,34.6697015,1.611006522
558,36.99354839,32.46178862,32.94736842,36.33225284,36.95020747,35.13703315,2.24245206
559,36.19604613,34.04186795,32.08818011,37.93861066,35.44909344,35.14275966,2.211473172
560,36.13776337,33.57142857,33.01841621,36.21256039,34.8907563,34.76618497,1.4552393
561,34.1010101,33.41512605,34.07779886,37.23397436,34.32673267,34.63092841,1.494433367
562,35.23471074,33.53037767,34.45574388,37.00494234,35.45264624,35.13568417,1.288771225
563,35.05601318,34.10981697,32.96774194,35.576,34.00137741,34.3421899,1.011321978
564,35.77957861,35.55354201,33.53333333,36.00806452,35.89655172,35.35421404,1.031736862
565,36.17434211,33.51779935,33.35452794,36.94480519,35.20547945,35.03939081,1.589049033
566,34.28382838,34.29058442,33.74725275,36.63577236,36.0375,34.99898758,1.258739475
567,35.4863124,34.69335605,32.48598131,35.89354839,34.06805556,34.52545074,1.340875126
568,36.38166667,32.48953301,32.25996205,35.49593496,35.26086957,34.37759325,1.877252571
569,34.56688963,32.83389831,34.1509434,35.06430868,33.79597701,34.08240341,0.843262662
570,34.47333333,32.93841167,34.37351779,36.38141026,34.85815603,34.60496581,1.23168159
571,34.95286195,33.42264753,33.85740741,36.84477124,35.25506073,34.86654977,1.33930698
572,35.42762063,32.86752827,34.69835466,36.94453507,34.62517483,34.91264269,1.475198212
573,36.66775244,33.58417508,34.04074074,35.88050314,34.51558074,34.93775043,1.293900063
574,36.3496732,31.23311897,35.08892922,37.15444618,35.41690141,35.0486138,2.28158648
575,37.48760331,34.15031646,32.13996317,36.88197767,34.475,35.02697212,2.173923325
576,36.64781906,35.27804878,35.81573896,35.06862745,35.31994645,35.62603614,0.633545193
577,34.48424544,32.85270049,34.76504854,35.82926829,35.92137931,34.77052842,1.245536012
578,36.18333333,34.25318471,33.73371648,35.92822186,35.55476529,35.13064433,1.077671733
579,37.36528926,33.46042003,34.77196262,36.81609195,34.71727019,35.42620681,1.619163804
580,36.83801653,34.34951456,32.09157509,36.62225705,35.20920502,35.02211365,1.932188599
581,36.64181524,33.71329879,35.62873134,37.51785714,35.65400844,35.83114219,1.419489811
582,34.66993464,34.86046512,36.43830571,37.67096774,35.07768362,35.74347136,1.281941058
583,36.74433657,34.68576105,37.00915751,35.88764045,35.32630098,35.93063931,0.967225457
584,35.82508251,33.42763158,33.54661792,36.64566929,35.40992908,34.97098607,1.426313719
585,35.68668831,33.86633663,34.6440367,37.09294872,36.06373938,35.47074995,1.253733581
586,36.53215434,33.65483871,36.12454874,36.71677215,36.40839161,35.88734111,1.266448578
587,35.80398671,34.64676617,36.11152416,37.31796502,35.32489451,35.84102732,0.993546463
588,36.55008489,33.18548387,35.4797048,37.40894569,35.05509642,35.53586313,1.604342318
589,35.8699187,33.73194222,33.61228407,36.37601297,35.90322581,35.09867675,1.318240079
590,36.37166667,33.52736318,34.51119403,36.2275641,34.84788732,35.09713506,1.201242659
591,37.43143813,33.40069085,35.71971067,37.39556962,35.68854749,35.92719135,1.650916188
592,36.61712439,32.74285714,36.05390335,35.65566038,37.2729805,35.66850515,1.745159924
593,38.41091493,35.44912281,36.44303797,35.97151899,35.90322581,36.4355641,1.159078848
594,37.33666667,33.52096774,33.60845588,37.3785489,35.26093294,35.42111443,1.898870494
595,35.414791,33.58957655,35.22532588,36.56915739,35.25947522,35.21166521,1.062742814
596,36.58684654,32.62932455,35.25,34.41585761,35.76361032,34.9291278,1.508301426
597,36.72195122,32.99027553,34.4264432,36.43348983,35.59084406,35.23260077,1.53838796
598,36.14012739,32.72491909,35.43037975,35.83783784,36.73533424,35.37371966,1.555324369
599,37.01794454,32.25480769,35.31992687,38.2111293,36.28278689,35.81731906,2.254294541
600,37.7444795,34.47658863,36.09765625,35.6544586,35.61820652,35.9182779,1.183775767
601,35.8384,32.89162562,36.79781421,36.30015798,35.18826739,35.40325304,1.524227947
602,36.76835237,34.68770227,35.52197802,36.45364238,37.31154381,36.14864377,1.04360666
603,37.7224026,34.46078431,34.82129964,37.78525641,34.58791946,35.87553248,1.719654126
604,34.63327948,35.23726115,35.77298311,37.98865478,36.29218107,35.98487192,1.278691276
605,36.35247209,32.06158833,37.057041,36.91600634,36.70833333,35.81908822,2.117180736
606,35.06393443,33.68497577,36.74193548,36.14563107,36.6407767,35.65545069,1.286881528
607,36.19381107,33.32901135,36.67837338,38.54976303,37.06388527,36.36296882,1.910912422
608,36.41708543,34.11980831,34.4929078,35.79159935,36.3223594,35.42875206,1.060204379
609,37.24959217,32.72870662,35.50541516,36.84364821,35.23489933,35.5124523,1.775954858
610,36.03571429,35.11075441,36.69581056,35.46644845,33.5528914,35.37232382,1.181028833
611,36.36187399,33.82565789,36.32142857,36.82439024,34.55102041,35.57687422,1.308244694
612,34.73344103,34.55394525,36.30147059,36.33014354,36.71369863,35.72653981,1.003816291
613,37.03536977,33.61943987,36.84489051,36.94991922,37.25034388,36.33999265,1.528122085
614,35.33598726,33.56656347,36.22003578,36.94136808,35.62723521,35.53823796,1.26193785
615,35.61102107,33.40939597,35.86678508,33.97092084,36.51432469,35.07448953,1.320901589
616,37.10855263,33.8459069,37.50090416,36.65217391,35.40405405,36.10231833,1.487435417
617,37.39434276,32.78513732,37.63375224,35.28,36.88951049,35.99654856,2.016075987
618,36.27168576,35.40032415,36.85026738,36.48039216,35.4501992,36.09057373,0.641953743
619,35.98543689,34.20338983,34.65420561,35.16155089,35.51396648,35.10370994,0.700308659
620,34.88941548,32.88795987,34.6953405,37.92295345,36.17185386,35.31350463,1.870242794
621,35.36988543,32.68580542,34.12007505,37.37560976,37.07960894,35.32619692,1.98134125
622,35.90547264,34.94921191,37.20178571,38.84690554,35.02872777,36.38642071,1.647651054
623,35.61612903,32.46534653,35.25178571,36.45424837,37.13498623,35.38449917,1.788944216
624,34.8364486,32.42147436,35.16513761,36.81669394,35.25837989,34.89962688,1.582685788
625,36.28171334,33.68548387,36.22037037,36.64390244,35.60251046,35.6867961,1.179728282
626,36.22804054,34.96147673,34.7037702,35.54560261,34.72222222,35.23222246,0.65240441
627,36.41640379,34.59390048,34.98943662,36.59472817,36.28732394,35.7763586,0.916232173
628,37.39267887,34.536,37.16245487,36.54885993,34.44296296,36.01659133,1.42814451
629,37.38249595,33.69400631,35.63653137,36.95779221,37.35674931,36.20551503,1.573845916
630,36.08823529,35.605,36.432282,36.86229508,34.99020979,35.99560443,0.7269475
631,35.67954911,36.14091681,34.94614004,36.81980519,37.29322268,36.17592677,0.925056954
632,35.24267101,32.02884615,34.4920071,36.70393701,35.38950276,34.77139281,1.727607353
633,35.25370675,33.33164129,35.51612903,35.8708134,35.89945652,35.1743494,1.064134218
634,35.92605042,34.00645161,36.07513417,37.1664,36.97852349,36.03051194,1.254859668
635,36.86655684,35.8459069,34.00727273,36.15831987,36.41820768,35.8592528,1.10074309
636,36.92257002,34.10082645,34.19811321,37.10963455,35.2696477,35.52015838,1.442069266
637,37.79299363,32.67438017,37.56537102,38.72583201,37.20933522,36.79358241,2.370060469
638,35.12271973,33.95493934,37.30586081,37.33170732,35.9124487,35.92553518,1.450047479
639,37.07729469,33.66613672,34.72154116,37.09713376,35.79172414,35.67076609,1.495580584
640,36.43559322,34.25463744,35.62018349,36.72463768,36.30640669,35.8682917,0.989007326
641,35.33494364,33.73728814,36.0988806,37.67880795,35.0542522,35.5808345,1.449679169
642,36.44727891,35.03870968,37.14365672,36.99189627,36.375,36.39930832,0.830562423
643,36.90553746,33.54500818,35.27340824,37.53431373,36.3755102,35.92675556,1.56869542
644,35.55973813,34.12939297,35.05464481,36.37620579,35.48821082,35.3216385,0.819951976
645,38.07352941,34.51799687,37.13893967,36.66557912,36.59310345,36.5978297,1.303917804
646,35.94285714,33.30971993,36.2078853,36.8585209,37.05096419,35.87398949,1.503851643
647,34.56726094,32.10142349,35.21969697,37.41494436,36.2780083,35.11626681,2.002183012
648,35.02083333,34.15384615,35.88828829,36.57648953,36.28830084,35.58555163,0.991986792
649,36.7923588,35.19663866,36.22671353,35.89171975,36.63448276,36.1483827,0.638127497
650,36.80097879,33.53017945,36.41563055,37.95284553,35.82620321,36.10516751,1.63575971
651,35.99509002,33.82474227,37.0291439,36.30247934,34.11631206,35.45355352,1.408692895
652,35.62316476,34.10696921,36.05535055,38.06699346,36.73537604,36.11757081,1.455400246
653,37.58043118,34.137031,34.50644567,36.24635332,35.60084626,35.61422149,1.385190339
654,35.56435644,33.74915825,36.8409894,35.88387097,34.85892116,35.37945924,1.156884802
655,35.32733224,32.13517915,36.29061372,36.60165289,36.9373297,35.45842154,1.952422563
656,36.25666667,32.92006525,36.75046904,35.07617504,35.73278237,35.34723167,1.492431321
657,36.55775578,32.94214876,35.12754159,37.42694805,35.84042553,35.57896394,1.702793097
658,36.78972713,34.38571429,36.32631579,36.42487884,36.29189944,36.0437071,0.947660943
659,35.70462046,34.44166667,35.87114338,37.24519231,35.30362117,35.7132488,1.019383634
660,35.47761194,35.27079935,35.1350365,37.3088,35.67822469,35.77409449,0.882342768
661,36.96880131,35.10015898,35.96491228,37.45585875,36.83197832,36.46434193,0.933162161
662,39.96229508,34.37104825,33.76923077,37.29575163,36.3085554,36.34137623,2.475938588
663,37.80363036,35.25247525,35.13768116,38.59324759,35.0744249,36.37229185,1.691455419
664,36.32520325,33.81493002,37.17667845,39.30707395,38.03867403,36.93251194,2.062152851
665,36.37359098,35.15960912,35.42704626,36.07119741,35.69832402,35.74595356,0.486693573
666,35.75040519,34.14057508,36.0125,35.89808917,36.10684932,35.58168375,0.81651317
667,37.88595041,33.42276423,35.20503597,37.42563291,35.79639889,35.94715648,1.795190896
668,37.66885246,33.67278287,35.86256781,36.83709677,35.68162693,35.94458537,1.500552748
669,35.91856678,34.77701544,36.09027778,36.03588907,36.85852982,35.93605578,0.746389618
670,36.42424242,31.74068071,35.49722736,36.28938907,34.32196453,34.85470082,1.93103345
671,36.4950495,33.0974026,37.54039497,35.97689769,36.38054363,35.89805768,1.668558387
672,37.3257329,35.43870968,34.76765799,36.88548387,37.37551582,36.35862005,1.185787198
673,37.78938907,34.60601002,35.75724638,37.64285714,35.69198895,36.29749831,1.374352102
674,37.05203252,32.42036125,36.10144928,36.2704918,36.91566265,35.7519995,1.906237173
675,37.4699187,33.42542373,36.66846847,36.66936791,35.81481481,36.00959872,1.558672538
676,36.03577236,36.53565769,35.65942029,37.45659164,39.19137466,36.97576333,1.409801799
677,37.23300971,34.05203252,36.62872154,36.7955626,36.8618705,36.31423937,1.283762995
678,36.42384106,32.79008264,37.15051903,35.02236422,34.57746479,35.19285435,1.697708923
679,36.23076923,32.67752443,34.54225352,35.65,35.56978417,34.93406627,1.400324537
680,37.57815126,35.36333879,36.10854093,37.18608414,36.04683196,36.45658941,0.904751263
681,37.37104825,35.18537415,38.66784452,36.46763754,36.58297872,36.85497664,1.281054916
682,36.31335616,31.81849913,35.44505495,36.42601626,35.81241379,35.16306806,1.910857707
683,35.18181818,33.87254902,35.76172608,37.09134615,35.64845938,35.51117976,1.158893302
684,37.24172185,35.53375196,36.65679443,36.44051447,35.27692308,36.22994116,0.812891116
685,38.16150082,34.215311,36.1880651,37.05405405,37.83057851,36.6899019,1.579144829
686,35.78333333,35.28363047,36.525,36.41428571,35.2778542,35.85682074,0.597155856
687,36.70853462,33.65930599,36.25724638,37.2064,37.80410959,36.32711932,1.598610535
688,36.99510604,35.01948052,37.01957295,36.53970827,36.75,36.46477355,0.831398852
689,37.30884808,33.86871961,36.24225865,37.18256579,35.84986595,36.09045162,1.386923146
690,37.88255034,32.38933764,35.6929982,35.35909823,35.58402204,35.38160129,1.958751928
691,36.84653465,34.60383387,35.53108348,38.49284579,34.94369973,36.0835995,1.595375307
692,35.31229773,33.91582492,35.52272727,36.7571885,35.68673051,35.43895379,1.017609622
693,35.70411392,33.54716981,35.11131059,37.57637795,34.56081081,35.29995662,1.499968555
694,36.69662921,33.8676236,36.1283906,36.10047847,35.65096953,35.68881828,1.083576645
695,35.00327869,35.0488189,37.09653916,37.38897893,35.45201669,35.99792647,1.15435303
696,37.69367909,35.35483871,37.16129032,35.89542484,35.88055556,36.3971577,0.983604202
697,36.82797428,33.87582781,37.36842105,36.12520064,36.40250696,36.11998615,1.339396201
698,38.29502573,33.8041958,36.84560144,37.16260163,34.79526462,36.18053784,1.833289479
699,35.9295302,32.87953795,36.11921708,35.77633712,35.82486631,35.30589773,1.362742565
700,36,35.72222222,36.65794066,36.57235772,35.88203018,36.16691016,0.421977976
701,36.96875,33.28846154,37.26595745,36.4968254,35.96716826,35.99743253,1.59228186
702,36.58552632,34.90819672,36.11573237,37.57852564,36.04076087,36.24574838,0.966916847
703,37.03770492,32.13902054,37.88363636,37.10963455,35.70539419,35.97507811,2.282928808
704,35.45757072,33.94983819,37.24412297,37.54486134,35.41724618,35.92272788,1.478308037
705,37.7634584,34.47222222,37.02402957,35.76797386,38.07650273,36.62083736,1.494241584
706,36.77302632,35.45800317,35.79927667,36.93780687,36.24142661,36.24190793,0.627851777
707,36.24960506,33.68438538,35.87056738,36.7284345,36.78838174,35.86427481,1.274870828
708,37.45928339,33.31907895,37.22262774,37.1712,35.45530726,36.12549947,1.760774923
709,36.43910256,35.27608347,35.57427536,37.07617504,36.124487,36.09802469,0.711286372
710,38.2195122,33.08103728,37.64070796,37.69592476,35.96493689,36.52042382,2.101290429
711,36.12038523,34.11305732,34.3321492,36.6726094,36.13933237,35.4755067,1.167596076
712,36.77100494,35.21348315,35.70274914,37.95659164,36.59414226,36.44759423,1.058414896
713,37.1300813,33.664,38.2,38.68248773,35.71111111,36.67753603,2.034570077
714,36.41329011,34.16174184,37.13405797,36.31045752,35.19916435,35.84374236,1.167446855
715,37.32045089,33.81260097,36.64705882,37.85805423,35.42382271,36.21239752,1.620630465
716,36.5300813,35.18118467,36.17531306,38.3081862,35.90068966,36.41909098,1.166359639
717,36.85393258,33.9724026,34.17037037,36.60487805,36.56104252,35.63252522,1.431201792
718,35.697411,34.51178451,36.39130435,38.55609756,36.45028409,36.3213763,1.473044585
719,35.10684474,35.02392344,35.21238938,37.68057785,36.81284153,35.96731539,1.209389731
720,37.22512235,33.3474026,35.74594595,36.6221865,36.33706294,35.85554406,1.499844249
721,37.6076555,33.96296296,36.83304348,36.23794212,34.62603878,35.85352857,1.521935776
722,35.60876623,34.24719101,35.99116608,38.10440457,34.00997151,35.59229988,1.641882783
723,36.52209493,34.29365079,37.14886165,36.74960128,36.24195804,36.19123334,1.11149546
724,36.35135135,34.3585209,37.44937833,36.23211447,36.46217331,36.17070767,1.122538942
725,36.17213115,35.26984127,36.10070671,36.54372019,35.26438356,35.87015658,0.575623437
726,37.29468599,35.01077199,34.558669,36.85623003,35.88919668,35.92191074,1.166955065
727,36.0096,34.65188834,38.0913884,35.49672131,35.05616438,35.86115249,1.345281067
728,37.27332242,34.78369906,35.70194004,36.6192,35.6039604,35.99642438,0.965630596
729,37.57211538,35.0083612,36.01691729,36.27014218,34.42629482,35.85876618,1.215007233
730,37.21963394,35.46202532,34.7145359,36.99676898,35.48777174,35.97614718,1.081945363
731,35.74958541,34.81669394,37.57713249,37.42054575,35.28176796,36.16914511,1.259069569
732,36.97607656,33.04508857,36.32667877,36.44057052,36.44015957,35.8457148,1.585856965
733,36.815486,35.06699346,36.82384342,38.58954041,35.0405954,36.46729174,1.478902082
734,38.96505824,35.27948304,34.87456446,38.79193548,34.98762036,36.57973231,2.104559853
735,38.0576,32.22168285,36.35449735,36.90894309,37.51458886,36.21146243,2.320110008
736,37.35426731,34.99169435,36.71556351,37,36.75418994,36.56314302,0.914590552
737,37.0224359,34.7744,37.01950355,36.93729904,36.32249322,36.41522634,0.962720727
738,36.23993289,33.64006515,35.43508772,37.91396104,36,35.84580936,1.540321336
739,37.45986622,35.30095541,34.83244207,35.73151125,35.55325035,35.77560506,1.000371213
740,38.08180301,35.37666667,36.62836625,37.05687204,34.70752089,36.37024577,1.343443657
741,37.12600969,33.85099338,33.73752311,36.89158576,34.07220708,35.1356638,1.716162462
742,35.94536424,34.70740103,36.95246479,38.15064103,36.80337079,36.51184837,1.278837752
743,36.84878049,34.0446281,36.03287197,37.66559486,37.54803789,36.42798266,1.483220305
744,36.73190789,35.85357737,36.0483871,36.86783439,36.24515235,36.34937182,0.436578437
745,35.75081433,34.63268608,37.32869565,35.35967742,34.73076923,35.56052854,1.08999506
746,36.15372168,36.99521531,37.25906736,36.27419355,37.61307902,36.85905538,0.629813414
747,36.54234528,34.75932203,36.22638146,37.2944,35.98493151,36.16147606,0.926012232
748,36.87317073,33.60267112,36.29301533,36.43221691,36.75139665,35.99049415,1.355214692
749,36.92753623,34.7827529,36.66077739,36.28778135,35.40348525,36.01246662,0.896731785
750,38.74592834,34.89166667,34.99646643,36.93375394,35.51816958,36.21719699,1.631241027
751,37.13570275,33.83333333,37.1886121,35.16693679,35.11079137,35.68707527,1.448459592
752,36.61003236,33.82747604,35.88571429,36.27536232,36.2195122,35.76361944,1.11239519
753,37.07830343,33.85221675,37.78671329,36.98420221,37.40446304,36.62117974,1.579549351
754,36.61352657,33.29848229,34.93406593,36.6544586,36.47796143,35.59569897,1.470569172
755,37.24709784,34.36044657,35.3041958,36.6307947,37.61026352,36.23055969,1.364971948
756,37.24836601,35.56869565,36.77798165,36.42810458,35.07036536,36.21870265,0.888543252
757,38.02672956,33.24038462,35.59528131,36.64761905,36.99865047,36.101733,1.82015605
758,36.69543974,31.56105611,36.45856354,36.95741325,35.26938239,35.388371,2.23484518
759,37.44098361,34.67647059,38.37321429,36.5815832,35.11388889,36.43722811,1.551442853
760,37.92407108,35.02931596,37.61578947,36.92532468,35.63636364,36.62617297,1.253300333
761,36.98371336,32.86764706,36.46181172,37.00323102,36.23874488,35.91102961,1.733240457
762,37.61779242,35.25370675,36.3884007,35.73202614,36.0821727,36.21481975,0.8906298
763,37.22727273,33.58584071,37.27491409,36.12012987,35.21489971,35.88461142,1.543049772
764,36.15676568,34.7385399,36.36535163,37.80594679,35.51743375,36.11680755,1.137478886
765,35.87833333,35.4544,36.01431127,36.72875817,35.93587995,36.00233654,0.460396434
766,37.15472313,34.83548387,36.94852941,36.74043261,35.67375887,36.27058558,0.984604276
767,35.93884298,34.52921536,38.79931389,36.6032,35.22341857,36.21879816,1.637885199
768,36.50748752,34.24628099,37.65194346,35.88998358,36.3415978,36.12745867,1.235875727
769,37.04966887,33.90839695,36.05090909,38.64573269,34.52468265,36.03587805,1.91371539
770,37.43383585,33.47020934,36.01393728,37.21256039,33.71983356,35.57007528,1.884224351
771,37.68352365,34.45779221,36.4689781,38.32380952,34.87427746,36.36167619,1.691588813
772,35.34825871,34.64132231,36.71818182,37.10575428,36.47082768,36.05686896,1.026493756
773,37.07258065,33.35294118,34.58348968,36.52132701,36.66437414,35.63894253,1.598844389
774,38.33116883,36.08974359,37.42153285,38.259375,35.30369357,37.08110277,1.342465989
775,38.16719745,35.47351525,36.71327434,38.93769968,37.53269755,37.36487685,1.336739348
776,36.85089141,33.88341544,37.08711434,35.5228013,36.35443038,35.93973057,1.296238931
777,36.18578352,33.6836248,36.65225225,38.29354839,36.3677686,36.23659551,1.653879783
778,35.31301483,34.21293375,36.21946903,36.15460526,34.74581006,35.32916659,0.874718369
779,36.30322581,34.43853821,37.676951,35.75816993,34.07052186,35.64948136,1.458537329
780,36.68256579,35.8516129,35.76811594,37.37479806,35.46194927,36.22780839,0.784501432
781,37.23164763,34.56928214,35.44665461,35.89983845,37.41216216,36.111917,1.205374201
782,36.5,34.3536,37.19926874,36.62200957,34.71369295,35.87771425,1.261506162
783,35.90212072,34.15955766,36.37102473,37.39808917,35.56160458,35.87847937,1.184005413
784,37.32268371,32.30463576,37.80385289,38.38095238,35.58728011,36.27988097,2.454928688
785,36.78232406,33.91846922,36.61579892,36.15654952,35.20768137,35.73616462,1.18619567
786,37.59868421,34.25822368,35.18681319,38.33764136,35.93424658,36.2631218,1.686236486
787,36.28892456,36.49093904,35.86323268,38.45527157,36.10164835,36.64000324,1.040897924
788,38.13810316,35.02610114,37.98021583,36.61833333,36.01969058,36.75648881,1.319333741
789,36.69967532,32.48816029,36.22759857,36.98509934,36.36514523,35.75313575,1.848878495
790,36.18241042,34.51174497,36.8920742,36.13673806,34.70056497,35.68470652,1.031279762
791,35.72532895,32.82658023,37.01426025,35.63461538,37.35205479,35.71056792,1.783077714
792,38.04227642,35.78140294,35.38297872,36.87987013,35.17318436,36.25194251,1.197895375
793,35.87419355,34.10754414,37.11449016,37.83225806,35.17222222,36.02014163,1.489938086
794,37.09390445,33.73354735,37.60249554,35.93387097,35.20194986,35.91315363,1.541506741
795,37.72312704,33.80187207,37.82129964,38.71014493,35.57718121,36.72672498,2.000067551
796,35.20717781,35.55433071,36.98236332,38.19457735,37.38787024,36.66526389,1.257149473
797,36.00656814,35.58360129,38.79676259,39.01446945,36.53571429,37.18742315,1.606195753
798,36.01151316,32.5056,35.41289199,37.22258592,36.46334716,35.52318765,1.811650944
799,35.11928105,34.65024631,37.78135593,37.31884058,36.38407821,36.25076042,1.354915356
800,35.46964856,35.30707395,36.49744463,37.75752773,36.56737589,36.31981415,0.988469016
801,35.66721582,36.17834395,35.51393728,37.21359223,35.42622951,35.99986376,0.738381242
802,37.34083601,34.61502347,38.1210084,36.63446055,36.45578231,36.63342215,1.305645189
803,37.0375817,35.20224719,37.50615114,35.60777958,34.97534247,36.06582042,1.136175039
804,38.53637902,34.20031546,37.68006993,35.34975369,36.86585366,36.52647435,1.752238893
805,37.13001605,34.95748299,38.30122592,36.42833608,35.99046322,36.56150485,1.251653204
806,36.7807309,35.51129032,37.13275862,36.06752412,34.6509299,36.02864677,0.993977669
807,36.04187605,34.35862069,35.85370052,36.4212272,36.27792916,35.79067072,0.829588213
808,36.23300971,34.66220736,36.63227953,36.31604538,37.34078212,36.23686482,0.982448059
809,36.63355049,35.66347687,38.42736486,38.34768212,36.79041096,37.17249706,1.190519661
810,38.09822866,34.86804452,37.08703072,35.61316212,36.9682959,36.52695238,1.281051224
811,36.42200328,36.152,37.6427379,35.36981758,36.42666667,36.40264509,0.816752345
812,37.84375,36.15165877,36.58277027,37.40286624,37.49363508,37.09493607,0.70117581
813,37.45932203,34.1391162,37.63193277,36.55211726,36.30307076,36.41711181,1.394855543
814,37.0048,32.89320388,37.21080139,36.39712919,37.29986245,36.16115938,1.860466165
815,37.74958814,34.73524721,36.62587413,36.74721781,35.89972145,36.35152975,1.118358297
816,36.93030794,34.39047619,36.74832215,36.24719101,37.42625169,36.3485098,1.173033214
817,36.61716172,33.06349206,35.48469388,37.8974359,35.57517241,35.72759119,1.780394375
818,36.36661211,34.11624204,36.02058319,35.68659128,36.33149931,35.70430559,0.929289117
819,36.65901639,33.859375,35.91059603,37.77957861,35.57041252,35.95579571,1.446223219
820,35.1295082,34.88107203,35.63787375,36.54983923,37.32561308,35.90478126,1.019206968
821,36.6884984,34.97118644,34.2957265,36.04440789,36.00828729,35.60162131,0.954665961
822,36.83149606,33.2134647,37.05657238,36.65810594,36.4047619,36.0328802,1.594054578
823,38.33823529,33.8601626,36.20133111,35.86326194,36.62173315,36.17694482,1.60744243
824,34.99665552,32.99509804,35.96891192,35.86206897,36.51630435,35.26780776,1.382223766
825,36.69391026,34.73510972,35.85308848,36.25796178,35.22079772,35.75217359,0.785756434
826,36.54560261,34.10194175,35.32708688,36.94382022,35.67391304,35.7184729,1.112874788
827,35.81433225,35.17335474,35.7037037,35.97572816,35.97799175,35.72902212,0.331487113
828,38.23089172,34.78683386,37.38971808,36.42351047,35.37669377,36.44152958,1.41183358
829,35.2364532,35.67419355,36.87128713,37.05815832,36.65384615,36.29878767,0.798301052
830,38.10562181,34.27272727,38.32263514,36.80769231,36.3677686,36.77528902,1.627421541
831,38.25370675,33.82108626,36.32137031,35.9771615,36.37067773,36.14880051,1.577763742
832,36.82182986,33.7827476,35.60787671,35.19269103,37.79166667,35.83936237,1.539331686
833,37.3663522,35.68404423,38.2680067,36.6465798,35.82118294,36.75723318,1.08323951
834,36.99672131,35.26205788,36.33052277,37.9078125,35.49030471,36.39748383,1.09050769
835,35.92939245,33.06199021,36.79598662,37.06229508,35.82572614,35.7350781,1.58732525
836,35.16390728,34.50154321,36.43493151,36.95765472,37.07365439,36.02633822,1.140170712
837,38.11774194,36.4592,35.41275168,36.76677316,36.9772423,36.74674182,0.974087142
838,37.63235294,34.29623568,39.06425041,35.22385621,36.08659218,36.46065748,1.904329959
839,34.6433121,34.53618421,37.81729201,35.66721854,36.32571429,35.79794423,1.350796948
840,36.47508306,35.5516129,36.38095238,37.79310345,35.17337032,36.27482442,1.011530265
841,38.07794362,34.12666667,36.76046901,37.95153473,36.06995885,36.59731457,1.615162462
842,37.0557377,35.33821138,36.11488673,37.9312,35.55240793,36.39848875,1.084164531
843,37.65042017,35.66936791,35.85524126,36.53418124,35.37398374,36.21663886,0.907846817
844,37.1016129,34.94354839,37.76872964,37.90333333,35.92275862,36.72799658,1.268541926
845,37.61730449,35.06200318,36.89900662,36.35679214,35.66803841,36.32062897,1.003395388
846,37.10032362,33.88958991,37.20819672,37.63784666,35.07639836,36.18247105,1.619674766
847,37.18181818,34.26232394,37.2677686,37.50649351,37.6849866,36.78067816,1.421694414
848,36.08361775,33.80592105,37.8723748,36.0295082,35.09327846,35.77694005,1.491726995
849,37.46003263,34.22705314,36.35371901,35.92105263,36,35.99237148,1.162550503
850,36.37748344,31.64128596,35.87908497,38.0755627,35.38803894,35.4722912,2.368838128
851,37.13915858,33.12012987,36.01320132,38.57920792,36.29752066,36.22984367,2.004257966
852,36.17736486,34.11746032,37.80033557,37.75947282,37.07082153,36.58509102,1.528673277
853,36.7301855,33.31753555,35.72756933,37.69529984,33.98470097,35.49105824,1.833259938
854,37.41983471,34.37810945,36.04975124,37.37037037,35.97811218,36.23923559,1.24911573
855,39.51470588,32.8708134,37.29228243,38.72937294,34.88324176,36.65808328,2.754370059
856,36.01839465,32.66776316,33.79042904,37.74304419,36.31120332,35.30616687,2.044160772
857,36.1737013,35.17147436,39.0355412,35.87868852,37.93574297,36.83902967,1.594764922
858,37.36318408,34.25480769,37.8592233,36.87479936,36.16168478,36.50273984,1.404310992
859,37.3255814,34.05,36.88225806,36.17684887,34.61517615,35.8099729,1.423596365
860,37.63087248,33.04912281,36.77996716,36.94871795,35.17695473,35.91712703,1.838402815
861,36.16171617,33.89930556,36.5971564,36.89430894,36.16621622,35.94374066,1.18398224
862,36.06228956,33.15064103,35.824,36.55016181,35.19252078,35.35592264,1.326105672
863,37.93800979,34.34975369,38.4208,37.16776316,36.25104603,36.82547453,1.609279445
864,37.69869707,34.53639241,36.44426494,36.35771065,35.24684432,36.05678188,1.214924868
865,37.92207792,31.9264214,36.69025157,38.65384615,35.3029872,36.09911685,2.657276747
866,36.98668885,33.56622517,36.70304976,37.17295597,34.77023121,35.83983019,1.593030049
867,36.32475884,33.4339934,37.09076433,37.67524116,36.08888889,36.12272932,1.629313256
868,36.64412238,33.79069767,35.94556765,37.52733119,35.69637883,35.92081955,1.386763493
869,38.6097561,34.74086379,36.46416938,38.16,35.09986684,36.61493122,1.746198855
870,37.88118812,35.36319218,36.04692557,36.81832543,35.73761714,36.36944969,1.000328805
871,36.37060703,32.26865672,36.17316693,37.87638669,36.54002714,35.8457689,2.108540917
872,38.8897893,34.73529412,37.05405405,35.90255591,37.34405594,36.78514987,1.564854091
873,37.04173355,35.00972447,37.46730463,36.15905512,36.96385542,36.52833464,0.971785165
874,38.1458671,35.03883495,35.60465116,37.24726135,34.73632539,36.15458799,1.476307194
875,38.16531605,34.57635468,36.09951846,36.25158228,37.56596306,36.5317469,1.398840913
876,36.61437908,33.395,37.98373984,37.45700637,36.17181208,36.32438747,1.783603178
877,35.49169435,34.97639123,36.61191626,37.2962963,35.84824903,36.04490943,0.918411566
878,37.68471338,33.63506261,37.76303318,35.5312,35.92266667,36.10733517,1.710820248
879,35.02291326,34.47476341,35.32387312,37.03821656,37.00552486,35.77305824,1.180005698
880,37.47694754,34.8952381,37.70261941,37.51690821,36.63623978,36.84559061,1.165276787
881,38.13621795,32.96422764,36.26537217,36.12987013,36.63866667,36.02687091,1.888843194
882,36.17320261,35.67774086,39.0356564,36.04012841,36.47361111,36.68006788,1.347452787
883,36.23271501,35.15686275,37.05669291,36.74025974,36.28975741,36.29525756,0.720710641
884,36.90544872,35.83012821,37.40327869,38.20224719,35.29707113,36.72763479,1.174161899
885,37.4089404,34.27973199,37.31691297,38.28346457,36.6111869,36.78004737,1.518558957
886,37.82643312,32.31694915,36.76384365,38.57467532,36.89222374,36.474825,2.438334521
887,36.70792079,34.80750408,37.44844517,37.84935897,35.47554348,36.4577545,1.291189291
888,38.3488746,34.50715421,37.23831776,36.36363636,35.34520548,36.36063768,1.515744113
889,36.92845528,34.95238095,35.47249191,37.10618067,34.68662953,35.82922767,1.12255973
890,38.75798319,33.31914894,35.97826087,37.23217247,35.55722071,36.16895724,2.022713281
891,37.81518152,36.05591054,37.23801917,37.83306836,36.01843972,36.99212386,0.904106224
892,38.21630616,34.70181219,37.43589744,38.04769475,34.23504868,36.52735184,1.908973098
893,36.45292208,34.54428341,36.80826446,36.76835237,36.31721195,36.17820685,0.936715137
894,35.93097643,33.37019231,36.79349593,37.105939,36.71531792,35.98318432,1.523454588
895,36.96534653,37.26633987,37.12908497,36.41883117,36.49166667,36.85425384,0.380378427
896,37.42389525,34.53658537,35.98089172,36.5768595,35.91701245,36.08704886,1.057259608
897,37.29153094,33.6693038,36.72755906,37.26644737,35.75136612,36.14124146,1.516204236
898,36.78606159,36.03559322,37.90125392,36.8,36.25034578,36.7546509,0.722687563
899,37.34717608,34.59903382,36.85007974,36.14448052,35.58490566,36.10513516,1.076816619
900,36.95261438,35.13809524,34.48949919,36.75,38.01371742,36.26878525,1.430760023
901,37.55821372,34.8226601,37.22638436,38.00633914,35.38844086,36.60040764,1.406692267
902,37.35980551,34.08347245,36.82022472,37.40952381,35.78791946,36.29218919,1.396404343
903,37.40740741,36.77671451,36.8528481,37.36276083,36.84203297,37.04835276,0.309172259
904,36.21824104,34.96557121,38.0171875,38.02694136,36.37067773,36.71972377,1.307918121
905,38.17041801,35.5800317,37.29617834,36.31727575,36.43213296,36.75920735,0.996567833
906,35.56187291,34.47401575,36.98722045,36.18383518,34.57163324,35.55571551,1.070311977
907,36.91830065,33.73770492,38.17973856,37.47217806,35.73314993,36.40821443,1.740534217
908,37.1902439,34.34335443,36.7745098,37.21487603,35.49162011,36.20292086,1.25394478
909,36.62297735,34.44958678,37.20545746,36.2128,36.66942149,36.23204861,1.057022446
910,36.58333333,35.3273906,37.33601286,37.08399366,34.5666218,36.17947045,1.18808445
911,35.82741935,34.15721232,38.91283677,36.34210526,33.90758621,35.82943198,2.016186549
912,35.05718954,32.52598425,36.79647436,35.66878981,34.96005706,35.001699,1.565263995
913,37.77867528,33.61967213,36.90498442,37.41214058,35.55252387,36.25359926,1.697163538
914,36.07804878,32.95389507,36.99353796,36.47096774,34.14609929,35.32850977,1.708524754
915,35.070626,32.57723577,35.54159869,37.75555556,34.99855282,35.18871377,1.842764754
916,38.28084416,33.87816456,36.81290323,36.79440789,35.1862069,36.19050535,1.693895588
917,38.78253707,34.3744,36.58293076,36.17335474,34.30403458,36.04345143,1.845386585
918,36.33226837,34.8015625,35.94855305,39.31948882,34.92786421,36.26594739,1.827850006
919,40.02208202,34.80967239,38.43622047,36.20650407,36.88679245,37.27225428,2.016499678
920,37.45135566,33.86764706,35.02681388,37.72408293,35.3579235,35.88556461,1.652248502
921,36.57166124,33.9410802,36.11746032,36.44408428,35.57025921,35.72890905,1.071702002
922,35.86612903,34.49917355,37.9286872,38.00161812,36.5166205,36.56244568,1.473251666
923,37.18416801,33.39898132,37.21621622,39.35612083,36.43654114,36.7184055,2.15176188
924,38.0208,33.99038462,37.45971564,36.5072,35.88308116,36.37223628,1.567727574
925,38.27586207,34.09415584,38.7027027,37.38071895,36.87196765,37.06508145,1.810463477
926,36.95322581,35.49757674,36.90708661,37.10987261,36.52785515,36.59912338,0.651839479
927,37.98522167,34.28026534,37.18488746,37.34651899,36.46092715,36.65156412,1.432256863
928,37.29363785,34.82334385,36.21405751,34.75367047,36.56984786,35.93091151,1.113332493
929,36.68092105,34.35313002,37.81818182,36.71243942,35.6099865,36.23493176,1.310089227
930,37.88962109,36.89869281,36.72063492,37.25331126,36.5572843,37.06390888,0.529026402
931,35.88091354,35.74126984,37.61165049,35.63074485,34.64548023,35.90201179,1.072567586
932,36.10912052,35.15408805,37.97971919,38.60653188,35.56889495,36.68367092,1.523941663
933,37.51623377,35.4752,36.45135566,37.19967794,35.9359673,36.51568693,0.850259384
934,36.40032154,34.20031299,38.27511592,38.47460317,36.43835616,36.75774196,1.733510582
935,38.83495146,35.2789916,36.5921875,36.72875817,39.04068241,37.29511423,1.604503242
936,36.19224556,33.33603896,36.92733017,38.59061489,34.29501385,35.86824869,2.093147107
937,37.819063,35.64920635,37.85214626,36.89776358,35.87165021,36.81796588,1.041585856
938,36.57585644,35.71496815,37.60567823,37.71585557,36.21803499,36.76607868,0.872979564
939,34.98858075,34.16407599,35.53140097,36.27508091,35.96595745,35.38501921,0.836509484
940,37.62140575,35.66666667,37.72583201,38.47853736,37.04911323,37.308311,1.049280879
941,37.84702093,34.59872611,35.76384365,37.28846154,36.35055866,36.36972218,1.277730089
942,36.97572816,35.61612903,37.55573506,36.58360129,36.08160443,36.56255959,0.755744202
943,37.42351047,33.68395462,36.13050571,37.42996743,36.08725762,36.15103917,1.528548051
944,38.16611842,34.75811688,36.25796178,36.16504854,36.68256131,36.40596139,1.221678629
945,36.15346535,34.90081301,37.11003236,35.7721519,37.49863014,36.28701855,1.042814018
946,35.90569106,33.73529412,37.64197531,36.38032787,36.13108108,35.95887389,1.413085682
947,38.41989882,34.95275591,35.85618729,36.47435897,37.63087248,36.66681469,1.381562964
948,38.20833333,34.35284553,37.27569331,36.5648,36.31129477,36.54259339,1.428383084
949,35.71575342,34.37723577,36.78861789,37.70521173,36.45148248,36.20766026,1.248203466
950,37.07107438,33.84603175,36.32512315,36.63192182,36.45492372,36.06581496,1.272508091
951,37.11861614,34.30995106,37.06075534,36.31433225,35.98087432,36.15690582,1.141144464
952,37.36538462,32.26245847,36.75705329,37.33223684,36.14794521,35.97301569,2.133056699
953,37.32385466,34.23076923,35.06546645,35.62153344,35.73287671,35.5949001,1.134700817
954,37.3022508,34.51712887,36.76602564,36.38834951,36.97158322,36.38906761,1.09766576
955,37.39452496,34.11428571,37.16091954,36.03084416,35.59644323,36.05940352,1.322357549
956,37.98883573,33.72624799,36.29470199,36.55714286,36.09929078,36.13324387,1.536535242
957,38.98051948,34.56628478,35.94299674,37.75041051,37.10176391,36.86839508,1.6918596
958,37.60601002,35.63255814,38.85275081,39.22940226,35.62106703,37.38835765,1.716640119
959,36.48298217,34.11459969,36.85575365,36.6411093,36.44322845,36.10753465,1.125830195
960,36.54750403,33.72561983,34.7424,35.81743421,35.84615385,35.33582238,1.107413984
961,38.45833333,33.9771615,38.29793978,37.06518283,35.3598862,36.63170073,1.934227021
962,36.72249589,34.22240527,36.6192,38.2600321,37.3575419,36.63633503,1.499275301
963,36.60096154,35.9,37.42834395,36.80681818,35.49578652,36.44638204,0.761613978
964,38.05289256,32.96855346,36.71610845,36.54619125,37.03804348,36.26435784,1.932827018
965,37.32405892,34.21634615,36.00487013,36.41721854,37.0140647,36.19531169,1.219245876
966,36.25326797,33.72653722,37.7977707,37.06188925,35.28631876,36.02515678,1.588910205
967,37.12479475,34.31147541,38.09119497,37.94590164,37.7397454,37.04262243,1.57061409
968,36.6726094,34.82103611,36.49206349,38.35387046,36.46089385,36.56009466,1.251907032
969,36.43512658,34.5529595,36.16639742,37.17128874,35.69073569,36.00330159,0.971912634
970,36.67310789,33.88765823,36.38852459,37.37662338,35.70096022,36.00537486,1.327628112
971,35.9648,32.4352,36.36102236,37.0356564,37.56162465,35.87166068,2.016697551
972,35.7247557,34.9328,37.79714739,37.00160772,35.71650212,36.23456258,1.145960845
973,35.79647436,34.9984051,38.66824645,37.57348243,35.57520891,36.52236345,1.537541111
974,36.83173077,35.92834395,38.15165877,36.80952381,36.90264256,36.92477997,0.793811774
975,36.91162029,35.53484603,37.89465409,37.33333333,37.41701534,37.01829382,0.899754502
976,36.71082391,35.38028169,37.61129032,36.69230769,36.0530086,36.48954244,0.832078535
977,37.19674797,34.74032258,35.8913738,36.79349593,34.82892907,35.89017387,1.114846019
978,36.1104,34.88235294,36.24496124,37.1328,35.72739917,36.01958267,0.818070713
979,35.74484945,33.75,37.43079316,37.88019169,36.16735254,36.19463737,1.623921182
980,37.2099359,34.77457627,36.8736,37.23709677,36.26271186,36.47158416,1.026675825
981,37.59247136,35.73476112,37.4107425,35.5623987,36.37052342,36.53417942,0.935221273
982,37.90645161,34.56993007,38.84194053,37.11811024,35.81181319,36.84964913,1.690587939
983,37.77192982,34.85507246,37.84676145,37.38448845,34.92947814,36.55754607,1.530494975
984,37.33835846,33.1456,35.61244019,37.41652893,35.8226257,35.86711065,1.734843169
985,38.52317881,34.63317384,37.47860539,38.04472843,36.18315508,36.97256831,1.573684648
986,37.5072,35.59437086,37.15948963,37.57119741,37.36149584,37.03875075,0.822787896
987,37.03600655,34.96457327,36.74056604,36.94728435,34.80570652,36.09882734,1.114529773
988,36.78205128,34.88341544,37.71107544,36.53429027,34.91746905,36.1656603,1.235543114
989,38.06799337,33.42916667,36.86427457,37.28964401,35.65096953,36.26040963,1.808223521
990,36.91652755,33.60355987,36.12050078,37.70512821,35.41403026,35.95194933,1.568179428
991,37.80793651,34.65483871,35.374034,37.50569106,36.7739726,36.42329458,1.363834154
992,38.65837479,34.45295056,36.60793651,37.5921875,37.51634877,36.96555963,1.581356458
993,35.60416667,34.99830508,36.36783439,39.20294599,35.78005464,36.39066136,1.646172559
994,37.16260163,35.1884058,35.75284553,37.44612795,35.68275862,36.2465479,0.99491354
995,35.13843648,33.96590909,36.9418239,36.53694581,34.78038674,35.47270041,1.240200868
996,37.94281046,34.50348432,35.0416,36.0276873,35.98565841,35.9002481,1.311851961
997,38.90322581,35.16447368,37.6203125,36.84278768,35.9701897,36.90019787,1.45014099
998,36.81570513,35.57189542,36.33541342,37.23101777,35.65264586,36.32133552,0.721271032
999,35.66231648,34.76744186,36.92824427,36.40359477,36.09243697,35.97080687,0.815787856

==> experiment_1/PPO_FRR.csv <==
Step,PPO_FRR_4 - Mean Episode Reward,PPO_FRR_3 - Mean Episode Reward,PPO_FRR_2 - Mean Episode Reward,PPO_FRR_1 - Mean Episode Reward,PPO_FRR_0 - Mean Episode Reward,AVERAGE,STDEV
0,1.175324675,1.2,2.114503817,1.234375,1.622516556,1.46934401,0.404319492
1,2.111111111,2.157575758,1.795180723,1.630681818,2.17816092,1.974542066,0.246993641
2,2.371287129,2.255434783,2.005882353,2.197309417,1.956756757,2.157334088,0.173325251
3,2.540084388,2.703296703,2.600961538,2.562790698,2.283783784,2.538183422,0.155347832
4,2.704166667,2.592417062,2.784482759,2.924686192,2.794117647,2.759974065,0.122562597
5,3.02811245,2.716101695,3.151515152,2.932862191,2.64940239,2.895598775,0.210519292
6,3.281512605,2.81779661,2.809716599,3.257142857,3.02919708,3.03907315,0.228033198
7,2.818897638,3.210743802,2.912350598,2.928571429,3.327137546,3.039540202,0.217484086
8,3.645614035,3.004608295,3.072796935,3.032967033,3.122377622,3.175672784,0.266409734
9,3,3.283950617,3.138181818,3.071428571,3.226229508,3.143958103,0.114438108
10,2.939393939,2.992277992,3.43902439,3.259124088,3.594339623,3.244832006,0.281578791
11,3.094462541,3.007604563,3.327974277,3.326984127,3.381270903,3.227659282,0.165597784
12,3.222891566,3.418326693,3.29,3.46975089,3.18,3.31619383,0.12444987
13,3.358024691,3.104477612,3.173652695,3.503623188,3.758842444,3.379724126,0.263523538
14,3.727810651,3.416370107,3.19375,3.117088608,3.42,3.375003873,0.238527614
15,3.409356725,3.709897611,3.445121951,3.573573574,3.44047619,3.51568521,0.125509797
16,3.666666667,3.722627737,3.33836858,3.212025316,3.478547855,3.483647231,0.21535909
17,3.306358382,3.369491525,3.493710692,3.1,3.459459459,3.345804012,0.155989275
18,3.805479452,3.750853242,3.27613941,3.505555556,3.504451039,3.56849574,0.213863831
19,3.48199446,3.292358804,3.403183024,3.443213296,3.342465753,3.392643068,0.076201717
20,3.319201995,3.669871795,3.498666667,3.408695652,3.323119777,3.443911177,0.146150128
21,3.518041237,3.750759878,3.618666667,3.688311688,3.57106599,3.629369092,0.092354802
22,3.562674095,3.349056604,3.413202934,3.53038674,3.590330789,3.489130232,0.103365768
23,3.674698795,3.760655738,3.523364486,3.371104816,3.323607427,3.530686252,0.188432388
24,3.727979275,3.391176471,3.674757282,3.4375,3.62591687,3.571465979,0.148813302
25,3.6225,3.563694268,3.444964871,3.56,3.776442308,3.593520289,0.120812046
26,3.363855422,3.717201166,3.720430108,3.454545455,3.523474178,3.555901266,0.159133215
27,3.597590361,3.686390533,3.745454545,3.604422604,3.641860465,3.655143702,0.061631717
28,3.817283951,3.856338028,3.637387387,3.581081081,3.789346247,3.736287339,0.120060453
29,3.750547046,3.639053254,3.593220339,3.619158879,3.434482759,3.607292455,0.113724067
30,3.95,3.505586592,3.575221239,3.486111111,3.75,3.653383788,0.195735417
31,3.997782705,3.888,3.551282051,3.681093394,3.808102345,3.785252099,0.174527607
32,3.734341253,3.49867374,3.662895928,3.50896861,3.373913043,3.555758515,0.143078616
33,3.483122363,3.962025316,3.723628692,3.751540041,3.57367387,3.698798057,0.183615723
34,3.91902834,3.504065041,3.704741379,3.498942918,3.571729958,3.639701527,0.176836102
35,3.746124031,3.988207547,3.545842217,3.768595041,3.669371197,3.743628007,0.16208179
36,3.962524655,3.835380835,3.730382294,3.551282051,3.43,3.701913967,0.213991215
37,3.854990584,3.554245283,3.61,3.505219207,3.510679612,3.607026937,0.144851936
38,3.723658052,3.495192308,3.64375,3.589583333,3.583969466,3.607230632,0.084104256
39,4.281132075,3.725118483,3.675350701,3.406382979,3.52,3.721596848,0.337354358
40,3.821092279,4.059241706,3.641025641,3.723014257,3.631775701,3.775229917,0.176126679
41,3.807619048,3.748283753,3.626582278,3.52,3.765799257,3.693656867,0.11814367
42,3.647173489,3.918414918,3.77589852,3.567404427,3.590252708,3.699828812,0.146528333
43,3.925788497,3.753779698,3.679012346,3.481707317,3.436493739,3.655356319,0.200894958
44,3.968565815,3.968819599,3.707566462,3.580645161,3.635859519,3.772291311,0.184850098
45,3.958254269,3.67230444,3.601609658,3.712473573,3.856617647,3.760251917,0.144634177
46,4.005494505,3.588865096,3.660039761,3.586419753,3.612565445,3.690676912,0.178455425
47,3.833333333,3.748329621,3.612903226,3.688284519,3.676174497,3.711805039,0.083227836
48,4.21611002,3.696145125,3.881091618,3.527272727,3.683274021,3.800778702,0.263870859
49,3.964218456,3.609544469,3.624242424,3.76247505,3.711504425,3.734396965,0.143049409
50,3.691042048,3.624175824,3.755381605,3.573099415,3.676573427,3.664054464,0.069081162
51,3.76953125,3.721276596,3.827852998,3.794661191,3.826086957,3.787881798,0.044374223
52,4.233151184,3.739316239,3.76171875,3.753398058,3.687725632,3.835061973,0.224387213
53,4.102040816,3.699561404,3.721062619,3.671232877,3.676666667,3.774112876,0.184383462
54,4.102466793,3.680089485,3.802656546,3.672316384,3.684027778,3.788311397,0.183671782
55,3.797752809,3.779443255,3.745454545,3.630218688,3.581151832,3.706804226,0.095780725
56,4.042857143,3.817596567,3.796577947,3.754158965,3.795811518,3.841400428,0.114945539
57,4.356321839,3.784552846,3.633628319,3.711026616,3.917107584,3.880527441,0.28575306
58,4.119180633,3.725446429,3.789571695,3.677606178,3.667844523,3.795929891,0.187019885
59,4.258780037,3.677282378,3.717668488,3.803607214,3.659793814,3.823426386,0.249621726
60,3.758318739,3.895522388,3.667896679,3.591397849,3.770689655,3.736765062,0.11477566
61,4.220703125,3.84,3.697674419,3.58812616,3.664948454,3.802290431,0.251080096
62,4.340425532,3.80952381,3.916363636,3.823984526,3.678807947,3.91382109,0.253069913
63,4.166064982,3.799171843,3.741573034,3.724584104,3.558677686,3.79801433,0.224344751
64,4.144954128,3.877159309,3.706293706,3.576923077,3.657807309,3.792627506,0.225520557
65,4.52886406,3.72597137,3.756660746,3.673431734,3.63422292,3.863830166,0.374743733
66,4.366956522,3.732106339,3.665523156,3.8,3.697347894,3.852386782,0.291954127
67,4.158536585,3.583850932,3.799635701,3.604340568,3.790893761,3.787451509,0.230676857
68,4.771126761,3.675052411,3.752362949,3.607526882,3.851674641,3.931548729,0.478058366
69,4.511666667,3.656976744,3.73015873,3.863799283,3.717241379,3.895968561,0.352374947
70,4.051756007,3.757142857,3.916949153,3.623674912,3.768982229,3.823701032,0.164422376
71,4.16036036,3.756487026,3.717857143,3.662288931,3.896039604,3.838606613,0.199521934
72,4.088888889,3.621782178,3.671532847,3.608695652,3.950576606,3.788295234,0.218121441
73,4.012048193,3.696737044,3.750883392,3.648393195,3.724590164,3.766530398,0.14239936
74,4.191564148,3.796844181,3.722419929,3.683636364,3.727569331,3.824406791,0.209260214
75,4.468965517,3.746031746,3.717465753,3.752362949,3.799003322,3.896765858,0.321205333
76,4.336501901,3.80539499,3.735945486,3.682156134,3.820642978,3.876128298,0.263297407
77,4.100558659,3.968814969,3.71875,3.702290076,3.767479675,3.851578676,0.175170321
78,4.296875,3.735470942,3.72425829,3.712945591,3.705400982,3.834990161,0.258452829
79,4.482078853,3.645669291,3.755,3.721830986,3.818770227,3.884669871,0.33973972
80,4.52886406,3.878968254,3.647651007,3.68738574,3.760064412,3.900586695,0.362069546
81,4.94095941,3.889908257,3.690559441,3.620320856,3.840625,3.996474593,0.539159708
82,4.251376147,3.78805395,3.731578947,3.690217391,3.739273927,3.840100073,0.232521167
83,4.815884477,3.8,3.640653358,3.74270073,3.658862876,3.931620288,0.498496744
84,4.428308824,3.773175542,3.793220339,3.748161765,3.820132013,3.912599697,0.289498072
85,4.480730223,4.066276803,3.673796791,3.806338028,3.754152824,3.956258934,0.327979452
86,4.842519685,3.749019608,3.701543739,3.690017513,3.775862069,3.951792523,0.499152749
87,4.644970414,3.887378641,3.760869565,3.931407942,3.637681159,3.972461544,0.393078157
88,4.977867203,3.903525046,3.743006993,3.896057348,3.791068581,4.062305034,0.516387431
89,4.788389513,3.688,3.74912892,3.884482759,3.730645161,3.968129271,0.464396347
90,4.94379845,3.869888476,3.746192893,3.724867725,3.775729647,4.012095438,0.5237762
91,5.038854806,3.971326165,3.823734729,3.820603908,3.823064771,4.095516876,0.531267966
92,5.023762376,3.878557875,3.825259516,3.735915493,3.715396579,4.035778368,0.556262327
93,4.992172211,3.718146718,3.799648506,3.68006993,3.726688103,3.983345094,0.565609274
94,4.998,3.774907749,3.765704584,3.678571429,3.699029126,3.983242578,0.568783922
95,4.968085106,3.840867993,3.639138241,3.814814815,3.685714286,3.989724088,0.553460493
96,5.274418605,3.763110307,3.797513321,3.738351254,3.91959799,4.098598296,0.660979726
97,5.061983471,3.822669104,3.772887324,3.710017575,3.742251223,4.021961739,0.582869616
98,5.331764706,3.792592593,3.715846995,3.67539267,3.78956229,4.061031851,0.71210735
99,4.627494457,3.772727273,3.72212693,3.684210526,3.747841105,3.910880058,0.401936223
100,5.561643836,4.018903592,3.835355286,3.762741652,3.802385009,4.196205875,0.769586931
101,6.5,4.017857143,3.72056239,3.811287478,3.75862069,4.36166554,1.200861236
102,6.12628866,3.697841727,3.736206897,3.79379562,3.649152542,4.200657089,1.077762466
103,6.196721311,3.805357143,3.76801406,3.907142857,3.778546713,4.291156417,1.066664374
104,7.286532951,3.730072464,3.793760832,3.739371534,3.852842809,4.480516118,1.569378702
105,5.674351585,3.837037037,3.800738007,3.7375,3.663879599,4.142701246,0.858746244
106,5.693548387,3.8375,3.769230769,3.884267631,3.73255814,4.183420985,0.846237211
107,5.005665722,3.703770197,3.741554054,3.740282686,3.8026534,3.998785212,0.563981678
108,6.36977492,3.746212121,3.828877005,3.736086176,3.75862069,4.287914182,1.164363145
109,5.703170029,3.777153558,3.692446043,3.73015873,3.818950931,4.144375858,0.872698295
110,7.372623574,3.887298748,3.81122449,3.788426763,3.691099476,4.51013461,1.601711874
111,6.048275862,3.810861423,3.811950791,3.747311828,3.658031088,4.215286198,1.026599146
112,5.621212121,3.873440285,3.794736842,3.828970332,3.743986254,4.172469167,0.811255999
113,7.355932203,3.781753131,3.957841484,3.756007394,3.759472817,4.522201406,1.586316816
114,6.180851064,3.766848816,3.847972973,3.777385159,3.801996672,4.275010937,1.065855368
115,7.857651246,3.814616756,3.737564322,3.913427562,3.68006993,4.600665963,1.822811332
116,7.382352941,3.652573529,3.814814815,3.845601436,3.84137931,4.507344406,1.609139353
117,7.497959184,3.746212121,3.899830221,3.740808824,3.71641791,4.520245652,1.666169402
118,5.881533101,3.793621013,3.785330948,3.827648115,3.750410509,4.207708737,0.936099272
119,6.378378378,3.718929254,3.813148789,3.849090909,3.75,4.301909466,1.161908427
120,6.618257261,3.689265537,3.766839378,3.791814947,3.773553719,4.327946168,1.280924115
121,7.159292035,3.771799629,3.761061947,3.91958042,3.69218241,4.460783288,1.510786695
122,7.862385321,3.798932384,3.903107861,3.71875,3.737024221,4.604039958,1.822894204
123,7.817073171,3.695271454,3.793459552,3.773195876,3.887583893,4.593316789,1.803435573
124,8.482517483,3.696629213,3.784172662,3.728695652,3.730508475,4.684504697,2.123386245
125,9.758823529,3.916044776,3.833043478,3.730633803,3.691252144,4.985959546,2.669563338
126,8.260115607,3.75,3.78113879,3.77486911,3.783783784,4.669981458,2.006990459
127,8.785714286,3.771428571,3.830479452,3.790940767,3.801369863,4.795986588,2.230427638
128,8.818181818,3.771428571,3.919104991,3.769633508,3.888519135,4.833373605,2.228598428
129,9.351351351,4.080985915,3.821731749,3.816112084,3.899505766,4.993937373,2.438219428
130,10.1409396,3.726315789,3.76119403,3.902097902,3.875205255,5.081150515,2.829478611
131,7.969879518,3.703703704,3.815699659,3.797639123,3.685524126,4.594489226,1.88775391
132,10.29090909,3.705357143,3.807432432,3.71454219,3.729064039,5.049460979,2.930336354
133,10.18421053,3.696202532,3.827225131,3.78852459,3.791530945,5.057538745,2.866306164
134,9.78125,3.698412698,3.811864407,3.814487633,3.628865979,4.946976143,2.703587324
135,11.76428571,3.721925134,3.881646655,3.834154351,3.655986509,5.371599673,3.57473382
136,10.24503311,3.672354949,3.818181818,3.703071672,3.726821192,5.033092549,2.914071024
137,8.859872611,3.911111111,3.870805369,3.781355932,3.705980066,4.825825018,2.25650573
138,10.58778626,3.728723404,3.808510638,3.717277487,3.826666667,5.133792891,3.049251213
139,10.49180328,3.732517483,3.795454545,3.771626298,3.845896147,5.12745955,2.999040384
140,9.605442177,3.688245315,3.782958199,3.881469115,3.757166948,4.943056351,2.607274496
141,12.36283186,3.70212766,3.785016287,3.788659794,3.727272727,5.473181665,3.851610909
142,11.4516129,3.852991453,3.798230088,3.753355705,3.730050934,5.317248217,3.429535284
143,14.9826087,3.757042254,3.84551495,3.803030303,3.807823129,6.039203866,4.999613856
144,15.05479452,3.721428571,3.856198347,3.757894737,3.808149406,6.039693116,5.03985229
145,11.24503311,3.718120805,3.82295082,3.847635727,3.664440735,5.25963624,3.346778477
146,13.98181818,3.776831346,3.899676375,3.790102389,3.735440932,5.836773845,4.553622761
147,16.0862069,3.752196837,3.861614498,3.851979346,3.753846154,6.261168746,5.492609476
148,13.84444444,3.866086957,3.834724541,3.846560847,3.761983471,5.830760052,4.479958669
149,13.04411765,3.863713799,3.833860759,3.896853147,3.727272727,5.673163616,4.120979168
150,14.5,3.881326353,3.775834658,3.791390728,3.842715232,5.958253394,4.77516513
151,17.28,3.808149406,3.795341098,3.811594203,3.818644068,6.502745755,6.024674204
152,15.15929204,3.870855148,3.846034215,3.743288591,3.752066116,6.074307221,5.078971409
153,14.89189189,3.746402878,3.923195084,3.924006908,3.854812398,6.068061832,4.933203198
154,14.09,3.847706422,3.835483871,3.858361775,3.741721854,5.874654784,4.592751764
155,13.39166667,3.812154696,3.841853035,3.800324675,3.771573604,5.723514535,4.286701418
156,12.65079365,3.834782609,3.837579618,3.873737374,3.744147157,5.588208082,3.948394811
157,13.39,3.781021898,3.920634921,3.905084746,3.719047619,5.743157837,4.275549589
158,17.03,3.81754386,3.898876404,3.887788779,3.827586207,6.49235905,5.890829015
159,13.69565217,3.742105263,3.815748031,3.843601896,3.747980614,5.769017596,4.431336915
160,13.4173913,3.731497418,3.835365854,3.968698517,3.731418919,5.736874402,4.294645188
161,15.01,3.91349481,3.923547401,3.816720257,3.776872964,6.088127086,4.98787108
162,14.05172414,3.786078098,3.811377246,3.805324459,3.845276873,5.859956163,4.579387307
163,16.26923077,3.842465753,3.780254777,3.820189274,3.74,6.290428115,5.578457579
164,11.56521739,3.704663212,3.852307692,3.821875,3.79047619,5.346907897,3.476577891
165,13.76190476,3.85016835,3.821316614,3.834448161,3.801324503,5.813832478,4.443143592
166,16.44339623,3.753001715,4.00764526,3.79644588,3.883797054,6.376857227,5.628207136
167,13.96190476,3.795414462,3.858267717,3.794168096,3.86547812,5.855046631,4.531996322
168,12.54716981,3.950704225,3.881278539,3.8265625,3.837748344,5.608692684,3.879032806
169,14.25438596,3.711148649,3.846749226,3.798360656,3.811036789,5.884336257,4.679265495
170,15.02830189,3.801358234,3.859939759,3.854368932,3.708542714,6.050502305,5.019110359
171,17.12,3.930555556,3.852986217,3.826825127,3.787162162,6.503505813,5.935031978
172,14.78095238,3.814102564,3.840125392,3.816425121,3.782462057,6.006813503,4.904935583
173,15.69,3.80661157,3.876712329,3.831730769,3.917218543,6.224454642,5.291570513
174,15.30693069,3.803225806,3.888024883,3.984375,3.770382696,6.150587816,5.119222809
175,17.90654206,3.825938567,3.857142857,3.914516129,3.811864407,6.663200803,6.28534262
176,16.18,3.810580205,3.87962963,3.871175523,3.811290323,6.310535136,5.51729356
177,14.34,3.803030303,3.899848255,3.766666667,3.792929293,5.920494904,4.706916368
178,14.12,3.794258373,3.836363636,3.827906977,3.8171875,5.879143297,4.606805977
179,16.85,3.807383628,3.845454545,3.915605096,3.805993691,6.444887392,5.816804847
180,12.31775701,3.797752809,3.825471698,3.885167464,3.83,5.531229796,3.793916472
181,13.89622642,3.78817734,3.904320988,3.911111111,3.756888169,5.851344804,4.497747693
182,13.91056911,3.78098472,3.779610195,3.82519685,3.806930693,5.820658313,4.522437611
183,16.72868217,3.810679612,3.848580442,3.811926606,3.795341098,6.399041986,5.774477563
184,12.58015267,3.777586207,3.889952153,3.966101695,3.7792,5.598598545,3.903617344
185,16.82,3.788659794,3.834609495,3.844660194,3.727272727,6.403040442,5.82344212
186,17.95,3.791390728,3.858231707,3.8265625,3.866043614,6.65844571,6.312239559
187,13.27692308,4.065546218,3.854103343,3.854914197,3.800947867,5.770486941,4.197452666
188,16.91538462,3.817391304,3.869955157,3.839762611,3.814332248,6.451365187,5.849607027
189,22.92,3.822075783,3.900306748,3.795665635,3.773109244,7.642231482,8.540667083
190,19.42307692,3.83277027,3.872534143,3.851351351,3.816720257,6.959290589,6.967499534
191,18.94,3.907894737,3.869760479,3.870570108,3.853968254,6.888438716,6.737056702
192,17.67619048,3.802030457,3.873111782,3.859375,3.79644588,6.601430719,6.191071782
193,20.99,3.841137124,3.821428571,3.8390462,3.916247906,7.28157196,7.663331081
194,18.76,3.801694915,3.897744361,3.910274964,3.81372549,6.836687946,6.665510809
195,16.55,3.836633663,3.875185736,3.897280967,3.843697479,6.400559569,5.673762368
196,17.01,3.83,3.850658858,3.928679818,3.830282862,6.489924308,5.881041106
197,20.75,3.817434211,3.837837838,3.824817518,3.82615894,7.211249701,7.568395028
198,16.95,3.921383648,3.871165644,3.816500711,3.824675325,6.476745066,5.854877432
199,19.57,3.919614148,3.911411411,3.860667634,3.788461538,7.010030946,7.021430416
200,20.1,3.87987013,3.877013177,3.867378049,3.841121495,7.11307657,7.259926984
201,18.51,3.853773585,3.847988077,3.826666667,3.849270665,6.777539799,6.558653004
202,19.89,3.850482315,3.884120172,3.863636364,3.911532385,7.079954247,7.161070353
203,10.82142857,3.817307692,3.91884058,3.856716418,3.813694268,5.245597506,3.117271458
204,15.11881188,3.853543307,3.901018923,3.872992701,3.821596244,6.113592611,5.034153717
205,19.79,3.844408428,3.833570413,3.833089312,3.882539683,7.036721567,7.129328059
206,19.21,3.787365177,3.835021708,3.862426036,3.839116719,6.906785928,6.877759797
207,16.79,3.792125984,3.872992701,3.968992248,3.771065183,6.439035223,5.786889298
208,20.81,3.834355828,3.895652174,3.868181818,3.872699387,7.256177841,7.576848574
209,14.98319328,3.879875195,3.86344239,3.847383721,3.846889952,6.084156907,4.97473107
210,17.40540541,3.793269231,3.853025937,3.831412104,3.824390244,6.541500584,6.073145142
211,14.31,3.833597464,3.850852273,3.87517934,3.872756933,5.948477202,4.674264349
212,20.04,3.801612903,3.856313498,3.870149254,3.863192182,7.086253567,7.241415183
213,19.4,3.842356688,3.79505814,3.934328358,3.832,6.960748637,6.953941812
214,15.04672897,3.835423197,3.93078056,3.848888889,3.808,6.093964324,5.00495663
215,19.74,3.834384858,3.837956204,3.853658537,3.795562599,7.01231244,7.115025753
216,20.35,3.794117647,3.862266858,3.823021583,3.80495356,7.12687193,7.391998751
217,15.23,3.751196172,3.857355126,3.850220264,3.835866261,6.104927565,5.101247997
218,15.97,3.989096573,3.853115727,3.87808418,3.824921136,6.303043523,5.404351548
219,17.13043478,3.797364086,3.878321678,3.86119403,3.787692308,6.491001377,5.947753502
220,18.94,3.865384615,3.903409091,3.871111111,3.767405063,6.869461976,6.747827497
221,17.5,3.843697479,3.878612717,3.865800866,3.795562599,6.576734732,6.106372901
222,13.33663366,3.946308725,3.911202186,3.865168539,3.825870647,5.777036752,4.226189135
223,17.00884956,3.866242038,3.9,3.836206897,3.829383886,6.488136476,5.88132384
224,16.7,3.830097087,3.891061453,3.876944837,3.902821317,6.440184939,5.735477491
225,18.44,3.858995138,3.864022663,3.795454545,3.802955665,6.752285602,6.533706018
226,19.53043478,3.855537721,3.849570201,3.855319149,3.753355705,6.968843512,7.02227723
227,18.32,3.844155844,3.859504132,3.832869081,3.80126183,6.731558177,6.478171148
228,19.64393939,3.885572139,3.889985896,3.916544656,3.862654321,7.039739281,7.045988056
229,20.32,3.804560261,3.915416098,3.839130435,3.887835703,7.153388499,7.360484288
230,19.67,3.940063091,3.909470752,3.849779087,3.854575163,7.044777619,7.057815684
231,20.65,3.854199683,3.86695279,3.894662921,3.811926606,7.2155484,7.510145958
232,20.19,3.865325077,3.863259669,3.872521246,3.897314376,7.137684074,7.296479009
233,19.08910891,3.844583987,3.857740586,3.864978903,3.892424242,6.909767326,6.808481354
234,20.64166667,3.8032,3.850202429,3.891816921,3.834645669,7.204306337,7.511780566
235,21.03883495,3.833060556,3.909470752,3.899159664,3.846749226,7.30545503,7.677262706
236,23.47619048,3.920255183,4.05298913,3.878612717,3.837349398,7.833079381,8.745139578
237,20.56637168,3.855305466,3.92244898,3.910326087,3.915789474,7.234048338,7.453043186
238,20.79047619,3.863422292,3.861788618,3.924581006,3.836611195,7.25537586,7.566420398
239,19.98,3.906710311,3.888429752,3.825,3.777089783,7.075445969,7.214049232
240,16.16666667,3.936923077,3.894736842,3.92563081,3.998527246,6.384496928,5.468529093
241,22.98,3.8640625,3.915068493,3.881147541,3.845468053,7.697149318,8.543411687
242,20.19,3.963722397,3.841004184,3.902872777,3.802098951,7.139939662,7.295464153
243,20.7029703,3.904153355,3.820584145,3.883171071,3.83808096,7.229791965,7.53181053
244,27.91,3.842880524,3.891666667,3.907172996,3.848623853,8.680068808,10.74989342
245,23,3.827534039,3.920943135,3.88147139,3.874626866,7.700915086,8.552512783
246,20.96078431,3.84698609,3.855172414,3.887399464,3.848888889,7.279846234,7.647894313
247,23.03960396,3.836193448,3.898648649,3.876712329,3.808605341,7.691952745,8.579668992
248,19.36792453,3.886435331,3.883817427,3.867950481,3.891437309,6.979513015,6.925338142
249,19.85714286,3.811926606,3.894308943,3.964137931,3.883928571,7.082288982,7.141564143
250,27.00917431,3.866153846,3.904299584,3.914051842,3.853211009,8.509378119,10.34173166
251,21.70909091,3.880368098,3.910931174,3.854368932,3.922627737,7.45547737,7.968056875
252,23.95762712,3.870919881,3.883378016,3.884456671,3.832831325,7.885842603,8.984425059
253,19.03,3.832579186,3.904509284,3.825396825,3.813333333,6.881163726,6.791499408
254,22.64925373,3.811127379,3.918499353,3.947368421,3.835260116,7.6323018,8.394921194
255,19.56363636,3.834575261,3.899598394,3.841225627,3.859443631,6.999695855,7.023501832
256,18.08,3.860248447,3.844049248,3.871829105,3.825834543,6.696392269,6.36365375
257,22,3.924698795,3.897503285,3.822580645,3.84279476,7.497515497,8.107238952
258,19.73,3.82717873,3.903225806,3.881953867,3.855263158,7.039524312,7.094249006
259,22.37288136,3.890829694,3.903871829,3.904054054,3.890190337,7.592365454,8.262562316
260,19.03,3.883900929,3.861788618,3.873297003,3.815249267,6.892847163,6.784925282
261,16.02654867,3.838709677,3.878272251,3.879356568,3.833095578,6.291196549,5.442269953
262,17.83,3.876712329,3.909712722,3.913580247,3.944606414,6.694922342,6.224744097
263,18.66,3.889570552,3.908970976,3.968960864,3.868035191,6.859107517,6.597006521
264,16.99099099,3.828828829,3.91292876,3.831372549,3.819742489,6.476772724,5.877747023
265,13.63302752,3.913580247,3.868175766,3.879839786,3.870689655,5.833062595,4.360350689
266,18.9924812,3.865800866,3.924702774,3.882273342,3.84279476,6.901610589,6.75906844
267,18.05454545,3.836764706,3.901055409,3.97852349,3.890029326,6.732183677,6.329595175
268,18.44615385,3.867579909,3.929503916,3.849604222,3.820175439,6.782603466,6.52024561
269,18.62135922,3.82245827,3.874180865,3.881953867,3.872992701,6.814588985,6.600227402
270,21.16513761,3.856936416,3.894393742,3.897097625,3.882602546,7.339233589,7.728931612
271,16.88990826,3.822766571,3.894255875,3.910447761,3.843517139,6.47217912,5.823797877
272,18.63392857,3.91969697,3.959131545,3.909712722,3.858369099,6.856167781,6.584066437
273,18.11,3.860262009,3.87075718,3.925925926,3.856741573,6.724737338,6.364616496
274,16.52173913,3.920180723,3.91372549,3.93989071,3.958031838,6.450713578,5.629901298
275,18.51785714,3.850658858,3.914174252,3.854643338,3.891618497,6.805790418,6.547297546
276,23.73267327,3.888554217,3.938618926,3.943912449,3.826589595,7.866069691,8.86982701
277,17.75454545,3.860058309,3.923954373,4.001356852,3.837481698,6.675479337,6.193713605
278,18.32,3.808417997,3.903722721,3.951989026,3.79795022,6.756415993,6.46456411
279,18.48,3.879643388,3.909319899,3.852785146,3.874439462,6.799237579,6.52977586
280,16.54285714,3.946564885,3.920353982,3.915208614,3.796033994,6.424203724,5.656797622
281,19.51960784,3.834575261,3.9140625,3.977150538,3.818705036,7.012820236,6.991797682
282,19.66666667,3.908827786,3.952443857,3.892,3.83819242,7.051626146,7.052140693
283,16.22,3.844748858,3.978398983,3.93557047,3.912202381,6.378184139,5.501954883
284,20.35,3.974281392,3.978508217,3.892430279,3.871244635,7.213292905,7.343798678
285,16.12,3.914244186,3.938931298,3.866756393,3.842335766,6.336453529,5.46930114
286,20.68,3.830680174,3.906947891,3.910810811,3.881188119,7.241925399,7.512180067
287,19.2745098,3.862629247,3.889453621,3.895442359,3.896802326,6.963767471,6.881928053
288,15.24,3.906069364,3.90396927,3.907754011,3.894662921,6.170491113,5.070012123
289,14.81415929,3.880171184,3.941102757,3.909448819,3.879136691,6.084803748,4.87992426
290,12.78947368,3.903225806,3.861650485,3.91902834,3.848979592,5.664471582,3.983101456
291,18.03960396,3.87534626,3.889030612,3.941333333,3.871060172,6.723274868,6.326082306
292,20,3.949928469,3.913098237,3.888888889,3.837047354,7.11779259,7.201489519
293,16.75229358,3.981586402,3.923076923,3.896551724,3.853061224,6.48131397,5.741840845
294,15.44915254,3.828571429,3.929280397,3.88671875,3.875518672,6.193848358,5.173996475
295,14.96,3.807417974,3.882575758,3.927516779,3.851034483,6.085708999,4.961073742
296,16.49,3.889380531,3.937810945,3.857916103,3.916666667,6.418354849,5.630300515
297,14.41,3.879483501,3.910780669,3.942558747,3.841886269,5.996941837,4.703190413
298,16.87155963,3.899270073,3.91439206,3.896825397,3.89009498,6.494428428,5.8009995
299,19.5840708,3.830924855,3.912878788,3.861660079,3.947222222,7.027351348,7.019563405
300,19.37037037,3.931884058,3.901886792,3.985564304,3.884773663,7.014895838,6.907026354
301,21.61,3.863636364,3.941176471,3.961178046,3.842541436,7.443706463,7.919357369
302,25.1980198,3.96685879,3.967088608,3.897637795,3.874125874,8.180746174,9.513035195
303,18.625,3.88559322,3.913316583,3.922972973,3.869565217,6.843289599,6.586210891
304,24.5045045,3.859773371,3.904580153,3.88,3.894514768,8.008674559,9.221464661
305,23.45,3.914616498,3.937423313,3.90625,3.855769231,7.812811808,8.741504852
306,19.62,3.869186047,3.920953576,3.927903872,3.907133244,7.049035348,7.027419511
307,19.83,3.90625,3.955919395,3.905635649,3.951923077,7.109945624,7.110767175
308,18.79245283,3.924895688,3.937269373,3.918604651,3.895582329,6.893760974,6.651588192
309,21.23364486,3.891774892,3.959442332,3.895582329,3.897540984,7.375597079,7.746934804
310,18.08571429,3.891816921,3.892592593,4.00128866,3.905737705,6.755430033,6.333985723
311,16.52173913,3.845108696,3.903584672,3.933937824,3.877631579,6.41640038,5.649150873
312,19.00877193,3.923728814,3.947368421,3.893129771,3.863453815,6.92729055,6.753827406
313,20.7,3.932178932,3.897597977,3.905511811,3.876329787,7.262323702,7.51191601
314,15.75,3.983727811,3.914285714,3.914507772,3.853856563,6.283275572,5.292259486
315,23.23,3.933427762,3.891304348,3.930857875,3.887248322,7.774567661,8.639876085
316,20.36448598,3.933048433,3.986180905,3.966836735,3.912698413,7.232650093,7.340975125
317,16.75925926,3.828080229,3.986232791,3.911877395,3.87318362,6.471726659,5.751198297
318,16.85148515,3.892395983,3.948019802,3.927848101,3.88372093,6.500693993,5.786327107
319,20.3,3.87826087,3.922413793,3.901015228,3.902723735,7.180882725,7.333826186
320,20.77570093,3.868804665,3.920754717,3.922879177,3.877952756,7.27321845,7.54815676
321,20.21100917,3.8875,3.931899642,3.887159533,3.884615385,7.160436747,7.295518432
322,17.60833333,3.887120116,3.89740566,3.904458599,3.904214559,6.640306454,6.131317472
323,17.49565217,3.858369099,3.916160389,3.99003736,3.882044561,6.628452716,6.075152474
324,19.67567568,3.85,3.923264312,3.904701398,3.885826772,7.047893631,7.059196761
325,18.73529412,3.899159664,3.926199262,3.907573813,3.916111851,6.876867741,6.629069465
326,22.49514563,3.922758621,3.897560976,3.870558376,4.026281209,7.642460962,8.303112495
327,18.95145631,3.934993084,3.913857678,3.959287532,3.835459184,6.919010758,6.726501772
328,20.2173913,3.963276836,3.944237918,3.945454545,3.87007874,7.188087869,7.283690208
329,18.68103448,3.878962536,3.972019465,3.905897114,3.90297542,6.868177804,6.603678066
330,20.39823009,3.897727273,3.936959209,3.905660377,4.022077922,7.232130974,7.360238076
331,18.58490566,3.943055556,3.938106796,3.895752896,3.909329829,6.854230147,6.55767654
332,22.90178571,3.91025641,3.92382104,3.9297164,3.981958763,7.729507665,8.481604926
333,18.79411765,3.918367347,3.938405797,3.944029851,3.918814433,6.902747015,6.647488196
334,21.54545455,3.87534626,3.927884615,3.947761194,3.88671875,7.436633073,7.887126244
335,17.74,3.861344538,3.909529554,3.971639951,3.957559682,6.688014745,6.178399861
336,17.80555556,3.897581792,3.934939759,3.908280255,3.88372093,6.686015658,6.216040124
337,18.76,3.983823529,3.92709599,3.879245283,3.889473684,6.887927697,6.636816679
338,18.93965517,3.975714286,3.910287081,3.90625,3.903598972,6.927101102,6.715288765
339,18.98181818,3.863636364,3.915194346,3.905778894,3.849614396,6.903208436,6.752204462
340,18.37383178,3.98079561,3.939501779,3.950632911,3.913272011,6.831606817,6.452345344
341,15.83928571,3.958393113,3.948905109,3.920454545,3.91796875,6.317001447,5.323147709
342,19.03418803,3.950911641,3.926056338,3.939008895,3.898039216,6.949640825,6.755495876
343,19.80952381,3.900289017,3.946682464,3.901015228,3.944669366,7.100435977,7.104631788
344,16.25242718,3.870833333,3.913669065,3.916981132,3.895302013,6.369842546,5.524563203
345,19.70754717,3.886554622,3.943329398,3.982543641,3.912325286,7.086460023,7.055493138
346,21.10377358,3.91188251,3.893491124,3.921151439,3.90625,7.347309732,7.690103602
347,20.04,3.830508475,3.928741093,3.951552795,3.925,7.135160472,7.21417392
348,19.52,3.910081744,3.928994083,3.928301887,3.923273657,7.042130274,6.975345362
349,21.24752475,4.022792023,3.952147239,3.986111111,3.908045977,7.423324221,7.728079068
350,20.23,3.86993007,3.916363636,3.943181818,3.888030888,7.169501283,7.301093869
351,20.54,3.877118644,3.925531915,3.982608696,3.893401015,7.243732054,7.432948993
352,18.35238095,3.928270042,3.937728938,3.928571429,3.940581542,6.817506581,6.448193115
353,17.67961165,3.91416309,3.964370546,3.92936803,3.88,6.673502663,6.152676628
354,20.11,3.885088919,3.956416465,3.904645477,3.8984375,7.150917672,7.244397846
355,20.17,4.005586592,3.945978391,3.923913043,3.926509186,7.194397443,7.253657087
356,16.23529412,3.891816921,3.997593261,3.902377972,3.954007884,6.396218031,5.500374364
357,15.64,3.901907357,3.942992874,3.886168911,3.965608466,6.267335521,5.239574421
358,25.15555556,3.928067701,3.965144231,3.94124847,3.888030888,8.175609369,9.492119638
359,20.00917431,3.885088919,3.909200969,3.94081381,3.908396947,7.130534991,7.199405507
360,20.61320755,3.941747573,3.923076923,3.887780549,3.890339426,7.251230403,7.469606725
361,19,3.914518318,3.946871311,3.95890411,3.930680359,6.950194819,6.736066666
362,17.26,3.897820163,3.908980583,3.919745223,3.916,6.580509194,5.970022688
363,19.8,3.872427984,3.997601918,3.993804213,3.920953576,7.116957538,7.090229997
364,21.3,3.882749326,3.933019976,3.917365269,3.958921694,7.398411253,7.771273299
365,21.36,3.940217391,3.987028302,3.90625,3.908745247,7.420448188,7.792514512
366,20.29126214,3.916317992,3.928486293,3.955610358,3.896683673,7.19767209,7.319570506
367,21.79,3.916550765,3.924369748,3.94124847,3.930946292,7.500623055,7.988009686
368,20.81,3.934173669,3.921052632,3.944785276,3.89258312,7.300518939,7.552054795
369,19.22,3.886944818,3.946300716,3.890977444,3.919708029,6.972786201,6.846442668
370,16.2254902,3.90403338,3.940835267,3.916160389,3.901886792,6.377681205,5.505114357
371,23.14705882,3.894366197,3.939716312,3.956097561,3.950695322,7.777586843,8.591830434
372,23.30275229,3.904827586,3.989221557,4.008443908,3.909803922,7.823009853,8.653562922
373,19.59813084,3.906630582,3.922169811,3.959259259,3.99750934,7.076739967,6.999758621
374,24.07407407,3.960544218,3.912280702,3.933415536,3.893670886,7.954797083,9.010984143
375,22.16666667,3.864383562,3.953626635,3.941031941,3.916666667,7.568475094,8.160708751
376,20.95049505,3.851851852,3.943262411,3.944920441,3.898963731,7.317898697,7.620948641
377,19.37288136,3.908587258,3.928909953,3.977886978,3.896039604,7.01686103,6.907295702
378,20.5,3.914518318,3.932384342,3.941104294,3.910737387,7.239748868,7.412716302
379,20.47,3.926027397,3.945586457,3.928143713,3.890566038,7.232064721,7.400257767
380,18.31531532,3.883221477,3.947245018,3.943820225,3.892169448,6.796354296,6.439360794
381,23.2,3.902816901,3.947368421,3.940224159,3.907096774,7.779501251,8.620343239
382,18.64545455,3.980636238,3.933177022,3.949275362,3.924906133,6.88668986,6.573383821
383,19.7398374,3.896978022,3.928741093,3.939140811,3.997412678,7.100422,7.065741297
384,24.73,3.90521978,3.931407942,3.979905437,3.919949174,8.093296467,9.300242205
385,16.89473684,3.930517711,3.953791469,4.06002401,3.974651458,6.562744298,5.775966477
386,20.33333333,3.942386831,3.939716312,3.952322738,3.879699248,7.209491693,7.336506184
387,20.45098039,3.909803922,3.960760999,3.90459364,3.915167095,7.228261209,7.391758548
388,20.44144144,3.844262295,3.94021102,3.924460432,3.924050633,7.214885164,7.393964888
389,24.27,3.936842105,3.92716763,3.948084054,3.936724566,8.003763671,9.093105559
390,23.5625,3.865965834,3.986920333,3.971744472,3.908163265,7.859058781,8.778626052
391,21.87619048,3.948228883,3.946682464,3.917067308,3.897856242,7.517205075,8.026944662
392,23.31404959,3.91509434,3.943925234,4.001201923,3.950632911,7.824980799,8.658708229
393,20.25225225,3.91292876,3.944250871,3.941818182,3.921348315,7.194519676,7.29950656
394,21.74757282,3.931880109,3.939716312,3.966501241,4.016476553,7.520429406,7.953283802
395,20.4950495,3.896,3.94,3.945652174,3.947302384,7.244800813,7.407144243
396,18.24,3.908970976,3.953791469,3.952439024,3.986180905,6.808276475,6.390586646
397,18.14285714,3.901639344,3.971962617,3.921428571,3.920253165,6.771628168,6.35676389
398,18.36,3.905511811,3.941176471,3.948538012,3.944375773,6.819920413,6.451123447
399,26.26,3.888174807,3.932862191,3.912383178,3.951552795,8.388994594,9.990223577
400,18.17094017,3.880616175,3.942992874,3.941534714,3.930147059,6.773246198,6.3715554
401,21.23076923,3.910852713,3.983926521,3.960431655,3.922982885,7.401792601,7.730687981
402,20.84,3.924,3.944700461,3.941818182,3.908869988,7.311877726,7.562464107
403,23.82,3.893139842,3.950588235,3.922604423,3.941463415,7.905559183,8.89647001
404,22.75,4.005270092,3.920231214,3.953900709,3.9375,7.713380403,8.405785986
405,18.36697248,3.935309973,3.940766551,3.928571429,3.99375,6.833074086,6.447697046
406,20.30645161,3.944074567,3.994179278,3.909638554,3.946969697,7.220262742,7.315463801
407,18.39814815,3.899484536,3.975352113,3.997539975,3.924717691,6.839048493,6.461850987
408,23.10169492,3.857692308,3.919109027,3.957091776,3.956782713,7.758474148,8.5772171
409,18.48,3.92265943,3.954808806,3.924460432,3.904761905,6.837338115,6.508470681
410,23.26,3.863636364,3.954385965,3.963985594,3.950881612,7.798577907,8.64329241
411,17.75,3.918918919,3.947552448,3.940420561,3.947565543,6.700891494,6.176650582
412,18.61386139,3.920424403,3.951388889,3.953349282,3.948212084,6.877447209,6.560868578
413,16.54954955,3.942381562,3.944186047,3.941676792,3.941676792,6.463894149,5.638052862
414,22.69565217,3.940711462,3.946682464,3.939213349,3.916666667,7.687785223,8.389660427
415,23.01,3.918287938,3.911347518,3.948529412,3.9375,7.745132973,8.533332975
416,22.4,3.92987013,3.933177022,3.934146341,3.941818182,7.627802335,8.257910699
417,18.8974359,3.907754011,3.944055944,3.942446043,3.939140811,6.926166541,6.692159564
418,21.79245283,3.909803922,3.957193817,3.942028986,3.945454545,7.50938682,7.984495945
419,25.41,3.947510094,3.92508918,3.942992874,3.931076179,8.231333665,9.603170625
420,20.55140187,3.91152815,3.951219512,3.938405797,3.909963986,7.252503863,7.434330906
421,23.52678571,3.933420366,3.944508671,3.948655257,3.942857143,7.85924543,8.758423055
422,21.36792453,3.928571429,3.933019976,3.949880668,3.913043478,7.418488016,7.797983114
423,21.92592593,3.90438247,3.951276102,3.942583732,3.963724305,7.537578507,8.043361255
424,27.36893204,3.941785252,3.942789035,3.94933655,3.927360775,8.62604073,10.47759784
425,23.99193548,3.925587467,3.941176471,3.942925089,3.95035461,7.950395824,8.967497814
426,17.47272727,3.94703657,3.964664311,3.95368171,3.938031592,6.655228291,6.047173575
427,25.56,3.912547529,3.965397924,3.961403509,3.919902913,8.263850375,9.668870802
428,26.44,3.949086162,3.936320755,3.925795053,3.932142857,8.436668965,10.06417161
429,22.73214286,3.938697318,3.961538462,3.960048426,3.942720764,7.707029565,8.399299813
430,23.38,3.949416342,3.961313013,3.953125,3.925178147,7.833806501,8.69059678
431,21.09,3.898623279,3.947976879,3.953012048,3.935714286,7.365065298,7.672501252
432,18.91269841,3.92414665,3.919014085,3.927536232,3.99759904,6.936198884,6.695144206
433,19.55,3.92481203,3.932061979,3.95631068,3.94028103,7.060693144,6.981744612
434,22.96,3.937037037,3.937859609,3.92019347,3.945717732,7.74016157,8.508153421
435,25.57798165,3.916455696,3.958477509,3.997607656,3.971153846,8.284335272,9.667486619
436,25.34,3.920953576,3.975409836,3.9408867,4.03087886,8.241625794,9.558372691
437,21.48,3.918814433,3.910344828,3.933579336,3.990487515,7.446645222,7.844946063
438,29.20192308,3.951066499,3.934256055,3.949579832,3.929988331,8.993362759,11.29693243
439,19.69911504,3.905013193,3.951834862,3.963636364,3.94538835,7.092997562,7.047068374
440,28.19,3.923857868,3.914183552,3.964243147,3.922261484,8.78290921,10.84891102
441,24.51376147,3.927203065,3.951162791,3.938031592,3.911137441,8.048259271,9.204507252
442,24.48412698,3.952755906,3.954279015,3.936545241,3.924731183,8.050487666,9.186691746
443,20.51,3.923954373,3.964912281,3.91686747,3.953125,7.253771825,7.410483569
444,24.4137931,3.91375,3.941040462,3.94095941,3.946107784,8.031130152,9.158195821
445,27.02586207,3.93164557,3.954651163,3.95620438,3.953405018,8.56435364,10.32030185
446,22.75,3.935524652,3.926573427,3.952841596,3.946492271,7.702286389,8.411933681
447,26.14,3.908745247,3.954063604,3.948339483,3.952727273,8.380775122,9.927726172
448,25.44545455,3.9625,3.979475485,3.974910394,3.942992874,8.26106666,9.606375254
449,26.66,3.934362934,4.014857143,3.957091776,3.939140811,8.501090533,10.15118951
450,25.32231405,3.939774153,3.936915888,3.942376951,3.967351874,8.221746583,9.559515527
451,26.69,3.939849624,3.964705882,3.949458484,3.925443787,8.493891555,10.17194389
452,22.86111111,3.921933086,3.917995444,3.952841596,3.928994083,7.716575064,8.466063818
453,24.33333333,3.952088452,3.931428571,3.937209302,3.952669903,8.021345912,9.118682883
454,21.59047619,3.955112219,3.958188153,4.015294118,3.961722488,7.496158634,7.879001981
455,22.20909091,3.922509225,3.95459837,3.956416465,3.953349282,7.59919285,8.167193334
456,20.25806452,3.937114673,3.965947787,3.953181273,3.954171563,7.213695962,7.292030915
457,20.54,3.913533835,3.962285714,4.008393285,3.939501779,7.272742923,7.416704087
458,19.98,3.932075472,3.955377574,3.946428571,3.950877193,7.152951762,7.170543281
459,25.4,3.94081381,3.940903824,3.960714286,3.910926366,8.230671657,9.597962798
460,21.58955224,3.944306931,3.962068966,3.960526316,3.945978391,7.480486568,7.887211662
461,27.76,3.906947891,3.948216341,4.014959724,3.941040462,8.714232884,10.64697941
462,26.54901961,3.939849624,3.938426454,4.011947431,3.944572748,8.476763173,10.10274551
463,14.28695652,3.909319899,3.979475485,3.960048426,3.962308598,6.019621786,4.62165486
464,25.02542373,3.904580153,3.954756381,3.960667461,3.990610329,8.16720761,9.424079979
465,28.93,3.919117647,3.947121034,3.964370546,3.936619718,8.939445789,11.1750716
466,22.37,3.947761194,3.954385965,3.942583732,3.928315412,7.628609261,8.240693524
467,22.75728155,3.922888617,3.958715596,3.928825623,3.997638725,7.713070023,8.41002212
468,24.375,3.946969697,3.965277778,3.994117647,3.92508918,8.04129086,9.130856066
469,27.02678571,3.911656442,3.965556831,3.940070505,3.936694021,8.556152703,10.32541541
470,26.75454545,3.931076179,3.941446613,3.952898551,3.929802956,8.501953951,10.20351309
471,28.81081081,3.955936353,3.951779564,3.944121071,3.949458484,8.922421256,11.11794857
472,25.99,3.921348315,3.968457944,3.937427578,3.953846154,8.354215998,9.858718751
473,26.36,3.929104478,3.955981941,3.950118765,3.924731183,8.423987273,10.02654477
474,22.53,3.944987775,3.975524476,3.953125,3.946428571,7.670013164,8.306994183
475,25.61764706,3.92019347,3.9375,3.942376951,3.940070505,8.271557597,9.696762735
476,29.2,3.911001236,3.9375,3.940766551,3.938106796,8.985474917,11.30026953
477,25.32,3.956937799,4.001156069,3.932941176,3.924731183,8.227153246,9.555238029
478,22.71,3.926829268,3.928164196,3.950471698,3.956363636,7.69436576,8.394004999
479,23.93518519,3.94939759,3.972972973,3.971257485,3.963680387,7.958498724,8.931244089
480,18.16216216,3.923543689,3.962921348,3.934466019,3.931654676,6.782949579,6.361190562
481,25.04,3.911220715,3.937136205,3.971962617,3.953405018,8.162744911,9.434698787
482,23.00892857,3.952496955,3.96547756,3.949579832,3.950471698,7.765390923,8.521399019
483,28.13,3.937956204,3.955223881,3.946107784,3.946236559,8.783104886,10.81524488
484,19.01,3.938106796,3.955932203,3.950471698,3.940140845,6.958930309,6.73675675
485,24.39047619,3.993849938,3.952967525,3.960620525,3.918439716,8.043270779,9.138404935
486,25.46551724,3.932752179,3.961805556,3.924731183,3.963942308,8.249749693,9.62392221
487,29.08,3.953736655,3.958715596,3.971664699,3.961176471,8.985058684,11.2334156
488,23.22772277,3.971291866,3.948512586,3.953900709,3.937062937,7.807698174,8.620064637
489,24.49,3.929192547,3.972445465,3.95368171,3.987119438,8.066487832,9.181047977
490,19.9,3.931572629,3.930875576,3.977941176,3.953516091,7.138781094,7.13376433
491,24.36,3.960384154,3.961761298,3.964454976,3.952380952,8.039796276,9.123272342
492,20.375,3.931989924,3.986409966,3.942446043,3.960900474,7.239349282,7.343081054
493,21.68867925,3.930487805,3.948453608,3.958573072,3.950059453,7.495250637,7.934374386
494,20.87735849,3.967113276,3.972633979,3.951162791,3.942446043,7.342142916,7.5664252
495,26.97,3.956730769,3.95264938,3.925707547,3.949519231,8.550921385,10.29658505
496,23.875,3.96746988,3.975889782,3.957295374,3.947368421,7.944604691,8.905368148
497,20.84,3.927536232,3.946488294,3.962155963,3.978672986,7.330970695,7.551800657
498,23.25742574,3.932142857,3.980747452,3.94538835,4.018475751,7.82683603,8.626027116
499,24.74257426,3.919610231,3.952,3.960573477,3.919486581,8.098848909,9.304143946
500,25.84,3.92962963,3.948156682,3.940835267,3.964953271,8.32471497,9.7913504
501,20.91,3.943462898,3.951890034,3.947916667,3.9375,7.33815392,7.586894489
502,17.31775701,3.935714286,3.959044369,3.929411765,3.938285714,6.616042629,5.982450542
503,22.00925926,3.948275862,3.962585034,3.960620525,3.936245573,7.563397251,8.075489302
504,19.54918033,3.94636472,3.965831435,3.9566787,3.961849711,7.075980979,6.972734226
505,22.74545455,3.938554217,3.958668197,3.943060498,3.975206612,7.712188814,8.403863366
506,21.58,3.953293413,3.95862069,3.979045402,3.960526316,7.486297164,7.878625379
507,20.34545455,3.932142857,3.945516459,3.940490082,3.978234583,7.228367705,7.332695315
508,22.93,3.943195266,3.94191344,3.942238267,3.95035461,7.741540317,8.490607785
509,28.16,3.943529412,3.95194508,3.956989247,3.953405018,8.793173751,10.82638613
510,28.68627451,3.945913462,3.951779564,3.943793911,3.954385965,8.896429482,11.06286052
511,26.02,3.983091787,3.93559322,4.022754491,4.028835063,8.398054912,9.85103736
512,26.69,3.956521739,3.948863636,3.968965517,3.961130742,8.505096327,10.16567281
513,23.94,3.93517407,3.95264938,3.978947368,3.948394495,7.951033063,8.938118363
514,23.18421053,3.93964497,3.942176871,4.022538553,3.961805556,7.810075295,8.594467956
515,23.00990099,3.938995215,3.95959596,3.954385965,3.911556604,7.754886947,8.52783256
516,21.13274336,3.960288809,3.97235023,3.957696827,3.949880668,7.394591979,7.679864331
517,22.75,3.968122786,3.939461883,3.968235294,3.954117647,7.715987522,8.404276871
518,23.01904762,3.949275362,3.982817869,3.951105937,3.948096886,7.770068735,8.524450624
519,25.33333333,3.99030303,3.953125,3.972254335,3.914691943,8.232741528,9.559562561
520,26.78,3.950118765,4.01793722,4.061200924,3.957992999,8.553449981,10.18905278
521,24.21818182,3.956521739,3.969525959,4.032941176,3.957647059,8.02696355,9.051220868
522,23.97,3.926650367,3.969525959,3.954225352,3.93594306,7.951268948,8.954758176
523,21.37,3.952955368,3.955223881,3.957992999,3.972254335,7.441685317,7.78616824
524,22.19,3.946745562,3.96275395,3.958333333,4.001168224,7.611800214,8.149487052
525,27.43,3.949760766,3.975945017,3.948394495,3.951445087,8.651109073,10.49772529
526,23.3,3.936018957,3.943143813,3.940420561,3.950118765,7.813940419,8.656971994
527,23.12037037,3.922261484,3.977924945,3.965156794,3.947245018,7.786591722,8.571868327
528,21.06,3.957696827,3.941040462,3.954009434,3.961267606,7.374802866,7.650261584
529,28.96,3.946871311,3.952542373,3.960760999,3.964664311,8.956967799,11.1820371
530,22.71,3.954225352,4.004444444,3.975265018,3.982269504,7.725240864,8.376754201
531,21.27,3.960900474,3.962542565,3.975381008,3.975609756,7.428886761,7.737420609
532,19.79411765,4.015222482,3.924137931,3.955428571,3.936694021,7.125120131,7.082271072
533,25.52777778,3.942376951,3.956473214,3.971797885,3.951501155,8.269985396,9.647405119
534,22.13,3.917266187,3.991021324,3.971797885,3.957845433,7.593586166,8.126147461
535,26.57,3.931325301,3.945762712,3.961448598,3.936545241,8.46901637,10.11876393
536,21.36,3.939929329,3.953333333,3.956834532,3.957295374,7.433478514,7.785165375
537,22.20560748,3.993975904,3.9625,3.972093023,3.961267606,7.619088802,8.154122368
538,22.98,3.957040573,3.949209932,3.964285714,3.957497048,7.761606654,8.507342183
539,19.90384615,3.95323741,3.955732123,3.948335247,3.962242563,7.144678699,7.132593202
540,21.872,3.950059453,3.962542565,3.950236967,3.934104046,7.533788606,8.015310197
541,23.39130435,3.954117647,3.946067416,3.953516091,3.945454545,7.838092009,8.694510953
542,23.78,3.964243147,3.941714286,3.951724138,3.94438007,7.916412328,8.8680194
543,21.8627451,3.941958888,3.955428571,3.968641115,3.950236967,7.535802128,8.009010459
544,21.7,3.954171563,3.968965517,3.968677494,3.952380952,7.508839105,7.933103944
545,23.71929825,3.95459837,3.962921348,3.964912281,3.960900474,7.912526144,8.836255078
546,23.37037037,3.93270366,3.962711864,3.971830986,3.971257485,7.841774873,8.680763449
547,24.02,3.978545888,3.962199313,3.968384075,4.011350738,7.988096003,8.962126825
548,24.16981132,3.953460621,3.958997722,3.968929804,3.978971963,8.006034286,9.03583131
549,24.15,3.957845433,3.968786127,3.954651163,3.968235294,7.999903603,9.028180501
550,26.66,3.952554745,3.975722543,3.936094675,3.960900474,8.497054487,10.15340531
551,27.53333333,3.95368171,3.94489093,3.958477509,3.968677494,8.671812195,10.54391435
552,27.67,3.93676815,3.952,3.968009479,3.950588235,8.695473173,10.60708873
553,21.85,3.936018957,3.954545455,3.971962617,3.949880668,7.532481539,8.003746445
554,22.06086957,3.974637681,3.953020134,3.94636472,3.961313013,7.579241023,8.095483335
555,24.54368932,3.943127962,3.959550562,3.948036952,3.952272727,8.069335505,9.209445726
556,25.17948718,3.953955136,3.952326901,3.951445087,3.971995333,8.201841927,9.490795988
557,27.64,3.939285714,3.959183673,3.939787485,3.957345972,8.687120569,10.59498585
558,27.92,3.946428571,3.953072626,3.96875,3.986111111,8.754872462,10.71364295
559,24.79816514,3.968641115,3.934931507,3.964747356,3.961222092,8.125541441,9.320289372
560,24.21568627,3.953516091,3.939461883,3.974820144,3.947183099,8.006133498,9.061425009
561,23.55932203,3.967818832,3.962414579,3.964580874,3.950530035,7.880933271,8.764488195
562,23.11,3.928741093,3.952808989,3.964285714,3.947183099,7.780603779,8.569402624
563,25.14166667,3.953516091,3.959276018,3.985714286,3.982476636,8.204529939,9.468157684
564,25.65,3.948156682,3.939799331,3.968384075,3.971995333,8.295667084,9.701376413
565,21.58,3.946745562,3.958525346,3.957796014,3.961538462,7.480921077,7.881626719
566,22.9,4.008353222,3.952054795,3.96819788,3.972060536,7.760133286,8.463467801
567,22.85576923,3.954225352,3.963045913,3.965397924,3.975323149,7.742752314,8.448436631
568,23.48,3.928490352,3.962457338,3.958810069,3.972254335,7.860402419,8.731635805
569,23.32,3.928571429,3.973184358,3.958188153,3.937136205,7.823416029,8.662871501
570,23.17,3.964705882,3.97632469,4.001158749,3.972445465,7.816926957,8.582639597
571,25.84,4.068604651,3.952914798,3.930715935,3.949090909,8.348265259,9.778328868
572,23.60909091,3.947735192,3.963169643,4.007981756,3.971995333,7.899994566,8.781679712
573,22.6952381,3.957345972,3.956081081,3.952326901,3.979118329,7.708022076,8.378115031
574,25.63392857,3.957894737,3.979910714,3.934557979,3.972190035,8.295696407,9.6923818
575,24.64,3.965357968,3.952702703,3.958810069,3.958477509,8.09506965,9.248898322
576,20.02439024,3.936545241,3.92897407,3.96827262,3.972318339,7.166100103,7.18802785
577,27.49,3.945652174,3.963210702,3.953900709,3.961448598,8.662842437,10.52470333
578,19.56756757,3.968009479,3.976821192,3.955017301,3.961805556,7.085844219,6.977500092
579,25.13,3.953571429,3.93877551,3.953571429,3.949209932,8.18502566,9.472530554
580,27.46534653,3.950991832,3.956081081,3.961267606,3.950530035,8.656843418,10.51427379
581,25.3697479,3.93964497,3.945639864,3.955172414,3.955069124,8.233054854,9.579704906
582,23.18867925,3.965237543,3.95890411,4.015081206,3.955120829,7.816604587,8.593285129
583,20.32,3.947183099,3.937155458,3.938285714,3.979638009,7.224452456,7.320653901
584,24.43925234,3.961038961,3.976136364,3.987164527,3.947183099,8.062155057,9.155088194
585,25.58558559,3.943396226,3.969213227,3.965075669,3.975609756,8.287776093,9.669777045
586,27.52293578,3.964747356,3.93814433,3.968786127,3.96559633,8.672041985,10.53797719
587,21.71818182,3.926744186,3.958810069,3.958573072,3.975694444,7.507600718,7.943976066
588,25.38,3.965075669,3.966329966,3.956937799,3.961761298,8.246020947,9.578186161
589,23.17,3.965075669,3.966024915,3.944186047,3.975889782,7.804235283,8.589731371
590,29.49107143,3.947795824,3.973003375,3.965075669,3.962112514,9.067811762,11.41695287
591,23.91,3.95194508,3.955882353,3.976,3.961084906,7.950982468,8.92136668
592,21.33,3.975438596,3.965870307,3.931584949,3.962112514,7.433001273,7.768675812
593,23.71171171,3.940835267,3.956810631,3.961130742,3.968347011,7.907767072,8.834679389
594,28.64423077,3.964412811,3.959229898,3.946996466,3.957992999,8.894572589,11.04039638
595,29.94,3.993968637,3.963087248,3.954439252,3.961981567,9.162695341,11.61487628
596,23.2,3.943529412,3.952434881,3.960992908,3.975323149,7.80645607,8.605260641
597,24.15,3.961981567,3.972571429,3.975265018,3.968494749,8.005662552,9.024960384
598,30.15,3.947552448,3.979591837,3.964412811,3.968457944,9.202003008,11.71029197
599,28,3.924225029,3.965909091,3.971326165,3.958188153,8.763929688,10.75330582
600,24.00900901,3.951779564,3.933920705,3.975524476,3.975235849,7.96909392,8.966602099
601,23.39,3.987028302,3.979888268,3.961716937,3.972027972,7.858132296,8.682583094
602,26.15,3.943859649,3.946784922,3.969036697,3.948747153,8.391685684,9.927204458
603,31.53,3.957746479,3.942307692,3.972254335,3.968677494,9.4741972,12.3295741
604,18.21,3.968965517,3.956031567,3.965197216,3.949267193,6.809892299,6.372858616
605,22.99,3.945017182,3.969866071,3.952,3.958333333,7.763043317,8.512132462
606,26.5625,3.950877193,3.942567568,3.965237543,3.972665148,8.47876949,10.10911955
607,21.7745098,3.96797153,3.935520362,3.952164009,3.965909091,7.519214959,7.968962653
608,24.15,3.964830012,3.952808989,4.011627907,3.976027397,8.011058861,9.021969129
609,18.13513514,3.936245573,3.959459459,4.004645761,3.94124424,6.795346034,6.339192181
610,26.32432432,3.969213227,3.959821429,3.947552448,3.938426454,8.427867576,10.00443032
611,29.91,3.957597173,3.973392461,3.961222092,3.952542373,9.15095082,11.60466383
612,20.98496241,3.961716937,3.991041433,4.015294118,3.97309417,7.385221813,7.602513038
613,24.66101695,3.931034483,3.969422424,3.954861111,3.965517241,8.096370442,9.259930956
614,20.87,4.01836969,3.962112514,3.958236659,3.955932203,7.352930213,7.556316132
615,26.24299065,3.948335247,3.969387755,3.968047337,3.954063604,8.41656492,9.965279001
616,25.16666667,3.958041958,3.976692564,3.960900474,3.937788018,8.200017936,9.484655071
617,25.86,3.954225352,3.969662921,3.966024915,3.965197216,8.343022081,9.792290044
618,25.68,3.954279015,3.9765625,3.965556831,3.964830012,8.308245672,9.711109092
619,25.59047619,3.961538462,3.973063973,3.962285714,3.976082005,8.292689269,9.669758989
620,29.79,3.975147929,3.973184358,3.947368421,3.957943925,9.128728927,11.55000729
621,27.21,3.944055944,3.94345898,3.95890411,3.989784336,8.609240674,10.39815755
622,25.8,3.964788732,3.956666667,4.031638418,3.972633979,8.345145559,9.757604955
623,17.92380952,3.940766551,3.979286536,3.928813559,3.954545455,6.745444325,6.248924312
624,25.96,3.958285052,3.966555184,4.0287687,3.966024915,8.37592677,9.829836788
625,21.92,3.96875,3.950166113,4.001162791,3.972665148,7.56254881,8.026079965
626,26.39,3.9375,3.952542373,4.056689342,3.969142857,8.461174914,10.02262461
627,24.25,3.968641115,3.983050847,3.994172494,3.951219512,8.029416794,9.067595956
628,26.48,3.954965358,3.952702703,4.001140251,3.958573072,8.469476277,10.06820853
629,23.28571429,3.954009434,3.966367713,3.997698504,3.975917431,7.835941474,8.636700355
630,25.83486239,3.950704225,3.972571429,3.943990665,4.031602709,8.346746283,9.77621498
631,25.99,3.946492271,3.956326988,3.99077278,3.975409836,8.371800375,9.848887851
632,26.54,3.985748219,3.960088692,3.955120829,3.975495916,8.483290731,10.09401471
633,21.64,3.950471698,3.972819932,3.944572748,3.962285714,7.494030019,7.907845116
634,23.82075472,3.949880668,4.011074197,3.927419355,3.969899666,7.935805721,8.880009752
635,26.63,3.949209932,3.958668197,4.018411968,3.962328767,8.503723773,10.13293278
636,25.56,3.961267606,3.979820628,3.972445465,3.979522184,8.290611177,9.653884771
637,23.5,3.949880668,3.969318182,3.95862069,4.021615472,7.879887002,8.731953061
638,23.72,3.951048951,3.953539823,3.972093023,3.945017182,7.908339796,8.838992545
639,29.94,3.944055944,3.958573072,3.941108545,3.979142526,9.152576018,11.62053302
640,24.86138614,3.975088968,3.956031567,3.964580874,3.962285714,8.143874652,9.345375549
641,24.98,3.964747356,3.989864865,3.93676815,3.972125436,8.168701161,9.397821209
642,25.53,3.955017301,3.965870307,3.958429561,3.961761298,8.274215693,9.646277515
643,23.7254902,3.947976879,3.958950969,3.964664311,3.982954545,7.91600738,8.837778639
644,25.12962963,3.93728223,3.942632171,3.954279015,3.956130484,8.183990706,9.472903418
645,24.8627451,3.964705882,3.969525959,3.96559633,3.979775281,8.14846971,9.343565906
646,24.43,3.954703833,3.96287964,3.957647059,3.958715596,8.052789226,9.155139613
647,25.74,3.975581395,3.966254218,3.979591837,3.944250871,8.321135664,9.7374508
648,28.5,3.971731449,3.948512586,3.985981308,3.971962617,8.875637592,10.97036033
649,24.97,3.944315545,3.96275395,3.976190476,3.962068966,8.163065787,9.395368672
650,26.02857143,3.955017301,3.975945017,3.935079727,3.979286536,8.374780002,9.868785445
651,27.55,3.956130484,3.965635739,3.968085106,3.951557093,8.678281684,10.54961342
652,28.68,3.955275229,3.989772727,3.955017301,4.025730994,8.92115925,11.0455664
653,22.55660377,4.011520737,3.946368715,3.972060536,3.962068966,7.689724545,8.310872937
654,24.92,3.951612903,3.94137931,4.015028902,3.975694444,8.160743112,9.368752293
655,21.75213675,3.968929804,3.976588629,3.968568102,3.945945946,7.522433847,7.954654007
656,19.55,3.955530217,3.972508591,3.940903824,3.969178082,7.077624143,6.97228126
657,23.32,3.957992999,3.972508591,3.948335247,3.98265896,7.836299159,8.655661935
658,24.91428571,3.961981567,3.972850679,3.966178129,3.965947787,8.156248775,9.368028254
659,24.45,3.940628638,3.956326988,3.953488372,4.014722537,8.063033307,9.160637452
660,26.63,3.965357968,3.956031567,3.948688712,3.961493582,8.492314366,10.13927644
661,29.79,3.964243147,3.956570156,3.965947787,3.942242356,9.123800689,11.55276041
662,22.59701493,3.965517241,4.018244014,3.972571429,3.971698113,7.705009144,8.324911044
663,29.27,3.965277778,3.969730942,3.969248292,3.962414579,9.027334318,11.31599453
664,21.69090909,3.971830986,3.959550562,4.035227273,3.943925234,7.520288629,7.921693621
665,24.81553398,3.958188153,3.986238532,4.029103609,3.962414579,8.150295771,9.316193929
666,24.95,3.97235023,3.972633979,3.968929804,3.96325167,8.165433137,9.382858881
667,27.86,3.954545455,3.97309417,4.008009153,3.962112514,8.751552259,10.68196664
668,25.12264151,3.955275229,3.963855422,4.011614402,3.986270023,8.207931317,9.455635682
669,26.11,3.958285052,3.959505062,3.980681818,3.972727273,8.396239841,9.902297376
670,24,3.942045455,3.931506849,3.964871194,3.975917431,7.962868186,8.965046608
671,28.29,3.950530035,3.963576159,3.965753425,3.958810069,8.825733938,10.88085708
672,25.98245614,3.936842105,3.955981941,4.014976959,3.959276018,8.369906633,9.845757555
673,22.72222222,3.951890034,3.969001148,4.00456621,3.979310345,7.725397992,8.383501332
674,24.78846154,3.955681818,3.955428571,3.972508591,3.975862069,8.129588518,9.31259786
675,22.86238532,3.961805556,3.959322034,3.975609756,3.961893764,7.744203286,8.45132311
676,25.47,3.958236659,3.968421053,3.964664311,3.948096886,8.261883782,9.619632492
677,27.00952381,3.955069124,3.969594595,3.965034965,3.962542565,8.572353012,10.30669315
678,29.32,3.962328767,4.024886878,4.061627907,3.982857143,9.070340139,11.31996891
679,22.04,3.972060536,3.945639864,3.95754717,3.954913295,7.574032173,8.08672741
680,22.46226415,3.969353008,3.979661017,4.014840183,3.979190751,7.681061822,8.26296138
681,27.4,3.961805556,3.945330296,3.972027972,3.989749431,8.653782651,10.47946647
682,23.85964912,3.972222222,3.95583239,3.957647059,3.982778416,7.945625842,8.896216325
683,26.85,3.969107551,3.965675057,3.96797153,3.966254218,8.543801671,10.23347606
684,23.44954128,3.945205479,3.970198675,4.004618938,3.96559633,7.867032141,8.710913611
685,27.47619048,3.96559633,3.969422424,3.961358314,3.958668197,8.666247148,10.51507878
686,24.15,3.979638009,3.976163451,3.932624113,4.032183908,8.014121896,9.020299124
687,24.91,3.961358314,3.958762887,4.01836969,3.972190035,8.164136185,9.361253304
688,25.2962963,4.007874016,3.972789116,3.968309859,3.961893764,8.24143261,9.533975322
689,24.59633028,3.958950969,3.965831435,3.971929825,4.035550459,8.105718593,9.218583124
690,32.95283019,3.965317919,3.955479452,3.943661972,3.948571429,9.753172192,12.96900563
691,25.99,3.957597173,3.958997722,3.975806452,3.952164009,8.366913071,9.851609056
692,21.18446602,3.969866071,3.939189189,3.975235849,4.035267349,7.420804896,7.694199191
693,21.50434783,3.964953271,3.968713789,3.972318339,3.959550562,7.473976757,7.843217289
694,25.96,3.955120829,3.959459459,3.958477509,3.953125,8.357236559,9.840244241
695,21.98275862,3.96969697,3.963045913,4.015186916,3.965556831,7.57924905,8.051835034
696,19.5,3.965792474,3.969798658,3.964994166,3.966139955,7.073345051,6.946711546
697,28.64285714,3.97566628,3.986394558,3.957597173,3.98960739,8.910424509,11.03077227
698,26.83495146,3.969457014,3.95890411,3.968235294,3.942372881,8.534784151,10.23011025
699,24.16666667,3.945885006,3.943832599,3.961805556,3.963210702,7.996280106,9.039525243
700,23.33009709,3.9462486,3.941847206,3.961583236,3.962795941,7.828514414,8.665653052
701,25.01,3.969072165,3.972789116,3.972571429,3.955782313,8.176043004,9.410470613
702,27.21,3.962542565,3.945885006,3.961893764,3.962025316,8.60846933,10.39857415
703,26.02884615,3.951557093,3.948688712,3.964994166,3.969036697,8.372624564,9.870131694
704,23.61386139,3.965357968,3.972911964,4.025404157,3.958525346,7.907212164,8.780323504
705,29.08,3.951612903,3.959090909,3.944764097,3.98255814,8.98360521,11.23423524
706,29.91176471,3.979020979,4.028248588,3.962457338,3.966517857,9.169601894,11.59525118
707,26.54,3.954703833,3.972911964,3.975265018,3.97235023,8.483046209,10.09414738
708,25.33035714,3.961627907,3.963374029,3.968347011,3.979405034,8.240622225,9.553454762
709,23.94,3.958950969,3.962542565,3.972060536,3.968786127,7.960468039,8.932831404
710,24.74545455,3.966024915,3.968929804,4.04199773,3.975806452,8.139642689,9.282983695
711,24.4,3.958285052,3.959276018,3.965437788,3.972758229,8.051151418,9.139286025
712,27.93137255,3.947916667,3.956810631,3.947674419,3.968421053,8.750439064,10.72247113
713,29.45,3.955932203,3.976377953,3.997703789,3.955732123,9.067149213,11.39437316
714,23.50458716,3.958668197,3.972727273,3.954492415,3.945330296,7.867161068,8.741592509
715,21.7,3.956130484,3.956130484,3.958810069,3.979706877,7.510155583,7.932370333
716,30.13084112,3.95890411,3.97597254,4.03255814,3.951557093,9.209966601,11.69516749
717,22.43809524,3.956179775,4.011376564,4.018823529,3.982837529,7.681462527,8.249245766
718,24.59821429,3.962199313,3.979706877,3.953293413,3.969764838,8.092635745,9.226904023
719,24.27102804,3.965753425,3.969662921,3.957992999,3.952,8.023287476,9.08276567
720,27.61,3.976163451,3.9731243,3.953955136,3.983164983,8.699281574,10.57141851
721,25.04,3.955782313,3.959505062,4.025581395,3.966024915,8.189378737,9.419826601
722,22.32,3.965714286,3.96996663,3.9625,3.972665148,7.638169213,8.207393844
723,21.09,3.965870307,3.940133038,3.962025316,3.975917431,7.386789219,7.660338845
724,21.58,3.941714286,3.986127168,3.951779564,3.979752531,7.48787471,7.877759436
725,27.20720721,3.948036952,3.949209932,3.972190035,3.972942503,8.609917326,10.396208
726,23.6635514,3.976190476,3.972911964,3.969001148,3.972881356,7.910907269,8.805996145
727,25.25961538,3.952164009,3.962795941,3.962112514,3.976718404,8.222681251,9.523939724
728,23.23,3.951388889,3.972758229,3.948275862,3.982973893,7.817079375,8.616096791
729,21.12871287,3.938496583,3.972665148,3.965986395,3.979661017,7.397104403,7.676218364
730,30.16,3.969107551,3.986332574,3.951834862,3.962669683,9.205988934,11.71365497
731,25.99,3.949095023,3.965714286,3.957796014,3.973003375,8.367121739,9.851492468
732,23.98165138,3.955782313,3.970132743,3.965635739,3.979142526,7.970468939,8.950527036
733,24.92079208,3.956278027,3.956278027,3.944764097,3.976217441,8.150865934,9.374680542
734,24.26923077,3.945823928,3.969560316,3.965675057,3.969248292,8.023907672,9.081416969
735,25.81,3.969283276,3.963292547,3.961937716,3.979522184,8.336807145,9.767814213
736,19.96,3.946871311,3.969764838,3.954225352,3.972881356,7.160748571,7.155007161
737,25.35779817,3.97597254,3.959955506,3.982678984,3.979638009,8.251208641,9.562878273
738,22.4368932,3.95532646,3.97309417,4.083235639,3.969491525,7.6836082,8.247496025
739,22.19,3.972477064,3.969866071,3.961448598,3.965831435,7.611924634,8.149392945
740,26.94,3.958139535,3.972972973,3.960900474,3.951724138,8.556747424,10.27655349
741,25.97435897,3.965277778,3.970033296,4.018867925,3.962068966,8.378121388,9.836623103
742,24.30555556,3.962837838,3.969899666,3.962371722,3.976404494,8.035413855,9.095287533
743,25.57798165,3.955981941,3.943956044,3.961176471,3.98615917,8.285051055,9.667054318
744,21,3.959550562,3.950110865,3.951048951,3.976082005,7.367358476,7.620885411
745,20.72,3.973003375,3.952488688,3.971929825,3.979334099,7.319351197,7.491197156
746,26.89320388,3.959044369,3.966777409,3.982373678,3.986425339,8.557564936,10.24993987
747,21.85454545,3.966063348,3.959413754,3.976297968,3.972942503,7.545852606,7.998805109
748,21.92727273,3.979683973,3.973154362,3.958573072,3.97235023,7.562206873,8.030319616
749,23,3.989690722,3.949095023,3.965317919,3.976297968,7.776080326,8.510442836
750,27.03,3.969798658,3.965986395,3.969594595,4.01826484,8.590728897,10.30788858
751,21.80530973,3.95532646,3.97,3.969560316,3.975806452,7.535200592,7.977237088
752,24.97087379,3.965714286,3.973184358,3.976,3.945142857,8.166183057,9.394115458
753,28.32,3.986379115,3.949037373,4.015046296,3.959276018,8.84594776,10.88635636
754,24.31067961,3.952272727,3.979888268,3.948688712,3.966405375,8.031586939,9.100297851
755,24.43,3.972445465,3.969213227,3.965635739,3.986409966,8.064740879,9.148461354
756,23.7184466,3.968894009,3.966101695,3.965947787,3.946006749,7.913079368,8.835473632
757,25.1,3.966703663,3.962199313,3.972508591,3.961805556,8.192643424,9.451500644
758,23.16393443,3.962199313,3.963045913,3.969628796,3.965075669,7.804776823,8.586030601
759,21.28070175,3.939393939,3.966063348,3.973063973,3.972286374,7.426301878,7.744857144
760,21.92,3.969422424,3.962711864,3.968858131,3.975722543,7.559342993,8.027852638
761,25.992,3.95959596,3.970588235,3.956278027,3.979118329,8.37151611,9.850154106
762,23.52830189,3.972027972,3.97632469,3.959276018,3.979661017,7.883118317,8.745926914
763,26.68518519,3.976027397,3.9765625,4.021348315,3.972286374,8.526281954,10.15115551
764,26.27,3.965317919,3.973184358,3.966254218,3.98951049,8.432853397,9.971272794
765,23.72,3.962585034,3.956473214,4.046643914,3.979310345,7.933002501,8.825272727
766,25.69,3.948275862,3.956521739,3.955631399,3.986348123,8.307355425,9.717204677
767,25.99,3.954703833,3.96287964,3.95862069,3.942567568,8.361754346,9.854491812
768,28.13,3.96275395,3.95049505,4.057077626,3.979190751,8.815903475,10.79698798
769,21.6,3.941446613,3.96043956,3.949095023,3.979381443,7.486072528,7.889938238
770,21.17948718,3.976163451,3.956375839,3.973003375,3.983069977,7.413619964,7.695359968
771,22.05714286,3.94438007,3.989807475,3.955631399,3.962414579,7.581875276,8.091937877
772,27.99159664,3.986363636,3.962921348,3.954913295,3.958525346,8.770864053,10.74472317
773,26.14285714,3.961038961,3.970132743,3.959276018,3.979310345,8.402523042,9.917151472
774,29.48,3.957992999,3.956424581,4.018181818,3.972972973,9.077114474,11.40558709
775,25.8,3.952054795,3.935005701,3.962414579,3.969933185,8.323881652,9.769455934
776,23.12727273,3.965792474,3.965635739,3.945142857,3.968641115,7.794496983,8.571287374
777,26.2,3.945205479,3.958950969,3.958381503,3.962414579,8.404990506,9.947714881
778,29.27,3.958997722,3.979683973,3.972445465,3.969072165,9.030039865,11.31448413
779,25.11538462,3.962711864,3.983146067,3.962285714,3.976483763,8.200002405,9.45599038
780,25.5049505,3.975495916,4.021111111,4.011363636,3.986394558,8.299863143,9.617953796
781,25.16101695,3.962585034,3.973273942,3.969072165,3.962457338,8.205681086,9.478321997
782,24.37,3.989631336,3.952755906,3.965986395,3.959821429,8.047639013,9.124487696
783,26.3,3.972477064,3.969178082,3.961672474,3.968494749,8.434364474,9.987194647
784,21.55140187,3.962025316,3.942502818,3.955428571,4.031638418,7.488599399,7.861421855
785,23.6,3.965870307,3.969525959,3.962285714,3.9765625,7.894848896,8.779447955
786,25.15740741,3.958715596,3.976536313,3.961849711,3.961893764,8.203280558,9.477647564
787,28.58878505,3.976027397,3.963495575,3.948688712,3.975945017,8.89058835,11.01163245
788,23.6,3.962199313,3.94972067,3.948036952,3.972571429,7.886505673,8.784116029
789,21.54205607,3.972789116,3.979977753,3.972633979,3.986455982,7.490782581,7.854902766
790,26.11,3.962199313,3.947939262,3.968894009,3.972540046,8.392314526,9.904491738
791,24.61386139,3.971896956,3.969933185,3.969213227,3.969422424,8.098865435,9.232163459
792,30.03,3.979190751,3.949832776,3.975438596,3.976297968,9.182152018,11.65430733
793,22.53,3.958810069,3.963616318,4.004550626,4.032146958,7.697824794,8.291493133
794,21.79,3.964705882,3.973184358,3.951890034,3.986143187,7.533184692,7.969811807
795,22.05405405,3.958477509,3.956810631,3.94191344,3.96547756,7.575346639,8.093848052
796,20.25,3.962025316,3.966480447,3.968929804,3.98631699,7.226750511,7.280223621
797,22.24324324,3.969730942,3.963045913,3.971597633,3.976136364,7.624750819,8.171987052
798,21.07826087,3.942176871,3.95728368,3.947856315,3.966367713,7.37838909,7.658466694
799,26.2,4.029205607,3.966442953,4.014739229,3.982332155,8.438543989,9.928987168
800,24.31,3.94892168,3.969178082,3.972758229,3.975524476,8.035276493,9.09785302
801,24.43,3.975862069,3.945762712,3.940903824,4.014823261,8.061470373,9.150333716
802,27.06,3.961313013,3.966101695,3.979568672,3.958525346,8.585101745,10.32778526
803,24.02830189,3.952054795,3.97260274,3.962795941,3.965909091,7.976332891,8.973326527
804,28.83,3.959505062,3.972665148,3.962371722,3.976054732,8.940119333,11.11878345
805,26.34653465,3.972060536,3.963374029,3.986285714,3.966442953,8.446939577,10.0061817
806,24.01587302,3.983012458,3.97979798,4.025492468,3.968786127,7.99459241,8.956194098
807,25.77,3.976,3.969353008,3.958668197,3.982935154,8.331391272,9.748482741
808,28.81,3.965831435,3.96996663,3.969525959,3.993119266,8.941688658,11.10672895
809,24.85,3.942696629,3.973451327,3.948156682,3.948453608,8.132551649,9.345345333
810,21.08064516,3.986285714,3.979775281,3.955069124,3.962371722,7.392829401,7.651732062
811,22.46341463,3.944055944,3.966814159,4.018202503,3.962585034,7.671014455,8.269248856
812,21.53,3.973033708,3.969730942,3.945639864,3.986191024,7.480919108,7.853688623
813,24.80392157,3.949494949,3.969764838,3.969560316,3.996613995,8.137871133,9.316620471
814,20.33035714,3.952109464,3.964247021,3.962199313,3.97566628,7.236915844,7.319460983
815,23.39,3.955428571,3.956228956,3.962025316,3.972911964,7.847318962,8.688625645
816,20.46788991,3.943207127,3.966216216,3.962285714,3.969730942,7.261865981,7.382398915
817,29.54,3.965986395,3.949494949,3.979190751,3.959090909,9.078752601,11.43819014
818,22.71,4.041902605,3.953744493,3.969422424,3.955377574,7.726089419,8.376338844
819,24.72072072,3.986095017,3.966850829,3.982332155,3.967069155,8.124613575,9.277510041
820,20.9,3.979661017,3.956762749,3.954703833,3.965237543,7.351273029,7.573974992
821,23.0625,3.959910913,3.93038674,3.965517241,3.979614949,7.779585969,8.543427496
822,24,3.979069767,3.962627407,3.972157773,3.965870307,7.975945051,8.957721245
823,30.73,3.959550562,3.962921348,3.972382048,3.989841986,9.322939189,11.96691657
824,23.89344262,3.941647597,3.960482986,3.975862069,3.966139955,7.947515046,8.91405323
825,21.24,3.951388889,3.972727273,3.972027972,3.969491525,7.421127132,7.724989738
826,27.66071429,3.97235023,3.973033708,3.972125436,3.965714286,8.708787589,10.59444951
827,23.72972973,3.952272727,3.980154355,3.969594595,4.035428571,7.933435996,8.830451474
828,22.64150943,3.986270023,3.963374029,3.965947787,3.972727273,7.705965709,8.349227481
829,21.85,3.97546729,3.97336293,3.952967525,4.072544643,7.564868478,7.985766241
830,26.86111111,3.979286536,3.953281424,4.014789534,3.935738444,8.54884141,10.23691324
831,30.01904762,3.972540046,3.952488688,3.958857143,3.976666667,9.175920032,11.65166669
832,27.54166667,4.014590348,3.970198675,3.958997722,3.972972973,8.691685277,10.53748106
833,21.64,3.976027397,3.973273942,3.958525346,3.949438202,7.499452977,7.904813564
834,27.19,3.968531469,3.973421927,3.959044369,3.962921348,8.610783822,10.38609902
835,23.93518519,3.971896956,3.963414634,3.955479452,3.993273543,7.963849954,8.928258952
836,24.85833333,3.986332574,3.956521739,3.952380952,3.989988877,8.148711495,9.340977987
837,28.1,3.965357968,3.966777409,3.968894009,3.969832402,8.794172358,10.79228589
838,24.26785714,3.982718894,3.963045913,4.014428413,3.976588629,8.040927798,9.071148857
839,22.16,3.976082005,3.969491525,3.975889782,3.956424581,7.607577579,8.135055363
840,25.53,3.965556831,3.950110865,3.972758229,3.976351351,8.278955455,9.643632325
841,26.45,3.960482986,3.955981941,3.955377574,3.959550562,8.456278613,10.05879629
842,22.96,3.965357968,3.966024915,3.952054795,3.990022173,7.76669197,8.493328421
843,22.07843137,3.972696246,3.966329966,3.975917431,3.966101695,7.591895342,8.098220922
844,24.27,3.972413793,3.966666667,3.989559165,4.011111111,8.041950147,9.071772148
845,23.44,3.963087248,3.950221239,4.021590909,3.979591837,7.870898247,8.703434049
846,25.22,3.969072165,3.960044395,3.969662921,3.945392491,8.212834395,9.507299658
847,24.81553398,3.955981941,3.932960894,3.961893764,3.959505062,8.125175128,9.330201357
848,25.33333333,4.028153153,3.969318182,3.972445465,3.98989899,8.258629825,9.545078136
849,26.17,3.979977753,3.970132743,3.94966443,3.956278027,8.405210591,9.930826205
850,21.36,3.955732123,3.966367713,3.972881356,3.97260274,7.445516786,7.778435691
851,24.7,3.961805556,3.98019802,3.948096886,3.969457014,8.111911495,9.273030748
852,21.45,4.011547344,3.956228956,3.947856315,3.955120829,7.464150689,7.818369113
853,20.48,3.959229898,3.983480176,3.972942503,3.972318339,7.273594183,7.382610296
854,20.30434783,4.035028249,3.963004484,3.986143187,3.965792474,7.250863244,7.297176795
855,22.93,3.936026936,3.986363636,3.976136364,3.983388704,7.762383128,8.478979743
856,24.3984375,3.972942503,3.972972973,3.969248292,4.021640091,8.067048272,9.129549835
857,15.64,3.962542565,3.976483763,3.983146067,3.965714286,6.305577336,5.218107448
858,17.68807339,3.976271186,3.962795941,3.979381443,3.969491525,6.715202698,6.134024533
859,21.25,3.952434881,3.952702703,3.931740614,3.97235023,7.411845686,7.735776761
860,18.15,3.982857143,3.966629588,3.96287964,3.955631399,6.803599554,6.342838514
861,21.67889908,3.945945946,3.970198675,3.962285714,3.963656388,7.504197161,7.923904297
862,21.58,3.972911964,3.973003375,3.979405034,3.969764838,7.495017042,7.873745619
863,24.40594059,3.965947787,3.976821192,4.011441648,3.982758621,8.068581968,9.132876605
864,19.96,3.962962963,3.929922136,3.986111111,3.966139955,7.161027233,7.154871701
865,27.45945946,3.976027397,3.959229898,3.96275395,3.979820628,8.667458267,10.5050516
866,24.78640777,3.965947787,3.976457399,3.953125,3.97632469,8.131652529,9.310296133
867,21.34,3.955580866,3.966405375,3.962795941,3.976510067,7.44025845,7.770195406
868,20.38053097,3.969142857,3.955681818,3.983127109,3.942307692,7.24615809,7.34235338
869,22.1,3.979310345,3.989944134,3.972125436,3.953947368,7.599065457,8.106279452
870,22.41,3.979888268,3.955782313,3.979638009,3.986471251,7.662355968,8.244191912
871,21.86,3.986111111,3.959413754,3.949209932,3.969142857,7.544775531,8.002465309
872,18.28,3.972540046,3.970132743,3.979661017,3.993150685,6.839096898,6.395665538
873,25.53,3.969353008,3.969525959,4.014823261,3.969628796,8.290666205,9.637100545
874,24.17307692,4.076576577,3.957142857,3.951834862,3.972727273,8.026271698,9.026481568
875,22.53,3.9625,3.96287964,3.969491525,3.983164983,7.68160723,8.300508108
876,24.28,3.952326901,3.993235626,3.97260274,3.966850829,8.033003219,9.08235918
877,22.56,3.982718894,3.969662921,3.972571429,3.983127109,7.693616071,8.310563423
878,22.83,3.976,3.970132743,3.968965517,3.976377953,7.744295243,8.433165996
879,22.34951456,3.969318182,3.963045913,4.022118743,3.969594595,7.654718399,8.214675473
880,23.54,4.031460674,3.960176991,3.95968645,3.955377574,7.889340338,8.7490421
881,24.61,3.972665148,3.949608063,3.949832776,3.983370288,8.093095255,9.233242063
882,20.02,4.024608501,3.976430976,3.975834292,3.969628796,7.193300513,7.170377023
883,22.38,3.979475485,3.957189901,3.965317919,3.99,7.654396661,8.231872236
884,20.66,3.965675057,3.976483763,3.98273878,3.972972973,7.311574115,7.461999465
885,24.4,3.95264938,3.97359736,3.965357968,3.979498861,8.054220714,9.137573961
886,24.24,3.965437788,3.959413754,3.976027397,3.983050847,8.024785957,9.064584846
887,25.5,3.969387755,3.969387755,3.952488688,3.965909091,8.271434658,9.631063331
888,24,3.969387755,3.96287964,3.962585034,3.989830508,7.976936588,8.957171641
889,24.44,3.979591837,3.976640712,3.969353008,3.982698962,8.069656904,9.15130133
890,26.82,3.972540046,3.979977753,3.958857143,3.976027397,8.541480468,10.21800614
891,24.55,3.986425339,3.973568282,3.961358314,3.979775281,8.090225443,9.201298336
892,22.9,4.021444695,3.963495575,3.962025316,3.973941368,7.764181391,8.461214538
893,23.39,3.979614949,3.942372881,3.986607143,3.965792474,7.85287749,8.685531953
894,24.48543689,4.025404157,3.973480663,3.972665148,3.989643268,8.089326026,9.165729527
895,24.43,3.994305239,3.942060086,3.95,3.966024915,8.056478048,9.153098833
896,21.30172414,3.976244344,4.014223195,3.9731243,3.959505062,7.444964208,7.746190918
897,26.05,3.969001148,3.96039604,3.965792474,3.976872247,8.384412382,9.875365497
898,23.78,3.979190751,3.976430976,3.96559633,3.959229898,7.932089591,8.859254929
899,24.33,3.986254296,3.959776536,3.942307692,3.976217441,8.038911193,9.107010799
900,24.18,4.035428571,3.97993311,3.979452055,4.007847534,8.036532254,9.024502458
901,25.78,3.979661017,3.953896817,3.971764706,3.976217441,8.332307996,9.75356139
902,22.81,3.982476636,3.959821429,3.956326988,3.959367946,7.7335986,8.427971096
903,23.66,3.965714286,3.952272727,3.955580866,3.962414579,7.899196491,8.810558619
904,27.15,3.966367713,3.976588629,4.011210762,3.97979798,8.616793017,10.36039121
905,22.63636364,3.952164009,3.976297968,3.96547756,3.962585034,7.698577642,8.350480652
906,23.26086957,3.951779564,3.956521739,3.971731449,3.982678984,7.82471626,8.629080756
907,21.21782178,3.951779564,3.956473214,3.986455982,3.993039443,7.421113997,7.712615213
908,23.08,4.024581006,3.973244147,3.972696246,3.969387755,7.803981831,8.539584502
909,24.95049505,3.969036697,3.983089064,3.959731544,3.965753425,8.165621156,9.383033676
910,25.22,3.979405034,3.970066519,3.979706877,3.989655172,8.227766721,9.498949702
911,25.04,3.979661017,3.956906077,3.931895573,3.968457944,8.175384122,9.427623521
912,23.72268908,3.969036697,3.979638009,3.951388889,3.982876712,7.921125877,8.833350911
913,24.3,3.966024915,3.960220994,3.966101695,3.975722543,8.03361403,9.093187896
914,24.4,3.969764838,4.014976959,3.979888268,3.982876712,8.069501355,9.129041978
915,25.59,3.965947787,3.956081081,3.976109215,3.972665148,8.292160646,9.669789182
916,23.66,3.952967525,3.935810811,3.965116279,3.973480663,7.897475056,8.811530704
917,28.22772277,3.972972973,3.965753425,3.979310345,3.97632469,8.824416841,10.84677894
918,30.19,3.958668197,3.966592428,3.976054732,3.976297968,9.213522665,11.7262096
919,25.55357143,3.955530217,3.973303671,3.976082005,3.973003375,8.286298139,9.65270265
920,23.39,3.97,3.976244344,3.975834292,4.017758047,7.865967337,8.678219092
921,24.89,3.990909091,3.966292135,3.982837529,3.952861953,8.156580141,9.354277672
922,24.06,3.948394495,3.979706877,3.965947787,3.963292547,7.983468341,8.98706128
923,27.26126126,3.955882353,3.969594595,4.008083141,3.989853439,8.636934958,10.4113338
924,27.52,3.946006749,3.969662921,3.983050847,3.97632469,8.679009042,10.53244339
925,27.46,3.962199313,3.99009901,3.969318182,3.989761092,8.674275519,10.50154649
926,27.21929825,4.021134594,3.976821192,3.976351351,3.955631399,8.629847356,10.39184644
927,22.44,3.986348123,3.970033296,3.952272727,3.96,7.661730829,8.261313439
928,30.34,3.972819932,3.942372881,3.955223881,3.963616318,9.234806602,11.7981671
929,24.60176991,4.03908046,3.96996663,3.997722096,3.982993197,8.118306459,9.214572789
930,22.04,3.989595376,4.004535147,3.968858131,3.976027397,7.59580321,8.074562986
931,22.87,3.979357798,3.949381327,3.945017182,3.965357968,7.741822855,8.456919063
932,30.8362069,4.021689498,3.986471251,3.959137344,3.962627407,9.353226479,12.00937708
933,27.21100917,3.959367946,3.969628796,3.97597254,3.968858131,8.616967318,10.39438708
934,26.2254902,4.038548753,3.97632469,3.953736655,3.969283276,8.432676714,9.94653747
935,23.95145631,3.962711864,3.983202688,3.958857143,3.976510067,7.966547615,8.93584112
936,24.68571429,3.973033708,3.973184358,3.969001148,3.966063348,8.11339937,9.264206152
937,24.18,3.97979798,3.966442953,3.948863636,3.972190035,8.009458921,9.03961446
938,23.69,3.982817869,3.96345515,3.972286374,3.969560316,7.915623942,8.818147072
939,28.93,4.004469274,3.94707828,3.972157773,3.965831435,8.963907352,11.16140428
940,22.27192982,3.956031567,3.960655738,3.96547756,3.966178129,7.624054564,8.188412224
941,25.96,3.972850679,3.950276243,3.954756381,3.986013986,8.364779458,9.836037738
942,22.65,3.976430976,3.953333333,3.965317919,3.969832402,7.702982926,8.355640811
943,28.84,3.972665148,3.976923077,4.015330189,3.979381443,8.956859971,11.11502627
944,26.7,3.966517857,3.97029703,3.965277778,3.982954545,8.517009442,10.16460314
945,28.69,3.975438596,3.970033296,3.945516459,3.993142857,8.914826242,11.05467132
946,26.51304348,3.993103448,3.956666667,3.976163451,3.98615917,8.485027243,10.07797679
947,28.37623762,3.989932886,3.95359116,3.969178082,3.949037373,8.847595425,10.91685458
948,28.13,3.968965517,3.950385888,3.979214781,3.98631699,8.802976635,10.80414297
949,30.6407767,3.9731243,3.962795941,3.962025316,3.972633979,9.302271247,11.92858833
950,22.72897196,3.956031567,3.966814159,3.968421053,3.948453608,7.71373847,8.393774664
951,27.94,3.962962963,4.001106195,4.032634033,3.982973893,8.783935417,10.70859628
952,24.15,3.986607143,3.97993311,3.979262673,3.961358314,8.011432248,9.021738495
953,20.11,3.979522184,3.97632469,3.986486486,3.964953271,7.203457326,7.214980883
954,26.21,3.983108108,3.989944134,3.973033708,3.982857143,8.427788619,9.940560186
955,25.04587156,3.950657895,3.950549451,4.035632184,3.962068966,8.188956011,9.423369034
956,28.22772277,3.953642384,3.96996663,4.021444695,3.966405375,8.827836371,10.84489707
957,32.57,3.963333333,3.963128492,3.97597254,3.948979592,9.684282791,12.79350841
958,29.3,4.031782066,4.021134594,3.951557093,3.966292135,9.054153178,11.31782464
959,31.00990099,3.963374029,3.969933185,3.96969697,3.969422424,9.376465519,12.09345838
960,20.60747664,3.969764838,3.963374029,3.968965517,3.975552969,7.297026798,7.440768914
961,25.59223301,3.986501687,3.966887417,3.942372881,3.989749431,8.295548885,9.669158829
962,26.36,3.986516854,3.959459459,3.94892168,3.976536313,8.446286861,10.01408072
963,26.92079208,3.963535912,3.962962963,3.979020979,3.979865772,8.561235541,10.26330731
964,23.08653846,3.942242356,3.976588629,3.979381443,3.969764838,7.790903145,8.550532739
965,20.62135922,3.969525959,3.973799127,3.962669683,3.97979798,7.301430394,7.446069198
966,24.91428571,3.930845225,3.979428571,3.979190751,3.986636971,8.158077447,9.367031598
967,26.54,3.936596218,4.024498886,3.952861953,3.983108108,8.487413033,10.09175838
968,29.05,3.94966443,3.973184358,3.964953271,3.962155963,8.979991604,11.21947895
969,26.45,3.965909091,4.027901786,3.989643268,3.952967525,8.477284334,10.04709392
970,28.65,3.96275395,3.976588629,3.983108108,4.028248588,8.920139855,11.02935444
971,26.23,3.943396226,3.976217441,3.958762887,3.968858131,8.415446937,9.958645511
972,25.87,3.973480663,3.966629588,3.965357968,3.959776536,8.347048951,9.795628642
973,24.3826087,3.986592179,3.966555184,3.979452055,3.979683973,8.058978417,9.125189609
974,23.97,3.966850829,3.956228956,3.982857143,3.972413793,7.969670144,8.944461476
975,26.14,3.973154362,3.966740576,3.975352113,3.94892168,8.400833746,9.916500833
976,28.96,3.982758621,3.945823928,3.976244344,3.976351351,8.968235649,11.17574526
977,28.01694915,3.962242563,3.969662921,4.077714286,3.993127148,8.803939214,10.74049719
978,27.34,3.983146067,3.989702517,3.983314794,3.952808989,8.649794474,10.44815238
979,28.81,3.952808989,3.959137344,4.017777778,4.021348315,8.952214485,11.1008854
980,26.97,4.007874016,3.965947787,3.962669683,3.989932886,8.579284874,10.28073887
981,25.20192308,3.945267959,3.989761092,4.014806378,3.969730942,8.22429789,9.490815491
982,27.83168317,3.964994166,3.982915718,3.968531469,3.969662921,8.743557488,10.67058881
983,25.71,3.958525346,3.965909091,3.951445087,3.972972973,8.311770499,9.725909292
984,32.54,4.014476615,3.973244147,3.972477064,3.986394558,9.697318477,12.76945847
985,25.13,3.976190476,3.959276018,3.95583239,3.976430976,8.199545972,9.464416249
986,26.58653846,3.965792474,3.953744493,3.961448598,3.939393939,8.481383593,10.12109424
987,27.83333333,3.959866221,3.976923077,3.986062718,3.966405375,8.744518145,10.67097678
988,27.18,3.975806452,3.973063973,3.971995333,3.969730942,8.61411934,10.37864303
989,26.69,3.986547085,3.958715596,3.986501687,3.98631699,8.521616272,10.15644237
990,27.10280374,3.966367713,3.958997722,3.979334099,3.976163451,8.596733345,10.34521098
991,27.11764706,3.956570156,3.980044346,3.983050847,3.965947787,8.600652039,10.35132046
992,30.52,3.979752531,3.972942503,3.979661017,3.982798165,9.287030843,11.86959115
993,29.60194175,3.983050847,3.963169643,3.948512586,3.97235023,9.093805011,11.46440396
994,29.62376238,3.957236842,4.034521158,3.962837838,3.973480663,9.110367775,11.46737774
995,25.77227723,3.972911964,3.94295302,3.959459459,4.038331454,8.337186625,9.746579112
996,28.04,3.979069767,3.966442953,3.958950969,3.986175115,8.786127761,10.76324702
997,25.71,3.959550562,3.966024915,3.979428571,4.021468927,8.327294595,9.717257612
998,25.37,3.976404494,3.969491525,3.979069767,3.959776536,8.250948465,9.569843641
999,25.4296875,3.963855422,3.966139955,3.972758229,3.98656215,8.263800651,9.596026548

==> experiment_1/PPO_RFF.csv <==
Step,PPO_RFF_0 - Mean Episode Reward,PPO_RFF_1 - Mean Episode Reward,PPO_RFF_3 - Mean Episode Reward,PPO_RFF_4 - Mean Episode Reward,PPO_RFF_2 - Mean Episode Reward,AVERAGE,STDEV
0,0.203971119,0.522968198,0.409948542,0.828970332,0.443082312,0.4817881,0.226976121
1,-0.020512821,0.729310345,0.639032815,0.561258278,0.361016949,0.454021113,0.298054328
2,1.6,0.856672158,0.924242424,1.543010753,0.369068541,1.058598775,0.515278609
3,1.010791367,1.26109215,1.446808511,1.254152824,0.497307002,1.094030371,0.36776649
4,1.434707904,1.429059829,2.876623377,2.467128028,1.068783069,1.855260441,0.773728351
5,2.569395018,3.307958478,3.661993769,2.797639123,1.498233216,2.767043921,0.82816145
6,2.473244147,3.04494382,4.712349398,4.210963455,2.013816926,3.291063549,1.143135133
7,4.38410596,3.651828299,6.126436782,5.75743349,2.896491228,4.563259152,1.370264028
8,5.385093168,5.700636943,8.298998569,6.892961877,2.880357143,5.83160954,2.008786873
9,7.5375,5.885978428,10.30884354,7.74025974,2.344405594,6.76339746,2.933472167
10,6.617647059,7.605612999,11.72364672,9.308588064,2.648994516,7.580897872,3.368954405
11,10.2972561,7.484804631,14.58041958,11.52797704,2.957983193,9.369688109,4.396960928
12,11.24300442,8.517531557,17.67894737,11.74626866,3.646280992,10.5664066,5.111851979
13,12.96914446,9.586705202,17.57221458,14.12482468,3.332242226,11.51702623,5.391924391
14,13.62893983,11.44305556,18.73422819,15.46153846,3.397745572,12.53310152,5.763538518
15,14.43909774,12.70168067,19.04710633,15.92970822,4.219395866,13.26739777,5.568935784
16,16.33557047,13.10504202,21.5936255,17.04324324,4.461290323,14.50775431,6.381187722
17,17.22285714,16.97107438,23.02792553,18.05649718,4.986238532,16.05291855,6.658607639
18,18.41350211,17.14380826,22.8313253,19.11918605,5.496087637,16.60078187,6.558526843
19,20.29195089,18.74154263,23.94379085,19.68428184,5.449685535,17.62225035,7.084583589
20,20.29356568,19.26253298,24.73009447,21.57604307,5.45626072,18.26369938,7.448731384
21,20.97425474,19.03212851,22.69685039,20.73497268,6.057450628,17.89913139,6.745842661
22,20.04842932,20.07671602,23.81382979,21.87774725,5.737631184,18.31087071,7.197722532
23,21.83311258,21.4319683,25.5179558,22.39491299,7.073825503,19.65035503,7.212298671
24,23.06039326,23.02608696,24.98290598,21.58355795,7.711450382,20.07287891,7.015021597
25,22.14127424,23.16710875,26.78442281,24.15603799,7.945996276,20.83896801,7.41107865
26,23.8668516,24.13227513,25.74827109,24.04221636,8.130232558,21.18396935,7.336430241
27,23.66191155,25.48521505,26.89732771,24.56266319,7.72293578,21.66601066,7.885692005
28,22.55487805,24.69241012,27.20448179,25.35368957,8.147572816,21.59060647,7.696469157
29,21.69283747,25.05295008,28.58683473,25.81923077,7.821428571,21.79465632,8.188541172
30,22.52461322,26.62967914,27.10128388,27.10012516,8.223853211,22.31591092,8.109049631
31,23.80079156,24.27046784,28.42535211,29.21712907,8.91680261,22.92610864,8.195298105
32,24.69491525,26.61464968,29.15397351,28.08417508,8.890410959,23.4876249,8.329920002
33,25.14807692,25.95913647,27.66853483,27.68807339,8.948660714,23.08249647,7.977312832
34,24.58823529,26.86944444,28.55524862,29.22660099,10.9929078,24.04648743,7.513671241
35,24.68308921,27.50144092,28.13950073,30.53482587,9.21888412,24.01554817,8.530039461
36,23.70258621,26.34392265,27.73533424,29.03816794,10.23139535,23.41028128,7.628137381
37,24.21134752,27.72461752,28.60714286,29.008,10.70769231,24.05176004,7.695702064
38,27.04964539,27.92413793,29.09180791,29.74396783,9.944344704,24.75078075,8.342091417
39,26.52863436,26.86748634,27.58788774,29.13324873,11.94174757,24.41180095,7.042606089
40,26.93687231,29.07797538,28.15960452,30.11528497,11.01476015,25.06089947,7.938812704
41,27.20689655,29.06179775,27.79817906,29.68525896,11.63636364,25.07769919,7.578038038
42,25.2176,27.94686649,28.9457478,30.21018277,11.7369281,24.81146503,7.536206787
43,25.07928803,29.428,27.55251799,29.76529338,12.86546185,24.93811225,7.001155358
44,25.3373494,29.75100942,30.94508671,28.89507772,11.90106545,25.36591774,7.812077011
45,28.46345257,27.61218837,28.70721358,30.59037711,13.29044118,25.73273456,7.039958251
46,27.35507246,29.62947658,29.29300292,31.20159151,12.04893964,25.90561662,7.866023267
47,26.04136947,28.34931507,26.83333333,30.61242236,13.35973597,25.03923524,6.75741828
48,27.6893617,29.26370757,26.73282443,31.15891473,12.97544643,25.56405097,7.23439529
49,27.0191458,31.26711409,29.01957831,31.42404227,16.40618557,27.02721321,6.206542461
50,26.25598802,29.084,28.15328467,30.8828229,12.5,25.37521912,7.388393339
51,27.57752489,30.09589041,27.56624606,29.10322581,13.98324022,25.66522548,6.617971475
52,28.60667634,27.77410072,29.14916286,31.09125475,14.09369676,26.14297829,6.845402461
53,28.28129602,30.49797571,28.4929972,30.50263158,15.16344464,26.58766903,6.473580555
54,27.74079529,30.33661972,29.11613876,30.35887097,14.37681159,26.38584727,6.7989123
55,27.58064516,30.9897511,28.31162791,32.97307692,13.95979021,26.76297826,7.473611128
56,27.27534039,29.35674157,29.60935143,31.94189189,15.06846473,26.650358,6.682277677
57,27.94179104,31.03034483,28.55251142,30.6643454,16.48697917,26.93519437,5.988968545
58,26.48062016,30.06911142,28.91441441,31.72810458,16.17456359,26.67336283,6.171826513
59,28.48967552,30.39196676,29.44528875,30.41284404,14.81415929,26.71078687,6.697536968
60,27.78501629,30.51704545,29.49766719,30.66486486,16.41428571,26.9757759,6.014770321
61,28.69381107,30.37052342,29.81959565,32.51574803,17.22350674,27.72463698,6.032357471
62,27.71633238,29.54417952,29.51186944,30.30191257,16.31233596,26.67732597,5.871619586
63,27.05513017,29.24822695,29.15582451,31.3986755,17.88605442,26.94878231,5.293967721
64,28.30246914,29.68142857,29.20552147,32.04336399,17.99788584,27.4461338,5.45960651
65,29.85116279,30.79833102,31.14670659,32.21176471,18.91546392,28.5846858,5.470779031
66,27.78361669,30.39428571,30.91371341,32.06784261,18.81213307,27.9943183,5.367337151
67,29.17912773,31.21997106,29.25826772,32.90243902,17.65798611,28.04355833,6.006735105
68,28.15007215,30.9348711,31.14307229,30.76171352,17.55992509,27.70993083,5.803370108
69,28.32932331,29.46534653,30.35920852,32.57200538,20.72140221,28.28945719,4.507877849
70,27.69124424,27.32153846,29.45085803,32.28326746,19.67394696,27.28417103,4.684231874
71,28.42396313,31.37626628,30.84923077,31.57729138,18.63148479,28.17164727,5.479867963
72,27.13343328,30.64730878,30.29320988,31.50933333,19.88621795,27.89390064,4.772593306
73,28.9058296,30.88319088,31.32981928,31.00851064,19.81976744,28.38942357,4.884416565
74,29.71535022,29.47932619,29.90015129,32.63079019,20.08145581,28.36141474,4.801975222
75,29.9984985,30.60091047,31.2488408,33.44897959,21.61840121,29.38312611,4.532237047
76,29.17961165,29.08918129,28.43288591,31.01114206,19.79402985,27.50137015,4.413812233
77,30.54268293,30.7652439,30.18740399,31.8122449,20.38152012,28.73781917,4.710337243
78,29.23269514,30.0407855,29.47751938,31.69864865,21.53206239,28.39634221,3.955887677
79,29.07714702,28.625,28.95751138,32.28065395,23.60235641,28.50853375,3.116004384
80,29.70298507,29.55834564,28.45751634,33.09530201,21.56794425,28.47641866,4.234869849
81,29.05882353,30.81650071,31.80218069,32.2995896,21.81533101,29.15848511,4.28767198
82,30.56494523,29.91666667,28.86234177,32.02269693,21.17089679,28.50750948,4.258142213
83,30.19047619,29.29135053,30.5609375,32.73931034,24.83880597,29.52417611,2.909588425
84,27.6848,30.0155587,28.78492936,33.64102564,23.68654646,28.76257203,3.615847521
85,28.8185907,30.24265842,28.25040917,31.67647059,23.44912791,28.48745136,3.114528093
86,29.02605863,30.27065527,29.14238953,31.98630137,23.18044077,28.72116911,3.317832531
87,28.27846154,28.81050955,30.20820669,33.55726257,24.68928087,29.10874424,3.213568997
88,28.63608563,30.98857143,29.74363057,30.96096904,23.86155914,28.83816316,2.947789625
89,29.11885895,31.20566319,30.0685155,32.82496413,24.05745554,29.45509146,3.318296177
90,28.4504644,30.01339286,30.38948995,31.56222548,21.68603043,28.42032062,3.925514175
91,31.14114114,29.0015361,29.93152866,30.86962751,22.83433735,28.75563415,3.415573268
92,30.09473684,29.01634473,29.55228758,31.81868132,25.81870504,29.2601511,2.192655156
93,29.83259912,30.04915515,30.45852895,31.84065934,27.83172147,30.00253281,1.443096895
94,29.21911038,31.80172414,29.09485531,32.34527221,24.54467354,29.40112711,3.087998147
95,28.681458,29.82378223,31.55520505,32.91322314,25.21015515,29.63676471,2.956266727
96,29.61755486,29.83482143,30.48899371,31.02754821,25.77605634,29.34899491,2.073112415
97,31.2016129,32.15921788,32.23577236,34.81690141,25.70991254,31.22468342,3.362027503
98,28.45207668,31.89280677,30.36984127,31.65937073,25.43609023,29.56203713,2.680452057
99,29.31663974,31.41244573,29.49421488,33.18533333,24.30973451,29.54367364,3.324233137
100,29.7012012,30.70642202,29.80718954,30.61877667,25.03921569,29.17456102,2.356427737
101,29.24924012,30.64148148,30.85805423,29.2852984,25.5974212,29.12629909,2.108798707
102,30.83508246,30.83236994,32.45592705,32.43490305,24.40256046,30.19216859,3.335311777
103,28.44478528,31.9941691,29.74761905,33.07563025,24.94461078,29.64136289,3.195014011
104,29.45211931,30.17577548,29.48006135,31.22125182,26.42736248,29.35131409,1.785541532
105,31.8128655,31.03903904,29.02431118,32.54958678,25.97134238,30.07942898,2.646553524
106,28.10691824,30.68368794,29.77138414,31.45899281,23.77981651,28.76015993,3.051097284
107,29.06332842,31.72910663,31.4512987,33.17908309,27.93175074,30.67091352,2.12761785
108,30.33387097,30.25820257,30.01680672,32.10043042,26.53799392,29.84946092,2.028694457
109,29.975039,30.0130814,30.87096774,32.68579627,27.77524893,30.26402667,1.772981069
110,30.15625,32.43884892,28.78737542,33.01428571,25.46769231,29.97289047,3.044130141
111,29.488,33.05485232,30.88998358,32.5051395,25.96045198,30.37968548,2.839859341
112,29.82228916,31.51788269,31.76369327,32.23099415,27.04208999,30.47538985,2.123838033
113,29.7154213,31,30.1980198,31.4023845,26.86277372,29.83571987,1.788444021
114,27.48095238,32.34587554,31.3518225,32.80028531,27.2063253,30.23705221,2.69450387
115,29.10502283,31.82532751,30.44012945,31.9031339,27.13069016,30.08086077,2.009271253
116,30.01843318,31.2283237,28.32206119,31.7248227,28.69198312,29.99712478,1.500872886
117,30.51023622,31.79733728,30.9265625,31.19393939,26.90771558,30.26715819,1.935208454
118,29.46515397,30.37122302,31.10987261,33.06029412,28.42347697,30.48600414,1.755385204
119,29.38050314,34.374034,28.99174917,32.8183161,27.04017857,30.5209562,2.994953725
120,27.06912442,31.07132244,31.11831442,31.95382395,27.55384615,29.75328628,2.263026123
121,31.01378254,32.96661829,31.02960526,32.92463768,28.29339478,31.24560771,1.910299729
122,31.28233438,30.92077728,31.13312203,31.9437037,28.85422741,30.82683296,1.167121781
123,30.6214178,33.04867257,30.66053512,33.27591036,28.5060423,31.22251563,1.975325743
124,30.76699029,32.16691069,29.11111111,31.73391813,27.98457223,30.35270049,1.769204093
125,30.69051322,31.33431953,30.65495208,33.08321168,27.46320346,30.64523999,2.03384101
126,28.11414791,30.84210526,30.71682848,31.60894661,27.31626506,29.71965866,1.882658263
127,29.95625943,33.50795948,30.195,32.23563218,29.05239521,30.98944926,1.826655062
128,28.15645161,31.13481481,29.57586207,30.394387,27.63338301,29.3789797,1.474318006
129,29.79874214,31.82334869,28.89795918,31.23571429,27.37905605,29.82696407,1.79068625
130,29.09425626,30.08628659,30.3022508,31.81065089,27.85276074,29.82924106,1.471603943
131,29.90404798,30.93948563,29.82839314,33.04761905,28.12024353,30.36795786,1.807331614
132,29.91555556,32.02034884,31.07834101,33.82962963,29.03244838,31.17526468,1.867333895
133,30.53058104,29.52256186,28.91912908,33.47076023,28.61890244,30.21238693,1.962511872
134,30.09171598,31.62917933,29.66505636,32.67930029,28.2537092,30.46379223,1.726809905
135,29.82388974,30.0075188,29.54621849,31.18301611,29.16815476,29.94575958,0.760554486
136,31.14820359,31.37155298,29.64851485,31.12328767,29.081571,30.47462602,1.037064199
137,28.72274143,30.40451128,29.17283951,31.91414944,27.56542056,29.55593244,1.664660511
138,30.78787879,31.57692308,30.69267516,31.06097561,26.25117739,30.07392601,2.164442951
139,30.98353293,31.72444444,30.04893964,31.8563135,28.5482866,30.63230342,1.369103196
140,31.17857143,29.80214724,29.63132137,30.99402985,29.33627019,30.18846802,0.83891774
141,31.91703704,30.3940256,30.75371901,31.81126332,29.17700454,30.8106099,1.125936699
142,30.20183486,33.83382789,31.50078247,32.50932568,29.45092025,31.49933823,1.757089209
143,30.66320475,32.8367052,30.42739274,32.97947214,29.46189736,31.27373444,1.559183529
144,31.05059524,31.83936324,30.83442623,31.91555556,29.0739645,30.94278095,1.147387232
145,30.72926448,32.57619739,32.90145396,32.49325337,26.97213115,31.13446007,2.476709443
146,30.87613293,31.19971056,32.2734375,30.97293447,28.26029412,30.71650192,1.481699655
147,30.09147287,31.32163743,27.37948718,33.02335766,28.66868381,30.09692779,2.207277712
148,30.47692308,31.07964602,30.6013289,30.98710602,29.58635704,30.54627221,0.593316893
149,28.8796875,29.87926136,30.96661102,32.58493353,29.56769231,30.37563714,1.446311667
150,29.23474178,31.94622093,28.78956229,31.87861272,28.77614138,30.12505582,1.642207079
151,32.30275229,31.71491876,29.20473773,32.36363636,29.19247467,30.95570396,1.623890407
152,31.31831832,31.96036585,29.87745098,31.79603399,29.52200303,30.89483444,1.123231009
153,30.07858243,30.94807122,30.66438356,33.08131241,29.61152142,30.87677421,1.336801824
154,30.35625,31.22647059,30.81685575,31.39783282,29.54585799,30.66865343,0.745501844
155,32.0107362,32.17826087,29.70915033,31.42009132,29.35394127,30.934436,1.317257766
156,31.10046368,30.86342944,29.1168,32.51026393,29.53609831,30.62541107,1.350694976
157,30.07824726,31.19970414,28.28038898,34.18140244,30.12162162,30.77227289,2.174819868
158,30.8856305,31.4522003,29.89108911,32.87661406,28.40712074,30.70253094,1.677014672
159,29.50554675,33.6227209,31.73856209,33.84782609,29.70942813,31.68481679,2.066902778
160,28.93196203,30.60882353,30.2615894,32.91470588,27.34146341,30.01170885,2.070171605
161,30.72298326,32.84202899,30.61563518,33.10751105,28.79154079,31.21593985,1.782083765
162,29.79598145,32.0659824,30.38380282,31.69354839,28.69099379,30.52606177,1.383393467
163,31.01735016,32.29302987,31.11850649,31.76404494,28.69984202,30.9785547,1.374632947
164,29.8271028,32.55523256,30.55,33.07309942,29.97770701,31.19662836,1.51215465
165,29.5371248,33.14184397,31.11575563,32.08532934,28.62519936,30.90105062,1.837767787
166,31.31338583,32.56451613,31.44660194,33.05285714,30.2629108,31.72805437,1.101428824
167,30.18939394,31.25663717,30.71256454,34.046875,28.99363057,31.03982024,1.877937782
168,32.33082707,31.85035971,32.49666667,32.80763583,30.66612642,32.03032314,0.837468424
169,31.21028037,29.5037594,29.95813205,33.88505747,30.01788376,30.91502261,1.776263336
170,28.30112721,31.71843251,32.09615385,33.10425844,29.63103953,30.97020231,1.955705096
171,28.25806452,31.69473684,29.55723906,32.7987988,28.78403756,30.21857535,1.947785466
172,30.63093415,31.4148784,30.55445545,33.14371257,30.46246246,31.24128861,1.129180332
173,31.09734513,32.36498516,29.01827243,31.88479263,28.36996904,30.54707288,1.765935354
174,31.01223242,32.13694722,29.5767285,32.12442396,30.5813253,31.08633148,1.086376144
175,30.08774584,31.61695906,29.46794872,34.63729809,33.2962406,31.82123846,2.161626847
176,30.31174699,32.25284091,29.7359736,33.91642651,28.32810047,30.9090177,2.19341441
177,30.02369668,31.7293578,31.4605475,31.77910448,29.38485804,30.8755129,1.099481367
178,28.19047619,32.17525773,31.90066225,31.49697885,30.05095541,30.76286609,1.654717378
179,31.76382661,33.26722925,31.36437908,32.03196347,29.9699842,31.67947652,1.191004945
180,31.26168224,32.50428571,30.76026273,33.67088608,29.72056515,31.58353638,1.537598736
181,30.67629179,32.48860399,31.47087379,31.26247987,30.42610063,31.26487001,0.804662431
182,32.00297177,32.19851852,29.53625632,31.81954887,28.97005988,30.90547107,1.527463847
183,30.11904762,31.56,30.50746269,32.18618619,30.68382353,31.011304,0.84241267
184,30.29613095,31.32290185,30.43697479,33.65379113,29.44869832,31.03169941,1.609410967
185,32.02225519,31.6935725,29.6642984,31.35802469,29.28658537,30.80494723,1.243371497
186,31.97727273,31.35542169,30.83917197,34.50750751,31.18926975,31.97372873,1.475207272
187,29.54573643,32.8189911,29.73905997,31.98964497,29.33681073,30.68604864,1.602057219
188,30.98776758,30.90676692,31.33940397,34.1760355,29.28436019,31.33886683,1.773450374
189,31.37227414,31.42358079,29.66878981,32.26378539,31.30126183,31.20593839,0.944191241
190,31.53220859,32.08358209,29.48045603,32.59874608,29.77862595,31.09472375,1.393672367
191,31.48333333,31.49439776,28.78512397,32.7359882,29.52402402,30.80457346,1.611281985
192,28.37947123,31.51415797,30.32727273,32.66365008,31.53529412,30.88396922,1.625657337
193,30.41795666,34.05945122,29.43780291,32.76555716,29.7586727,31.28788813,2.023806047
194,31.17734724,32.69208633,30.28617886,32.02184087,31.63059163,31.56160899,0.904009142
195,28.93682589,32.86608443,31.4778481,33.13050076,30.40592593,31.36343702,1.746340636
196,31.59730539,33.890625,30.31987076,31.19040698,30.25766871,31.45117537,1.478561539
197,29.5344,32.13333333,31.00953895,33.74521355,31.29662261,31.54382169,1.54741648
198,32.19033233,31.86752137,31.33387097,31.95468278,30.48682171,31.56664583,0.680126438
199,30.51351351,31.71794872,30.19193548,34.2716763,28.78526646,31.09606809,2.059602681
200,32.24368499,32.54624277,30.26290323,32.66955267,29.85861561,31.51619985,1.345249393
201,29.38983051,33.42503639,30.92879747,34.24853801,32.16231884,32.03090424,1.940920116
202,30.68992248,33.23537803,31.63355049,35.18571429,31.49698795,32.44831065,1.78701089
203,31.54833597,33.14306785,29.43421053,33.43657817,32.45294118,32.00302674,1.609561032
204,29.31212121,34.14245014,30.66405024,33.06576981,30.98552822,31.63398392,1.942596599
205,31.13685848,32.87288136,30.19572368,33.49393939,31.78787879,31.89745634,1.321610995
206,28.80445151,32.06752874,30.49560633,33.58224163,32.23751891,31.43746942,1.834188592
207,30.11634757,33.04531722,29.24590164,34.7002924,31.35060976,31.69169372,2.205896374
208,30.59133127,33.17777778,30.47987616,33.21004566,29.90806223,31.47341862,1.591874598
209,31.42009132,32.94144144,30.15348101,32.43821839,29.54216867,31.29908017,1.449893579
210,31.50704225,33.35077793,31.44822257,33.25113464,29.76855895,31.86514727,1.485413029
211,30.37993921,33.64539007,31.71194763,33.28962536,29.65210843,31.73580214,1.749400287
212,31.88383046,32.78393352,31.31658291,32.42537313,32.0962406,32.10119212,0.555452825
213,32.25688073,32.3090379,31.06666667,32.53963415,31.74652241,31.98374837,0.588799323
214,31.33283133,33.86059744,30.15436242,32.66521106,31.6676783,31.93613611,1.400523603
215,31.87439614,32.91297935,32.47775947,30.97822706,30.89136905,31.82694621,0.894553828
216,30.66766467,31.51969697,29.78405316,30.85413534,30.40606936,30.6463239,0.633966604
217,29.44012442,32.04405286,31.77705977,33.67400881,30.44594595,31.47623836,1.616351156
218,29.98804185,32.65400844,30.34069401,32.6892489,29.25948407,30.98629545,1.587175642
219,30.9314456,32.4815864,30.16887417,34.53450808,31.55057803,31.93339846,1.683024675
220,29.31259484,32.34160584,29.95854063,33.28378378,30.44024206,31.06735343,1.676170854
221,29.76018809,33.75571429,30.71147541,33.29147287,31.48802395,31.80137492,1.695018267
222,29.19300912,32.87707182,27.82833333,32.81097561,32.2533137,30.99254072,2.32906815
223,30.44920635,33.81034483,31.56410256,32.69104478,32.38438881,32.17981746,1.258564852
224,31.92080745,32.07460545,29.13043478,31.95738204,31.0544919,31.22754433,1.240826839
225,30.64844904,33.25325615,31.21147541,31.51380368,30.87613293,31.50062344,1.033403518
226,30.33596215,32.33908046,29.84793388,32.37791602,31.34776119,31.24973074,1.14772626
227,30.61791045,33.71820809,31.01746032,33.52296296,31.8937409,32.15405654,1.417730131
228,29.22652757,29.34833091,31.70192308,33.72153846,31.30312036,31.06028808,1.860536987
229,31.52678571,32.27616279,29.88908146,33.53037037,32.28715729,31.90191152,1.335342726
230,30.14392804,32.66618705,30.53084416,32.36482558,31.17647059,31.37645108,1.108428995
231,29.86555891,32.05994152,30.75039002,32.50660793,31.49022556,31.33454479,1.051585141
232,30.5037594,33.28181818,31.3483871,34.73323398,31.37070254,32.24758024,1.72238908
233,31.11544228,32.43669986,31.37042925,33.00142045,32.91827637,32.16845364,0.876598501
234,30.59259259,32.92438272,29.51299827,34.53372434,31.25223881,31.76318734,1.982357265
235,29.29862175,33.25787966,29.50677966,32.35225619,31.54244604,31.19159666,1.743682425
236,29.85988201,32.2202381,30.95700637,33.14623338,31.77877429,31.59242683,1.249865782
237,28.95909091,32.43870015,30.96173045,32.07184751,32.01671733,31.28961727,1.414197032
238,29.85911179,33.94404591,28.82823129,32.31924198,30.52916074,31.09595834,2.037256768
239,30.9480916,34.42082739,31.32200647,32.25037258,30.45506419,31.87927245,1.565505438
240,30.43837754,32.33990895,31.8,32.58744395,31.71388499,31.77592309,0.832181274
241,29.40286624,33.33282675,31.29411765,34.20675105,30.45839637,31.73899161,1.995336179
242,31.1793722,32.90254873,30.69404187,32.15233786,31.22543353,31.63074684,0.88529252
243,30.70928463,34.80291971,31.79965157,32.27827381,30.90029762,32.09808547,1.643253054
244,30.5045045,33.76436782,28.98324958,35.16883117,32.24246772,32.13268416,2.472980985
245,30.5862069,32.31212121,28.65534805,33.12034384,31.62626263,31.26005652,1.727729397
246,31.26810478,34.33727811,31.82682513,32.33584337,31.47877013,32.2493643,1.235120204
247,31.40795287,33.26029412,31.41558442,33.98174157,30.90454545,32.19402369,1.343456085
248,29.53120244,32.2238806,26.62116041,31.28360414,33.73361823,30.67869316,2.732507808
249,31.10688141,34.08513709,29.865,32.46625767,29.69461078,31.44357739,1.84985591
250,28.65542522,35.58630528,31.26210351,33.40838509,30.78761062,31.93996594,2.647058433
251,30.01584786,34.10787172,28.92176871,31.87321937,31.93314367,31.37037027,1.99335558
252,32.4858841,31.9112426,29.28921569,32.41434846,32.30416069,31.68097031,1.355323899
253,32.5648855,34.2179676,29.65619835,34.09037037,32.05270655,32.51642567,1.855453514
254,30.84370478,32.83959538,28.50822368,33.26646707,32.57742402,31.60708298,1.962133998
255,32.21407186,32.99560761,30.62063228,32.01317716,31.07716049,31.78412988,0.943202449
256,30.66971081,35.18287373,27.83419689,33.13426573,31.26666667,31.61754277,2.754416404
257,30.66508689,33.34922861,29.70799347,33.75471698,32.91317365,32.07803992,1.78452875
258,30.76103501,31.93598862,30.55628059,32.02627737,32.69985141,31.5958866,0.907937463
259,29.02743902,33.1119403,29.85945073,33.79849624,30.28,31.21546526,2.107723659
260,29.45608629,32.84545455,31.67105263,32.84107946,31.74207493,31.71114957,1.383045904
261,30.42967543,33.75783476,31.83919598,32.95526696,31.53248588,32.1028918,1.29034211
262,30.66323529,34.09228442,32.41871921,31.96341463,32.3874269,32.30501609,1.22741433
263,32.51515152,32.95612708,31.80730897,33.13391557,30.66475645,32.21545192,1.006632026
264,31.38922156,33.4375,30.03931624,33.32496307,32.45973646,32.13014747,1.428804597
265,30.49768875,32.54385965,30.79186992,31.59790732,31.89840348,31.46594583,0.830396255
266,31.18222892,34.29662261,30.82441472,33.14741641,31.00291545,32.09071962,1.548775122
267,31.13198758,32.7329463,28.65517241,33.08592593,31.29745889,31.38069822,1.748831973
268,31.04334365,33.50072569,29.4836703,33.20029455,32.22058824,31.88972448,1.652864701
269,31.18236173,33.93103448,29.78451178,32.27138643,30.25522388,31.48490366,1.665614576
270,29.94753577,33.72123894,27.2027027,33.83381924,29.85,30.91105933,2.839267879
271,31.25038402,31.86576169,30.11785095,33.52265861,30.29294479,31.40992001,1.379672412
272,32.03697997,33.5147929,30.39193548,33.45521292,32.50951684,32.38168762,1.277757937
273,30.16537867,32.61111111,30.37194127,33.07993967,31.02339181,31.45035251,1.32281318
274,30.58445441,32.01212121,29.22452229,32.74322397,31.66763848,31.24639207,1.372080013
275,31.68006182,34.84502924,30.76086957,32.1459854,32.80706922,32.44780305,1.533136544
276,31.4009434,33.23088235,30.3106961,34.97638889,32.7485119,32.53348453,1.783523202
277,31.2942097,34.3189911,30.23825503,32.78248175,32.64535769,32.25585905,1.555719282
278,32.34428571,33.74486804,30.6407767,35.69463549,31.64057971,32.81302913,1.967550355
279,31.18813314,33.020558,29.46735395,32.71171171,31.56772334,31.59109603,1.411767228
280,31.64114114,34.32721713,30.09274874,32.2829912,32.64940828,32.1987013,1.540026845
281,30.59402985,33.18404908,29.43966942,31.79393939,32.98813056,31.59996366,1.593167802
282,29.45635528,32.72180451,32,31.80659026,33.32296296,31.8615426,1.473339427
283,30.58895706,32.50753012,30.79568106,33.12787356,31.17944785,31.63989793,1.117592302
284,29.7721519,32.50453172,29.81697171,33.91284404,33.20150376,31.84160063,1.933946981
285,31.34518519,32.15639098,30.9787234,32.99255952,31.78197674,31.85096717,0.777480078
286,29.5,32.80469897,30.23252033,34.7530303,32.41729894,31.94150971,2.106996293
287,33.64848485,31.760181,30.90675241,33.65109489,31.95147059,32.38359675,1.220956885
288,29.18787879,32.7942446,31.02431118,32.09186747,29.33281493,30.8862234,1.613276408
289,32.3179792,34.03932584,30.89268293,31.04654655,31.19384615,31.89807613,1.322226049
290,32.005997,34.35820896,28.61083744,32.52023121,30.12180451,31.52341582,2.219808817
291,30.66515837,33.85157421,30.91267123,34.06627393,31.62166405,32.22346836,1.624449799
292,31.29456193,33.12272727,28.15397083,31.17484663,31.66859624,31.08294058,1.812168345
293,30.05625,33.45156483,30.59128978,33.61085973,31.80551524,31.90309592,1.61674135
294,31.06976744,34.38108883,31.04545455,33.56760773,29.66365008,31.94551372,1.958772244
295,31.65722802,33.38656716,29.205,33.77272727,32.63922156,32.1321488,1.824550341
296,31.55537975,33.02170543,30.15570934,32.92920354,30.68865031,31.67012967,1.292474589
297,32.9754977,33.03162651,31.03333333,33.28962536,31.53618907,32.37325439,1.016360344
298,30.24107143,33.80473373,29.25982906,33.46666667,31.58600583,31.67166134,1.977555388
299,30.11009174,32.89497717,28.65789474,32.6398243,32.96978417,31.45451443,1.962427633
300,30.44566929,33.2083958,31.14285714,33.09230769,32.42857143,32.06356027,1.221420103
301,30.18506998,35.31223022,29.48073702,32.18417047,32.28041543,31.88852462,2.27277054
302,30.36119403,32.66413374,29.22260274,32.73561431,30.93253373,31.18321571,1.515389713
303,29.96,35.3982808,29.81006494,34.27379209,31.14090909,32.11660938,2.566413204
304,29.73602484,33.76056338,28.95138889,32.4828614,30.68215892,31.12259949,1.977365581
305,31.15007429,33.03746398,29.71902269,31.6731055,31.18518519,31.35297033,1.191544054
306,32.43251534,33.56342183,30.3261944,33.00442478,32.13762811,32.29283689,1.228009154
307,31.19354839,34.76548673,31.5281457,31.22492401,31.43362832,32.02914663,1.536082644
308,32.31707317,33.51708075,30.59253247,32.70827068,31.98042169,32.22307575,1.07659776
309,34.1006006,33.24924012,29.73730298,33.65647744,32.47633588,32.6439914,1.731336934
310,32.01259843,34.41654357,29.5025729,32.71134021,31.94091581,32.11679418,1.769058727
311,32.225,34.04321908,31.6043771,33.31268882,32.38507463,32.71407193,0.962266531
312,32.95890411,34.45735294,30.7827529,34.20694645,30.50147493,32.58148627,1.861808914
313,32.84423676,34.28201439,29.3814262,32.49546828,32.89380531,32.37939019,1.809830537
314,31.41940299,35.70071942,30.1509434,32.43964232,31.80699088,32.3035398,2.074926704
315,31.92189893,33.19076006,29.27197347,35.26093294,32.24883359,32.3788798,2.170483263
316,31.00151286,34.48633094,31.32312925,34.00420757,32.59618209,32.68227254,1.555777464
317,32.47878788,33.68445122,31.28175896,33.55049787,33.22189781,32.84347875,0.990237327
318,32.39846154,35.12556732,31.59147425,33.55029586,32.12539185,32.95823816,1.407380053
319,30.43435981,33.05014749,29.66902655,33.80880121,33.7748538,32.14743777,1.955802557
320,32.84136858,33.82458771,30.05821918,34.46086957,32.02137405,32.64128382,1.718112726
321,31.71659325,33.85735513,29.62867012,32.97103659,31.9453125,32.02379352,1.588738884
322,31.82903226,33.5739645,30.23931624,33.5755814,32.90950226,32.42547933,1.415193389
323,29.81105991,35.81174699,29.86604361,34.35085008,30.25345622,32.01863136,2.848237144
324,32.70535714,34.69175109,30.1,33.98041958,32.86186186,32.86787793,1.750132827
325,31.10301109,32.1788269,30.15462185,32,32.20121951,31.52753587,0.889714308
326,30.79245283,31.89167975,29.36204147,32.36391913,32.41037037,31.36409271,1.294959384
327,33.14456036,33.07313433,29.178125,31.99407407,30.61755486,31.60148972,1.698657683
328,34.39224138,34.73245614,31.73228346,32.00762195,31.51751592,32.87642377,1.55346897
329,31.95367412,33.0915805,29.9418239,31.13884786,31.81804511,31.5887943,1.157478174
330,30.77419355,33.62538226,30.5500821,31.77908689,32.19939577,31.78562812,1.23546708
331,32.28162651,33.00288184,31.77083333,32.9717682,32.12272727,32.42996743,0.541442126
332,31.81574803,33.20423601,30.16503268,32.06259781,32.1265625,31.87483541,1.094628234
333,32.37668161,33.80241327,31.15422078,32.51033386,33.17734724,32.60419935,0.990861748
334,32.74929577,34.1819464,30.4789644,33.19314642,34.12932331,32.94653526,1.509458072
335,31.22874807,33.54247392,31.28571429,33.68695652,31.77016743,32.30281204,1.217007504
336,31.82195846,33.68162084,28.7987013,32.31378299,31.96520424,31.71625356,1.789201716
337,32.41520468,32.52827381,31.095,32.18798151,34.78477306,32.60224661,1.346039216
338,31.63934426,34.00860832,29.5613748,32.03402367,32.01689708,31.85204963,1.581413086
339,30.39694656,31.85362319,30.51791531,33.94081942,31.68693009,31.67924692,1.426373164
340,30.82829889,33.35346097,30.18823529,32.63934426,31.94807122,31.79148213,1.292409631
341,30.56212121,32.65643275,28.18430034,32.61717613,33.05139501,31.41428509,2.051157678
342,31.99843994,33.78518519,31.55218855,32.07669617,30.60534591,32.00357115,1.155238312
343,31.87630402,34.04264706,31.57983193,35.04978038,31.62706767,32.83512621,1.606028396
344,31.68740516,33.04360902,30.14431239,32.13918306,30.89941691,31.58278531,1.116996686
345,32.5106383,32.81873112,31.57525084,31.66715758,33.25329429,32.36501443,0.729183956
346,31.20150376,33.55081001,30.0399361,33.40861813,30.61212121,31.76259784,1.621193393
347,31.03377386,33.61367013,29.85810811,32.33956386,33.18305598,32.00563439,1.552416782
348,31.71036585,33.22629969,29.84253247,32.96749226,33.70833333,32.29100472,1.555103722
349,31.12423313,34.35185185,29.83546326,33.74002954,32.22713864,32.25574328,1.85308295
350,32.89409985,31.7203125,31.37337662,34.63464338,32.44684129,32.61385473,1.27742135
351,29.68939394,32.46976744,30.93200663,31.78386167,31.27113703,31.22923334,1.037755084
352,29.83256528,33.77861446,31.97619048,32.78823529,32.96960926,32.26904295,1.505103483
353,31.25276461,33.13880597,31.56706282,33.61087268,32.21954887,32.35781099,1.005689232
354,32.15007657,32.46401225,30.06514658,34.20454545,31.65755396,32.10826696,1.491657583
355,32.394453,33.53502235,31.96768982,33.02503912,33.04657933,32.79375673,0.614148911
356,30.90909091,34.06475904,31.80604134,34.62333826,33.18823529,32.91829297,1.546643895
357,32.98022599,34.38152012,32.43690852,32.81196581,32.66378066,33.05488022,0.768017248
358,32.01371951,33.91285081,31.2629108,32.22747415,33.01131542,32.48565414,1.012137664
359,31.53978159,32.95672334,29.66445183,32.69219219,33.84171598,32.13897299,1.609066974
360,31.5941807,33.58867362,30.13291139,33.62325581,31.89895988,32.16759628,1.4730342
361,31.02293578,31.37878788,32.41864407,33.77535101,32.69603524,32.2583508,1.097546406
362,32.98258345,34.70544919,31.03150912,34.62269939,32.37571429,33.14359109,1.557530944
363,30.65976331,33.44674556,31.50241546,33.7983871,32.11061286,32.30358486,1.315533162
364,31.22288262,31.48540707,30.07020281,30.85245902,33.30267062,31.38672443,1.196463636
365,32.2195122,32.42857143,29.32546374,34.63046757,31.68769231,32.05834145,1.896370242
366,32.06296852,33.24809741,29.68844221,33.12053571,33.58543834,32.34109644,1.58843419
367,31.88183161,33.37891738,31.20032573,34.09267564,33.00928793,32.71260766,1.1633745
368,31.84461538,32.3078056,30.05331179,33.61933535,33.45558739,32.2561311,1.44234614
369,32.82689335,34.12410842,30.74446337,33.76156069,32.66272189,32.82394955,1.31527502
370,32.7560241,32.75358166,31.66107383,30.43812709,32.62929746,32.04762083,1.009758915
371,31.39485628,33.02769679,30.72361809,34.1021021,33.3222061,32.51409587,1.405088946
372,33.79824561,34.33777778,30.61111111,31.11568938,33.25744048,32.62405287,1.661614911
373,30.91899853,33.82708934,29.51596639,34.01374046,33.61424332,32.37800761,2.038610189
374,31.88431062,33.46528804,30.91610738,32.25776398,33.10564399,32.3258228,1.011603268
375,31.4549483,34.44776119,30.6709062,33.88261516,33.65345081,32.82193633,1.654943298
376,32.72082718,35.02549575,29.93914474,30.37121212,33.01870504,32.21507696,2.084451977
377,32.82222222,34.05828221,32.01485149,32.62424242,31.89323308,32.68256628,0.863769314
378,33.98961424,34.11261261,31.55698234,31.27384615,32.20535714,32.6276825,1.343270812
379,32.37424242,32.87407407,30.79672131,33.04233577,34.97305389,32.81208549,1.498335871
380,31.65355522,33.55433071,31.8630137,32.96666667,32.46587537,32.50068833,0.783066641
381,33.52409639,33.79851852,30.46622735,33.26617647,34.03407407,33.01781856,1.455239181
382,32.56862745,32.28720238,28.47546531,33.2533137,33.41877794,32.00067736,2.025579604
383,33.03230543,33.36227545,31.72564935,33.36604361,31.36277603,32.56980997,0.95465042
384,32.76461769,33.85272459,31.23089983,33.48888889,32.5304878,32.77352376,1.014304699
385,31.96006144,34.07952872,31.17752443,32.46407186,33.07727273,32.55169184,1.101880286
386,31.32169954,33.40472674,28.87412587,34.76358297,33.83751846,32.44033072,2.358434172
387,34.23449319,34.42987805,29.44957265,32.92252511,32.7675841,32.76081062,1.996748655
388,30.1235119,31.78648233,31.01960784,34.01310044,33.90123457,32.16878742,1.73585616
389,32.8810241,35.04334365,31.60983607,32.50989346,34.5705968,33.32293881,1.441136327
390,32.03840246,35.06851312,32.02580645,33.10463378,33.83187135,33.21384543,1.287126475
391,30.2820122,34.1693038,31.12759171,33.46638655,33.1362963,32.43631811,1.651366754
392,32.2244898,31.58942457,31.89755352,33.48878924,32.53323029,32.34669748,0.729605261
393,30.69316375,33.62327718,29.87413793,34.91559371,32.04023845,32.2292822,2.067703646
394,33.12746586,33.97557252,31.66019417,33.41867044,32.28212703,32.892806,0.921444885
395,32.13129771,33.01741655,29.72964169,33.66716196,34.26180258,32.5614641,1.769595475
396,31.64098613,33.4529148,30.41013072,34.28364689,33.18154312,32.59384433,1.550432883
397,32.66408669,33.94760479,28.9705401,31.90207715,33.07692308,32.11224636,1.905135088
398,32.79273828,34.28158295,31.9410802,33.45142003,33.90566038,33.27449637,0.92924471
399,31.14220877,34.47799697,30.22829582,31.91818182,33.97865854,32.34906838,1.825359594
400,30.98299845,33.32339791,29.2440678,32.97956204,31.46788991,31.59958322,1.64482913
401,32.46926537,34.9687011,31.50243112,32.22356495,32.33333333,32.69945917,1.322483241
402,30.74437299,34.71956857,30.62540193,33.64005806,31.76552795,32.2989859,1.813834127
403,32.07550077,33.5015015,31.22727273,33.71678832,34.62630792,33.02947425,1.360430434
404,30.94761171,33.31363636,31.06040268,32.52316891,32.32142857,32.03324965,1.010878215
405,31.6772655,33.21384615,30.43719413,34.29790419,34.71060606,32.86736321,1.794860473
406,32.63277693,33.38694992,31.66877971,32.75,34.27737226,32.94317577,0.966277057
407,33.38821752,33.35444947,29.87864078,32.64172662,33.78508772,32.60962442,1.581295968
408,32.26605505,34.23726346,29.56792144,33.31222386,35.2283105,32.92235486,2.172634743
409,32.12612613,32.34715822,32.30171073,32.63579278,33.53535354,32.58922828,0.559698381
410,30.53323029,33.90015601,31.95090016,34.00303951,34.00444444,32.87835408,1.576138664
411,33.35881435,32.5733945,31.2816,32.85103245,32.02092676,32.41715361,0.797788308
412,34.18529862,34.0660793,30.54936306,33.50814815,31.56231003,32.77423983,1.62921822
413,31.30842607,32.62804878,31.16013072,33.87837838,31.39329268,32.07365533,1.166980478
414,31.7318612,32.28851964,31.90690209,34.33819242,31.57164404,32.36742388,1.133516686
415,31.42284866,33.96902655,31.37837838,32.89880952,32.83636364,32.50108535,1.100966928
416,32.21162444,32.65705615,30.96629213,33.99260355,33.15256798,32.59602885,1.125576467
417,31.60278207,33.57686454,31.01655629,33.28443114,30.82218845,32.0605645,1.287449851
418,31.38778626,32.94848485,29.59075908,33.1732746,32.3837037,31.8968017,1.46196985
419,31.88854962,31.77134146,30.76565008,32.71386431,34.33527697,32.29493649,1.333839266
420,33.01453488,31.77927928,29.42639594,33.19423369,33.1914242,32.1211736,1.618155357
421,34.030837,33.09861325,31.98675497,32.98473282,32.51811024,32.92380966,0.758689823
422,33.38530735,33.54984894,29.86898839,33.50824588,33.70454545,32.8033872,1.644342157
423,32.37216339,33.02196193,30.06497623,32.71898356,32.98705502,32.23302802,1.239650499
424,32.28717201,34.72303207,32.42716858,35.45677233,32.61574803,33.5019786,1.477207363
425,33.49617152,34.46075581,33.05396825,34.2005988,32.5875,33.55979888,0.779042058
426,32.51962323,33.20474777,30.62957075,35.67988253,34.15029762,33.23682438,1.878572887
427,32.75588235,32.91356185,29.88151659,32.41029412,33.26986507,32.24622399,1.357543059
428,33.28384279,33.09620991,31.72873194,33.22187005,33.3704246,32.94021586,0.684564741
429,32.847793,34.62898551,29.3207856,33.74135338,34.18529862,32.94484322,2.130299608
430,31.36762481,32.53949329,30.01273885,33.52914798,31.9072327,31.87124753,1.313789518
431,31.1984252,32.6020558,29.87479936,33.20494186,31.73602484,31.72324941,1.290356971
432,33.06835067,32.94578313,31.0176565,33.41797432,32.23328149,32.53660922,0.952129426
433,32.7006079,30.97568389,31.26121795,34.10339734,34.60882801,32.72994702,1.631871973
434,33.56132756,33.08370044,31.0214168,32.54613095,32.7898773,32.60049061,0.960337931
435,33.10982659,34.16520468,31.60162602,32.10903874,33.00143062,32.79742533,0.989172021
436,31.92581144,32.2734139,31.74878444,32.15138282,33.44544096,32.30896671,0.666761302
437,32.13488372,33.43387816,30.84040747,33.52463768,33.9751462,32.78179065,1.283412884
438,31.11446741,34.43993994,32.0892562,33.7116737,33.09984639,32.89103673,1.314838226
439,30.57076205,34.21875,32.39455782,32.77192982,32.43292683,32.47778531,1.300303412
440,31.09324759,34.05596465,29.30874786,33.99426934,31.01062215,31.89257032,2.073059438
441,32.54290172,33.04031008,32.07570978,33.61823362,33.48498498,32.95242804,0.64633272
442,34.00434783,32.26080477,32.37542662,31.94136292,35.87769784,33.29192799,1.652344064
443,32.29505582,33.91163476,31.78492936,31.89237668,31.85486212,32.34777175,0.896602282
444,31.20601504,34.17065868,29.77645051,33.08733624,32.22691706,32.09347551,1.693845231
445,31.70387597,33.14732143,31.22986577,31.68584071,30.76651306,31.70668339,0.89263032
446,28.99840256,32.35260931,32.33559322,33.75635277,33.1372549,32.11604255,1.841014512
447,32.27522936,34.53143713,31.40650407,32.85606061,32.02896341,32.61963891,1.18849477
448,30.58220211,33.48012232,30.79478827,34.07614943,33.50720461,32.48809335,1.661650899
449,33.76651306,32.90964778,32.13902054,35.05848787,32.75,33.32473385,1.130221592
450,31.85333333,33.16497829,31.24642289,32.52265861,32.93825301,32.34512923,0.791278049
451,31.99061033,32.71780029,30.71568627,33.11901306,31.99852725,32.10832744,0.91628399
452,31.8078125,33.50980392,30.25,33.33775811,32.48668639,32.27841218,1.324560078
453,32.62063733,34.38880707,31.69551282,33.45548961,32.94848485,33.02178634,0.997764913
454,34.46508172,33.55820896,29.9024,34.68621701,31.66769231,32.85592,2.035175902
455,32.8788774,35.38404727,28.67661692,32.96666667,33.89201183,32.75964402,2.49489151
456,32.56862745,32.10746269,30.50677966,33.64634146,32.1910828,32.20405881,1.129529243
457,32.15863142,34.0562963,31.55183413,34.63544669,33.91993958,33.26442962,1.331559885
458,31.73401163,33.8006135,29.01147541,34.27272727,33.02252252,32.36827007,2.108136936
459,32.75748503,34.82035928,32.11451613,33.09037037,33.38863287,33.23427274,1.005160043
460,32.47799697,32.9924357,31.10450161,33.03857567,31.65987461,32.25467691,0.849315923
461,32.31066461,33.08597285,31.35947712,35.12861272,33.28699552,33.03434456,1.394753625
462,32.56574924,33.18796992,30.12759171,32.88210227,33.22641509,32.39796565,1.29687824
463,31.72642968,33.35223881,30.50830565,34.04505814,30.68238994,32.06288444,1.583282141
464,33.48511905,33.19387755,31.6215781,33.19474498,32.57966616,32.81499717,0.74438764
465,32.2700157,33.10149254,31.84184514,33.32281205,33.4057971,32.78839251,0.694530551
466,29.99245852,33.67563528,32.36767036,32.99710983,33.16434109,32.43944301,1.445469233
467,32.29635258,33.3107089,30.92295345,36.17689016,33.21091445,33.18356391,1.928368449
468,31.68333333,32.58982512,33.06803797,35.27886057,31.27802691,32.77961678,1.56700644
469,34.76077266,33.03538462,31.59706362,33.24210526,33.11205674,33.14947658,1.1213004
470,32.51884058,32.1251932,31.42192691,33.79884226,31.16564417,32.20608942,1.041472064
471,32.2530303,33.75730994,31.62987013,31.86107091,32.69444444,32.43914515,0.840605551
472,32.20731707,32.84673748,30.97886179,33.61746988,32.7875,32.48757724,0.981118646
473,31.98793363,32.82352941,30.64369748,31.89205397,34.2133758,32.31211806,1.317336248
474,31.67927383,31.92192192,32.79771615,32.22427035,32.72977099,32.27059065,0.490428108
475,33.06696429,33.21102362,29.42538593,33.33918129,31.89779874,32.18807077,1.647773279
476,32.3622975,33.78571429,30.79672131,35,32.13690476,32.81632757,1.616686734
477,34.25368732,33.57313433,32.30693069,32.71339564,33.05230769,33.17989113,0.758886349
478,31.87631976,31.97713415,30.31089744,33.40861813,32.8963964,32.09387317,1.184541872
479,31.73488372,33.74813711,32.5744,32.50549451,33.66816817,32.8462167,0.853536988
480,33.05103668,32.06933744,32.19808307,33.51862464,31.88399413,32.54421519,0.704902472
481,31.90554723,34.61730205,31.81103679,34.06160458,34.40548341,33.36019481,1.385713959
482,33.27549467,32.92145015,32.05128205,34.57424242,34.12099125,33.38869211,0.99518666
483,33.41085271,32.31521739,31.13709677,33.6919708,33.1740458,32.7458367,1.036129361
484,32.5,33.69861111,30.04139073,34.10928144,34,32.86985666,1.705670335
485,34.23407407,33.15327381,29.0049505,33.48405797,31.95209581,32.36569043,2.051068283
486,32.9015625,34.62463343,31.18597064,33.41448382,34.20296296,33.26592267,1.342122261
487,33.53374233,33.01566952,31.10551181,32.59784284,32.73692308,32.59793791,0.907865926
488,33.26998492,33.48837209,31.52350081,33.30871492,33.725,33.06311455,0.879269823
489,32.98680352,33.97507331,31.41694352,33.85135135,33.24808576,33.09565149,1.024403431
490,32.15443425,33.91071429,31.42467949,35.65706052,34.55783309,33.54094433,1.735635862
491,32.64481707,34.86295181,32.67041801,35.19089574,33.14153846,33.70212422,1.230907575
492,33.13564669,33.3620178,30.8015873,34.27581121,32.29366306,32.77374521,1.308923726
493,32.31051753,33.73053892,32.80092593,33.20610687,34.13247863,33.23611358,0.723695978
494,31.23688156,33.94729136,29.22012579,33.61085973,32.97376093,32.19778387,1.965291401
495,30.58054226,32.31450382,29.02083333,33.74489796,34.63093415,32.0583423,2.287939641
496,32.87819549,33.52986217,30.96223317,33.58764368,34.74174174,33.13993525,1.390068698
497,33.09544787,34.38643068,32.26848875,34.12973761,32.81134969,33.33829092,0.895279469
498,34.58786936,32.86745214,30.89752066,33.13224368,33.10747664,32.9185125,1.318631485
499,32.26059655,31.684375,30.74603175,31.12093023,31.65277778,31.49294226,0.580464309
500,31.68562401,32.33684211,30.74050633,34.52380952,36.4030303,33.13796245,2.295654416
501,31.61384615,33.52330827,31.51612903,35.10662824,32.7239819,32.89677872,1.488114785
502,32.7112462,34.89189189,30.1383855,32.54651163,33.70713202,32.79903345,1.757499704
503,31.62229102,34.92532943,33.26540284,34.35021708,32.78318584,33.38928524,1.302669724
504,32.59356725,32.63570392,31.59183673,34.85404624,33.92093704,33.11921824,1.274300844
505,33.75366569,33.64391691,32.26229508,33.95139912,31.76969697,33.07619475,0.989523513
506,33.08742331,33.08103976,30.69701987,33.55057803,31.86363636,32.45593947,1.165373002
507,33.97764531,33.70178042,27.51223491,31.72850679,32.26300149,31.83663378,2.595987711
508,33.9984472,34.77625571,31.61602671,33.46142433,33.42378049,33.45518689,1.164462325
509,33.59183673,34.25406204,30.26386555,35.43018336,32.33993902,33.17597734,1.974588918
510,32.51669316,33.62891207,28.80193237,34.82522796,33.97076023,32.74870516,2.356426044
511,31.8187404,34.35955056,32.08609272,34.52005944,32.84450785,33.12579019,1.258433663
512,33.17065868,34.27459618,29.39558574,35.08251748,33.58018868,33.10070935,2.194784049
513,33.8544,33.7673716,30.85947712,33.55306428,31.95151515,32.79716563,1.332308934
514,32.66961652,33.0929878,30.74871795,33.57589286,33.0046225,32.61836753,1.094249523
515,31.99691358,34.38088012,29.82623509,32.99252616,32.1951952,32.27835003,1.660547289
516,32.31755725,35.95906433,30.55946399,34.6298984,32.53740458,33.20067771,2.112298005
517,32.66046512,33.30804249,30.97253635,34.77347243,30.74355083,32.49161344,1.678188444
518,33.09797823,31.83920368,33.43973941,33.3268945,33.12262774,32.96528871,0.645424628
519,34.18664643,32.51506024,33.1864139,34.36563877,33.94752187,33.64025624,0.773170926
520,34.02658789,33.60989811,30.5152,34.5052161,33.35147059,33.20167454,1.564123829
521,31.91277259,33.33430657,29.8961039,35.42052023,31.96176471,32.5050936,2.039619103
522,33.37821483,33.78041543,30.65946844,33.95366218,32.62205882,32.87876394,1.342479317
523,31.77726575,34.07101449,29.68860353,35.60789845,32.74179104,32.77731465,2.248741873
524,31.49459042,33.73576642,30.5,33.03458647,34.46820809,32.64663028,1.627120975
525,32.77321157,33.92900302,32.43361345,33.63846154,34.89201183,33.53326028,0.974779797
526,33.31692308,32.17673049,31.7310231,32.35606061,33.24408284,32.56496402,0.692182809
527,32.75522388,35.15736767,29.03312303,33.06376812,33.99544073,32.80098468,2.304734076
528,33.45864662,34.08939394,29.59120521,34.33044733,31.38348083,32.57063478,2.029684069
529,33.73111782,35.47383721,32.56616415,35.13391557,33.38222222,34.0574514,1.219763253
530,30.74090909,33.54264706,32.17445483,34.86186186,35.27219796,33.31841416,1.884274242
531,33.98811293,33.09937888,30.24294671,35.01052632,31.64940828,32.79807462,1.887460657
532,32.07822086,34.67407407,29.78582435,33.37191358,33.12084592,32.60617576,1.827605107
533,33.66821705,33.31515152,32.12680578,34.86608443,32.81651376,33.35855451,1.022427781
534,31.6086262,32.62198795,32.35340729,33.10294118,32.71671827,32.48073618,0.556679246
535,33.22972973,30.97515528,30.44141252,34.20771513,31.91176471,32.15315547,1.561749454
536,33.62063733,34.89253731,31.18383518,33.27339181,33.7359882,33.34127797,1.350871134
537,34.38171263,33.42424242,28.45932203,33.33532934,33.9760479,32.71533087,2.416960928
538,33.20996441,32.84513274,29.05503145,35.99007092,33.1161103,32.84326197,2.472954583
539,31.63679245,32.5641791,29.52475248,33.6464497,32.29566563,31.93356787,1.52915146
540,33.19905956,31.67703704,30.47068677,33.49459042,33.39057751,32.44639026,1.327783198
541,33.69422777,33.65081724,32.15830721,31.85347432,32.26847662,32.72506063,0.878301106
542,32.32985075,32.53776435,31.47263682,33.14909639,32.63884674,32.42563901,0.61212923
543,32.33704293,34.65552326,30.07211538,33.39010189,34.77659574,33.04627584,1.939751422
544,34.77675841,33.78710645,30.66442953,33.03432836,33.1860119,33.08972693,1.518784109
545,33.19939577,32.91616766,30.85996705,33.24316109,33.36697248,32.71713281,1.051220058
546,32.74471299,32.42238806,31.28547009,33.94932936,33.98203593,32.87678728,1.132269156
547,33.1648855,34.86800574,29.27124183,33.12356322,33.90909091,32.86735744,2.131549557
548,33.40895062,33.84921764,31.0371567,34.19191919,34.54281099,33.40601103,1.389053395
549,33.44477172,32.90384615,31.34285714,33.45151954,33.57624398,32.94384771,0.931846489
550,32.88235294,33.79197623,30.15177066,35.12691131,33.33858268,33.05831876,1.828582931
551,32.8237037,33.0014771,30.62289562,33.12850812,33.78416149,32.67214921,1.201634373
552,33.63293051,33.71824818,30.93877551,34.00605144,33.17867435,33.094936,1.241383067
553,33.55606061,32.91517857,31.96806723,35.33480176,32.33536585,33.2218948,1.325531461
554,33.28571429,32.08819133,31.7472,34.75248933,34.29297459,33.23331391,1.318461299
555,32.44095665,33.15052161,30.20729685,32.43428571,32.78311499,32.20323516,1.154044826
556,33.86482558,33.65731167,30.92724196,34.45558739,32.41779789,33.0645529,1.406517541
557,32.80728376,32.80974843,31.98305085,34.0456621,33.63909774,33.05696858,0.805162848
558,33.69545455,33.6041979,32.55177994,34.65805471,34.53881988,33.80966139,0.849848152
559,33.62015504,33.16888889,33.45412131,34.38793103,31.78228228,33.28267571,0.952497126
560,33.98755832,32.79142012,27.86201022,35.00724638,33.5591716,32.64148133,2.789119425
561,33.22038981,34.22137405,30.84653465,33.83982036,32.60808709,32.94724119,1.325020352
562,33.01206637,32.50378215,31.60191083,35.0639881,33.46893491,33.13013647,1.28416319
563,34.49144635,34.38573508,31.47342995,33,34.70648968,33.61142021,1.370950735
564,32.69814241,34.15442279,29.99834983,33.19480519,34.66081871,32.94130779,1.817467859
565,32.63253012,34.06695779,31.92586989,31.64040115,32.89846154,32.6328441,0.95026185
566,32.06944444,33.96860987,31.62131148,34.56711916,33.27701674,33.10070034,1.243665821
567,33.75792507,32.36555891,29.85185185,32.92496392,33.13069909,32.40619977,1.512243513
568,32.8820059,35.38656716,30.9138756,33.00145773,31.1625,32.66928128,1.795207124
569,32.86377246,32.87650602,30.416,34.1574344,34.43641618,32.95002581,1.589128964
570,33.40145985,32.70481928,31.80769231,34.67113095,32.14728682,32.94647784,1.137472486
571,34.25801527,33.97391304,31.94180704,32.85962373,34.66522989,33.53971779,1.116590898
572,32.3916293,34.22794118,30.80252765,33.01598837,33.0872093,32.70505916,1.252971446
573,33.77961019,34.56116208,31.11538462,35.01875902,34.99556869,33.89409692,1.632285981
574,34.24732824,33.59342302,30.29672131,34.25179856,34.71988389,33.42183101,1.792413704
575,33.20720721,33.95168375,32.12687813,33.82326284,33.67904903,33.35761619,0.743370899
576,33.50075415,33.0777439,31.57654723,34.98552822,34.76638177,33.58139105,1.383416576
577,33.31647399,33.81240545,31.18847352,33.61778471,33.4366617,33.07435987,1.070802388
578,33.67319277,33.31803797,30.66831683,33.06896552,33.93880597,32.93346381,1.309108535
579,33.46130031,33.17541229,29.59003215,33.12084592,29.86458333,31.8424348,1.937595393
580,32.4928,33.52067381,30.76565008,33.54192547,32.49700599,32.56361107,1.130838441
581,34.48330914,34.25991189,31.11661342,33.65022422,33.30389222,33.36279018,1.34087541
582,34.28548896,31.58850932,31.35762712,33.37147103,33.40662651,32.80194459,1.269781733
583,33.09848485,33.32147937,32.05619835,33.98525074,33.39485628,33.17125392,0.704237316
584,34.04769475,31.83408072,29.91025641,33.94912791,33.84307692,32.71684734,1.817573442
585,34.03782148,33.89169139,31.67,34.07122093,32.97990726,33.33012821,1.030058467
586,33.84825493,34.66618497,32.12383901,33.40953717,32.79304897,33.36817301,0.974186771
587,34.01996928,35.06857143,30.83492063,32.73484848,33.53402367,33.2384667,1.587297114
588,33.93474962,34.3699422,31.9682035,33.56969697,33.44186047,33.45689055,0.907076751
589,33.3429878,32.53925926,29.86206897,32.6448737,33.76686217,32.43121038,1.522589731
590,35.00587372,33.79376855,30.34615385,33.17384844,33.98048048,33.26002501,1.757128162
591,33.44684129,34.6568915,30.87878788,33.84084084,34.26934524,33.41854135,1.490542165
592,32.15474453,34.06586826,30.40806452,33.88455988,33.38190184,32.77902781,1.520921857
593,34.1547619,34.73323615,30.99539171,33.42097701,33.3088685,33.32264705,1.423740919
594,33.46348733,34.25985401,30.61064892,34.13710879,30.60497667,32.61521515,1.857411335
595,33.11755725,34.77014925,31.0777605,35.75851852,31.90606061,33.32600923,1.944027426
596,32.78873239,33.4350365,33.94551282,32.77518248,33.49775785,33.28844441,0.502541082
597,33.4248062,34.55688623,31.45950413,32.95958084,32.73478261,33.027112,1.123140822
598,34.1,33.26533742,31.03980892,33.26376812,33.46596067,33.02697502,1.162519648
599,33.45688351,34.85217391,29.88455285,33.86490455,33.72985782,33.15767453,1.904058019
600,35.03353659,33.90279823,30.82042834,33.70359712,34.1588785,33.52384776,1.594272112
601,33.49251497,35.20090634,30.09163987,34.52238806,33.27165932,33.31582171,1.96455248
602,33.63864307,35.04309064,32.02250804,34.71493213,34.72891566,34.02961791,1.241687487
603,34.00449102,32.68918919,31.16509434,34.63118441,34.48321168,33.39463413,1.462402418
604,34.95287187,33.99544765,30.56907895,33.95802099,33.84379562,33.46384302,1.67839546
605,31.83619345,32.994003,31.35551948,33.52173913,34.49319213,32.84012944,1.268152132
606,31.70731707,33.34319527,31.19093851,35.07102273,34.05735294,33.0739653,1.615649379
607,32.85803432,32.31132075,31.37106918,33.66617647,33.89567809,32.82045576,1.028676168
608,34.44394619,33.76530612,30.62644628,33.93272171,35.28924419,33.6115329,1.770958612
609,34.2744186,32.5376506,28.9829932,32.53680982,31.39969834,31.94631411,1.949262309
610,33.01671733,33.91945289,31.03414634,35.00429799,34.23994039,33.44291099,1.523488233
611,35.59649123,34.20310078,30.95581015,34.39398496,33.25648855,33.68117513,1.736153289
612,35.48773449,34.26207906,32.42689076,34.30364964,32.86168521,33.86840783,1.2306597
613,33.9984917,32.98427673,31.20672269,33.49924812,33.08766716,32.95528128,1.055937003
614,31.71407186,33.52950076,31.69407895,33.03665689,32.84242424,32.56334654,0.823446212
615,33.47560976,34.05059524,30.59805511,31.64864865,32.92250373,32.53908249,1.402607009
616,32.22155689,32.25816485,31.47001621,33.38812785,33.49534161,32.56664148,0.859382336
617,33.45565749,33.8612368,32.84702093,33.26204819,33.94126506,33.4734457,0.449068538
618,33.67119155,33.22898551,31.38258165,34.87301587,33.53913043,33.338981,1.259293857
619,33.03921569,34.21076233,31.36173633,34.32072617,34.42058824,33.47060575,1.304456862
620,33.44292237,33.25975976,32.47178683,32.46626687,32.44629349,32.81740587,0.491788413
621,33.37893082,33.3129771,31.95109612,34.82202112,32.74298375,33.24160178,1.053055527
622,33.14263323,33.24818578,30.90981013,34.63690476,34.30028736,33.24756425,1.458989226
623,33.44794953,33.18320611,32.17161716,35.05489614,32.60334347,33.29220248,1.103796233
624,33.88888889,33.65731167,30.3170347,34.55111111,33.56374808,33.19561889,1.654758949
625,32.57809984,33.40983607,32.05813953,34.32983508,33.85099846,33.2453818,0.925292532
626,31.08558559,33.06499261,31.53571429,33.7936747,32.14814815,32.32562307,1.106231114
627,31.90894819,33.44345238,29.02826855,33.82255639,33.97392638,32.43543038,2.073230094
628,33.22089552,32.52086553,31.2147651,34.91815476,33.31587057,33.0381103,1.34510764
629,33.49459042,33.54626866,31.95600677,33.27719821,34.01341282,33.25749537,0.775447619
630,35.04636785,32.78931751,31.802589,33.81073025,33.76666667,33.44313426,1.21747927
631,33.89473684,35.13402062,29.97118644,32.96965099,34.4428795,33.28249488,2.013213546
632,34.18417047,34.59327217,32.07655502,34.90656934,32.73343606,33.69880061,1.230648006
633,34.15442279,33.32718894,31.96160558,34.77089337,32.58128834,33.35907981,1.138496683
634,31.9689441,32.70953101,31.72607261,34.55924855,32.46094946,32.68494915,1.117573917
635,33.13864307,31.93623639,29.98196721,33.31039755,33.92751479,32.4589518,1.561433748
636,33.15023474,33.97740964,31.56418919,34.31686047,33.37134052,33.27600691,1.06425666
637,32.90015129,34.56410256,30.41930116,34.77794118,35.04482226,33.54126369,1.936100078
638,33.51219512,34.24057971,30.83194676,34.19359756,32.78267254,33.11219834,1.406307289
639,33.4592145,35.12593703,32.51085142,33.91606368,33.19968553,33.64235043,0.972847513
640,32.94917788,34.13589365,32.59,34.3383915,33.65718563,33.53412973,0.751273782
641,32.78592375,33.17333333,32.15409836,33.67507418,34.0984081,33.17736755,0.757685943
642,32.88297872,34.49462366,30.31551724,34.81104651,32.69312977,33.03945918,1.790273387
643,33.2453125,31.67272727,30.42333333,36.58823529,33.85179407,33.15628049,2.342002878
644,31.49845679,32.61403509,32.4772344,34.46635368,33.5990991,32.93103581,1.136025675
645,33.76557864,33.78378378,31.64516129,34.87037037,33.34775889,33.48253059,1.171650363
646,32.85380117,33.57917261,31.89935065,33.43063584,33.63277693,33.07914744,0.728487524
647,32.68604651,34.25598802,31.41438356,33.92042042,32.21253823,32.89787535,1.183783634
648,32.69349845,35.01903367,34.10049423,34.7740458,32.53523238,33.82446091,1.156081337
649,32.6661743,33.71617647,32.52419355,34.40150376,32.96229261,33.25406814,0.789560267
650,33.34477612,34.60451128,31.9015025,33.60766962,32.76035503,33.24376291,1.003694931
651,33.43538462,34.10043668,31.68457539,34.14021572,34.85083714,33.64228991,1.203523049
652,34.27503737,33.55271084,30.58934708,32.46687211,34.77405248,33.13160398,1.664883373
653,33.23451327,34.53458213,29.16780822,35.30992366,32.90936107,33.03123767,2.368264999
654,30.63030303,34.83033033,31.10645724,33.29816514,31.11323529,32.19569821,1.800371743
655,33.26865672,31.45668135,31.97860963,33.55066079,33.58284024,32.76748974,0.983599529
656,33.29583975,33.44017725,31.89217391,33.26811594,31.73099415,32.7254602,0.838742707
657,33.6517341,33.64379562,31.56946827,32.90381679,32.50971599,32.85570616,0.870513818
658,33.15037594,34.44279346,31.32172471,32.74763407,32.89209726,32.91092509,1.113163702
659,32.96929825,33.07467057,33.80834621,34.55657492,33.19592476,33.52096294,0.66412385
660,34.6642547,32.94887218,32.5613748,33.25368732,31.74290221,33.03421824,1.072793959
661,33.42352941,33.44797688,31.95636998,34.57100592,32.90948905,33.26167425,0.949092833
662,33.39425982,32.92815249,30.37823834,35.29503106,34.18421053,33.23597845,1.832029615
663,31.89060092,35.18168605,31.47250859,32.83966942,33.51923077,32.98073915,1.467753547
664,33.16944024,33.04017857,31.30533118,34.22255639,33.14265335,32.97603195,1.05051755
665,32.70015456,32.89969605,30.33333333,34.284041,33.34393939,32.71223287,1.46322292
666,33.9379845,34.19565217,31.65651438,34.66315789,31.68340944,33.22734368,1.445288189
667,33.42009132,32.93059937,31.24186047,36.04482226,32.45852187,33.21917906,1.774562737
668,31.97568389,32.37293233,31.72798742,34.18865031,33.19505095,32.69206098,1.004646153
669,33.596302,32.27927928,32.35955056,33.43570348,32.54,32.84216706,0.624914247
670,35.50810015,35.31117397,32.92580645,34.51547988,32.60090361,34.17229281,1.343707665
671,32.48367953,32.08370703,30.6360601,32.86900958,33.32030075,32.2785514,1.026121597
672,32.02314815,33.22633136,32.84271523,33.7994228,33.43049327,33.06442216,0.67709935
673,32.14196568,32.80973451,30.32622951,33.39064857,32.46352584,32.22642082,1.158637086
674,33.81669151,33.63988095,31.40362438,31.73617694,32.70164918,32.65960459,1.087630974
675,33.41820988,33.74707602,32.14536741,35.02662722,33.90869565,33.64919524,1.035506198
676,33.66448445,32.00757576,31.7576244,35.19478528,34.53471196,33.43183637,1.517395183
677,33.30421687,33.04011887,32.73640857,33.4212963,32.57013575,33.01443527,0.362239503
678,32.52727273,32.58615611,32.12718601,35.65697674,33.35993976,33.25150627,1.416805132
679,32.55490483,33.08615385,29.39800995,34.19259259,33.41213064,32.52875837,1.84808346
680,32.81438849,33.07646177,32.65238095,34.38888889,35.11508554,33.60944113,1.084740035
681,34.60349854,33.69311377,31.25254237,33.3093415,32.63197587,33.09809441,1.253818547
682,34.02889246,34.22807018,29.5125448,33.83161004,33.19970194,32.96016388,1.96549239
683,34.37411095,33.43161094,32.83087028,34.38328076,33.0089153,33.60575765,0.738564025
684,32.92237443,32.88988095,32.17405583,36.17040359,32.6185567,33.3550543,1.6021061
685,33.34482759,34.72128637,31.74957983,34.71449925,33.53561254,33.61316112,1.223911674
686,34.84360902,33.81804734,30.63054187,34.85714286,34.07883212,33.64563464,1.747216742
687,33.51033386,34.01644245,32.75,35.65045593,33.61176471,33.90779939,1.07642579
688,32.98953662,33.8480826,32.74916944,34.14710253,33.82778582,33.5123354,0.606404424
689,33.0970266,33.16715976,30.60963455,33.47368421,33.96084337,32.8616697,1.304139936
690,34.23916293,32.8556391,31.21052632,35.51088534,32.34020619,33.23128397,1.675633656
691,33.54198473,33.47963801,32.24337748,34.07834758,35.9251497,33.8536995,1.338991952
692,34.39263804,33.86237189,33.27422003,34.38068182,32.98240469,33.77846329,0.639313887
693,33.07541478,34.81638847,30.60689655,35.63142438,36.21316166,34.06865717,2.26773896
694,34.41121495,34.65684831,31.1234347,35.28181818,33.05597579,33.70585839,1.656564098
695,32.6171875,35.28485757,30.23652174,32.6616085,34.40983607,33.04200227,1.942759456
696,33.40498442,34.47800587,31.06700168,34.72835821,32.23592085,33.18285421,1.540199418
697,32.78899083,35.08559201,30.15239726,34.47806354,33.14678899,33.13036653,1.912086684
698,32.33843798,32.77054264,33.46376812,35.07994186,33.14373089,33.3592843,1.049617376
699,33.23896499,34.13129771,32.04031008,31.81447964,33.10962963,32.86693641,0.946954475
700,31.75834658,34.60322108,31.43535188,34.13333333,33.76992481,33.14003554,1.44389436
701,33.60655738,31.99545455,32.0275974,34.16716418,33.39236641,33.03782798,0.978731203
702,33.94470046,33.76339286,31.02321725,34.38252149,32.04678363,33.03212314,1.431583504
703,33.14561664,34.34167894,32.38308458,33.2761194,33.42042042,33.313384,0.70068517
704,33.95327103,34.2020202,32.66056572,33.82,34.96852647,33.92087668,0.833099778
705,33.54029851,33.77265973,31.45469522,33.82934132,33.3215859,33.18371614,0.98733971
706,33.27076923,35.20229555,31.75116641,34.15236686,33.60349854,33.59601932,1.264809447
707,32.9971223,32.35820896,29.7369281,35.05479452,33.2,32.66941078,1.921931097
708,32.90074074,34.27151335,30.41639871,35.29741379,34.25730994,33.42867531,1.886910175
709,33.88059701,31.51537335,33.91776316,34.18195719,34.36857562,33.57285327,1.167376792
710,33.85185185,32.21282799,31.3706177,33.63782991,32.37181409,32.68898831,1.038987634
711,34.54190751,32.91666667,33.10433387,32.94917788,31.99386503,33.10119019,0.916379012
712,33.99217527,33.98522895,30.70327869,33.23432836,32.82642089,32.94828643,1.35108148
713,34.84650456,33.68507463,30.31578947,33.35419847,33.93834586,33.2279826,1.719735566
714,34.00471698,33.125,30.19617225,33.71044776,33.39504373,32.88627614,1.539696501
715,32.84296296,32.49182764,32.66031746,35.17706821,33.79498525,33.39343231,1.117582958
716,32.94117647,34.11659193,30.70766773,33.07934132,33.59942363,32.88884022,1.304688298
717,33.56482861,34.63839286,31.25503356,34.02886003,32.87347561,33.27211813,1.299287342
718,34.22533137,34.05580694,31.56951424,33.99242424,32.85179856,33.33897507,1.128583606
719,31.94426752,34.25314465,31.80802792,34.27893175,32.56592593,32.97005955,1.217101537
720,33.50824588,33.66615147,30.39830508,34.88888889,33.87892377,33.26810302,1.692032813
721,32.64659271,32.29733959,31.32764505,33.76533742,35.30664653,33.06871226,1.524643575
722,32.87767584,35.6189759,32.17857143,32.74422188,34.13901345,33.5116917,1.378620233
723,32.155521,34.36186186,31.20623917,34.45821326,34.23695976,33.28375901,1.503267268
724,34.1812596,33.60061444,30.91854419,33.25037037,31.9107413,32.77230598,1.330274147
725,32.64212077,32.44375963,34.57520661,34.06231003,32.43862275,33.23240396,1.011477357
726,31.32838039,34.09789157,31.55628059,34.90128755,33.29232996,33.03523401,1.563501499
727,33.51301685,35.17629179,31.21393841,34.99563319,34.52045134,33.88386632,1.626166814
728,33.3768997,33.32769231,31.70873786,33.07585139,34.36904762,33.17164578,0.95518676
729,33.35572519,34.31296572,31.5516129,36.19601838,32.88432268,33.66012897,1.731856516
730,33.54776119,33.06395349,31.29886914,33.81073025,33.56413994,33.0570908,1.019462994
731,33.40944882,34.47832586,32.82101806,34.95625943,33.60601504,33.85421344,0.855998302
732,33.8819133,33.04420732,30.97246127,34.03863988,35.12445095,33.41233454,1.551821865
733,32.71658615,35.57871064,32.11601307,34.04594181,34.43970588,33.77939151,1.382117627
734,33.86011905,32.74121406,31.24835526,35.48970588,34.03784571,33.47544799,1.582761776
735,31.58192956,33.23708207,28.90202703,33.91928251,33.06060606,32.14018544,2.00080373
736,32.90332326,35.45283019,31.9011925,34.98942598,33.94314869,33.83798413,1.463673329
737,32.59815951,33.32195846,31.74172185,33.19879518,33.26726727,32.82558045,0.67216764
738,31.92435703,34.46596067,31.69256198,36.23709902,34.71104387,33.80620452,1.947568692
739,33.32568807,34.05162242,32.63546798,33.00903614,33.85388128,33.37513918,0.585323393
740,32.65424739,34.46075581,30.87893864,34.43191801,34.62573099,33.41031817,1.62817683
741,34.69637462,32.11094225,30.46859083,32.83284457,32.928125,32.60737546,1.52794631
742,33.53244838,35.10606061,29.60677966,34.58479532,33.63237519,33.29249183,2.163137424
743,34.37894737,33.87116564,30.50165563,33.39485628,34.10339506,33.250004,1.578213561
744,32.97875569,34.02985075,30.51948052,33.75465839,34.04354588,33.06525824,1.487550408
745,34.70579268,34.21804511,32.19077901,34.79160187,33.43161094,33.86756592,1.08177785
746,34.3323486,35.01190476,31.40130506,33.97040498,32.6095679,33.46510626,1.448382112
747,33.70845921,34.85369532,33.19642857,34.55263158,31.59247649,33.58073824,1.292496398
748,34.4660767,35.38990826,31.85470085,34.87227414,32.12403101,33.74139819,1.635323228
749,32.54237288,33.65269461,31.84323432,35.9133627,33.95555556,33.58144401,1.55595008
750,35.33487654,33.79264706,32.14983713,34.12893553,34.3863275,33.95852475,1.162461353
751,33.78092399,32.15987934,30.78503185,35.28901734,32.19260401,32.8414913,1.731155147
752,34.34822804,33.65710187,31.17171717,34.22624434,32.2971246,33.1400832,1.368549626
753,31.49481481,34.27002967,31.57453936,33.08386076,33.92421991,32.8694929,1.29291825
754,33.51564829,33.60155039,30.91758242,33.58660844,35.41653666,33.40758524,1.606031544
755,33.63884674,34.8478582,31.94511149,35.33890578,33.87306502,33.92875744,1.30912811
756,34.76350365,32.95230769,32.88644068,33.08095952,33.25909753,33.38846181,0.781711019
757,33.72429907,34.76299694,29.40983607,33.54857997,33.80182927,33.04950826,2.088878841
758,32.65130568,33.57480315,30.93708609,34.54792561,34.74145617,33.29051534,1.558392411
759,34.69298246,33.67230769,31.10666667,35.62074074,33.44645551,33.70783061,1.6930285
760,35.0265625,33.79320532,32.96615905,33.03633721,34.03453453,33.77135972,0.841706368
761,33.75770925,32.08227848,30.5,35.07981928,33.15879828,32.91572106,1.730728641
762,33.97754491,33.10274964,32.20401338,34.71406959,33.54364472,33.50840445,0.940871269
763,34.40178571,34.84919473,32.27655987,33.77400295,33.05132193,33.67057304,1.0321414
764,31.49462366,33.93925926,31.25214408,34.87946429,35.90427099,33.49395245,2.058555139
765,34.76539589,34.16975749,29.61397671,34.38601824,33.68251534,33.32353273,2.110308958
766,33.8535503,34.8962963,32.12457912,34.00593472,32.43239227,33.46255054,1.157061756
767,34.66617862,34.671875,31.78798587,35.3343465,34.06784661,34.10564652,1.37090247
768,34.23308271,33.2957958,32.03333333,33.88872621,35.06764706,33.70371702,1.132623389
769,33.55653451,34.2041116,30.98100173,34.78422619,32.20326409,33.14582762,1.544983184
770,32.18582677,33.51114413,31.1122449,31.64535769,32.9516129,32.28123728,0.967220703
771,33.06373293,33.56761006,28.84343434,35.54933726,33.05522388,32.8158677,2.446217884
772,34.14984709,32.0015625,31.18373984,33.11145997,33.44264706,32.77785129,1.181041517
773,33.05555556,34.20827179,30.7952,35.33088235,33.84023669,33.44602928,1.693254989
774,32.84946237,32.38269795,31.1907131,34.57727273,34.70640835,33.1413109,1.498083554
775,32.10188088,34.66467958,31.70967742,34.06376361,34.16240602,33.3404815,1.336586223
776,33.26,35.74780059,30.62699822,33.03880597,35.25574713,33.58587038,2.038555001
777,34.2079063,34.51818182,31.4704918,33.66158537,33.76697531,33.52502812,1.199060327
778,33.96434109,34.19817073,31.13021703,34.44444444,33.59248555,33.46593177,1.342912135
779,33.40729002,34.48235294,31.24958949,36.48967552,33.0089955,33.72758069,1.933794208
780,33.16795069,33.19940476,33.10252101,33.01654135,34.7352518,33.44433392,0.725032671
781,33.23873874,34.2234957,32.20098039,34.37537538,34.09985097,33.62768824,0.911555981
782,33.93333333,33.67592593,32.78187919,34.61705202,35.3,34.0616381,0.954599873
783,34.52496218,34.49924585,30.40429043,34.87833828,32.42536116,33.34643958,1.908482285
784,32.97347894,35.64485981,32.96494157,34.40029985,33.04559271,33.80583458,1.195124203
785,35.22865854,34.38656716,30.73409462,33.7300885,33.48153846,33.51218945,1.693888492
786,33.671406,35.20991254,30.84237288,34.50595238,33.22870662,33.49167009,1.665934884
787,33.84094256,32.43722304,31.69300912,34.66362253,32.90461997,33.10788344,1.167333557
788,33.28637771,35.19762259,31.76421405,35.16074189,33.6224649,33.80628423,1.435663691
789,33.98461538,34.55624037,30.56020067,34.29012346,32.00768049,33.07977207,1.72925352
790,32.7996769,35.02579666,30.87166667,33.80060423,33.3196347,33.16347583,1.523425086
791,32.86607143,31.96023564,31.22335025,34.63732929,34.57639939,33.0526772,1.533585579
792,34.53742515,34.98509687,31.13651316,33.94930876,32.91641337,33.50495146,1.533799435
793,35.22610015,34.68831169,32.4869281,32.73427673,33.87227414,33.80157816,1.192475816
794,33.62576687,34.38413686,32.79672131,33.10200927,32.53363229,33.28845332,0.734952276
795,31.42512077,32.80722892,32.99180328,32.56992481,34.06104651,32.77102486,0.944207174
796,34.11755486,32.43055556,30.66946309,35.92449923,34.05373134,33.43916081,1.981371528
797,34.37060703,34.45496894,31.48595041,31.75606061,35.10397554,33.43431251,1.682171655
798,34.24401198,35.10856269,32.80452342,34.9212828,32.8297546,33.9816271,1.110649112
799,35.75503876,33.58218126,31.1007874,34.52359209,33.88736682,33.76979326,1.708948978
800,34.0704441,33.16842105,30.85548173,33.89519651,35.10339506,33.41858769,1.590813011
801,33.20884146,34.40402477,32.5846395,34.01577287,34.14092954,33.67084163,0.753458184
802,33.90743551,33.47457627,30.1722408,33.52950076,33.58796992,32.93434465,1.553175012
803,34.24454829,33.63444109,30.76338515,34.47256098,35.63884674,33.75075645,1.821238154
804,33.16772152,33.59908537,31.15798046,34.03458647,33.7984375,33.15156226,1.158995879
805,32.33830104,33.43260188,31.16033058,32.98349835,34.11210762,32.8053679,1.124391043
806,33.17450683,33.03167421,31.71474878,34.73383459,33.79384615,33.28972211,1.106797876
807,34.51659452,32.99404762,31.43322981,34.32288401,33.63214838,33.37978087,1.243315057
808,34.31666667,33.56969697,32.5511811,33.2706422,32.6746988,33.27657715,0.71697239
809,33.81353383,33.27878788,29.08207705,34.53414264,34.58456973,33.05862223,2.287845726
810,34.14222222,33.23816794,30.82286634,34.09927007,34.18882175,33.29826967,1.438590839
811,31.88467375,33.46108664,30.87479407,34.2,34.15582451,32.91527579,1.475897449
812,32.18035191,36.48164464,30.25662252,32.95054096,32.63636364,32.90110473,2.258626167
813,32.86784141,34.07854985,32.02467105,32.41467066,33.16261398,32.90966939,0.78426046
814,33.18466354,33.64339909,31.87096774,34.08383234,34.51744186,33.46006091,1.017572966
815,33.94556765,33.91316932,30.62640902,33.72852761,35.06212121,33.45515896,1.666520215
816,33.23704867,35.4602026,29.52436975,35.04922644,33.1633282,33.28683513,2.345390571
817,34.49552239,33.36731634,30.12479741,34.77286585,34.25072886,33.40224617,1.906348904
818,34.52560241,33.4359352,32.48701299,35.21884498,33.07963247,33.74940561,1.10704883
819,33.82268371,31.50894309,32.01130856,33.72142857,34.48895434,33.11066365,1.280017769
820,32.54615385,33.61654135,30.03125,35.28052326,34.16843703,33.1285811,1.992670447
821,33.94526627,32.90229008,31.25969646,34.18646617,33.26160991,33.11106578,1.156092086
822,32.36392405,33.61380323,32.28292683,35.31846154,32.84651163,33.28512546,1.253782369
823,34.69218989,33.4042879,33.32454695,35.22807018,33.42731278,34.01528154,0.883911189
824,34.9129771,34.72687225,31.41285956,34.48676471,32.69381599,33.64665792,1.530846949
825,32.76863354,33.37280702,32.10802469,35.90764791,32.57410296,33.34624322,1.502041798
826,34.10638298,32.06984127,30.36482085,34.53544495,33.6577381,32.94684563,1.718249937
827,34.62518741,33.59036145,31.4486755,34.26616541,32.01226994,33.18853194,1.396194159
828,33.42559524,34.32656023,31.09917355,33.43676471,35.27861446,33.51334164,1.550748497
829,34.18894009,31.57538462,31.013267,35.09275362,33.31570997,33.03721106,1.722105017
830,33.88490284,33.3625731,32.43238731,34.08579882,34.21617647,33.59636771,0.727404378
831,34.46307692,34.54755043,30.86666667,34.51415797,32.96932515,33.47215543,1.601997121
832,33.35179641,36.06051873,31.17368421,33.02202643,31.2351145,32.96862806,1.996017909
833,35.72296296,32.56911765,30.20272572,32.70542636,35.15620214,33.27128697,2.22446221
834,32.65457413,33.36666667,30.81921824,33.83381503,34.6735905,33.06957291,1.456152746
835,34.6398243,33.93235294,30.07863248,33.45014663,34.2119403,33.26257933,1.831623986
836,33.38391502,33.98082596,30.64676617,33.38484848,33.74660633,33.02859239,1.355411517
837,33.28526149,34.18594436,31.5920398,32.68372093,35.66470588,33.48233449,1.541723641
838,33.6546875,32.75,30.61591696,33.65109489,34.2382311,32.98198609,1.425700354
839,35.50221566,33.88408037,30.78418451,34.56554878,31.4359375,33.23439336,2.035623541
840,35.29749632,33.20746269,30.73076923,33.41552511,34.05175038,33.34060075,1.671057601
841,35.99249249,33.10746269,29.70234114,34.14100719,33.60444444,33.30954959,2.292883516
842,33.95089286,33.64319249,30.85829308,33.16897081,33.66372981,33.05701581,1.260717726
843,33.03846154,33.25856698,33.21538462,33.96583851,33.0045045,33.29655123,0.389832613
844,32.38403614,35.06547619,31.085,33.3928036,34.5158046,33.28862411,1.608436138
845,33.31651376,35.17787743,29.72635135,33.0753012,34.67846608,33.19490196,2.132668006
846,31.94065282,35.46070878,31.98169717,32.84534535,33.29090909,33.10386264,1.437780732
847,34.41400304,34.63313609,32.96546053,35.86350975,33.6105919,34.29734026,1.098269417
848,33.58866279,33.90963855,32.47543582,34.66517857,35.27555556,33.98289426,1.068842939
849,31.40763359,31.49180328,32.2464455,33.37352941,32.24773414,32.15342918,0.790593121
850,34.03384615,34.37610619,32.13798701,33.36920777,34.34431138,33.6522917,0.938301345
851,32.82926829,34.26244344,32.0432,33.74591382,34.41954887,33.46007488,1.006421994
852,32.89006024,34.27169275,31.98119658,35.27259036,34.45151515,33.77341102,1.317951989
853,33.97907324,33.89635036,30.19966443,33.97878788,34.87366819,33.38550882,1.825478063
854,35.90490798,34.74741507,31.62372881,34.79472141,33.95784884,34.20572442,1.601227231
855,34.40868263,34.13716814,30.98976109,34.09007634,36.18902439,33.96294252,1.873529431
856,33.10182371,32.55654762,31.95807453,34.89387145,34.35119048,33.37230156,1.225974029
857,32.7437037,33.60542169,30.93825043,34.8723099,32.84055728,33.0000486,1.433003911
858,33.3374613,35.2804699,31.7,35.91715116,33.52204836,33.95142614,1.677846085
859,32.1874063,33.89701493,32.94897959,33.90490342,33.63141524,33.31394389,0.740317321
860,34.73809524,33.71343284,31.28782895,34.29941003,34.1305638,33.63386617,1.361910469
861,32.75840979,32.90560472,29.98534202,33.89079563,32.32544379,32.37311919,1.452505097
862,34.41384615,33.61755952,29.71764706,35.73676471,34.73906486,33.64497646,2.323167881
863,33.27878788,35.05499276,29.88455008,34.53529412,32.86555891,33.12383675,2.01898928
864,33.26888218,33.96325879,30.88685524,34.85650888,33.41751825,33.27860467,1.474651635
865,34.39203675,34.7270073,31.81560284,32.33740458,35.16521739,33.68745377,1.50726182
866,34.52099533,33.46935725,31.64201681,33.72298326,33.16486903,33.30404434,1.056588045
867,33.35059172,33.19545455,30.22146508,35.31877729,36.25701625,33.66866098,2.32544183
868,34.96884735,33.01363636,31.795,34.78437048,34.11783439,33.73593772,1.327975994
869,33.5,33.25538462,29.68392857,33.92136499,33.89064976,32.85026559,1.791760272
870,31.80990415,32.19578313,30.86860068,34.65147059,35.3494705,32.97504581,1.926798453
871,33.84558824,32.93519882,31.23172906,33.80291971,35.47846154,33.45877947,1.547664323
872,32.87167449,34.24729521,31.30522766,32.83573487,34.32394366,33.11677518,1.24057383
873,35.68665667,33.56606607,32.43211921,36.10428571,34.67197452,34.49222044,1.513235186
874,34.41793313,31.86564885,31.55501618,33.47307132,34.79117647,33.22056919,1.464079993
875,33.46166134,33.98062593,31.76547231,35.98410405,35.38325991,34.11502471,1.663371672
876,34.59969789,33.7466863,30.00841751,33.36079545,33.72465961,33.08805135,1.780637475
877,33.4788961,34.01032448,31.5227656,34.98497268,34.84031008,33.76745379,1.39769897
878,34.07419355,34.78703704,29.59352518,35.60140845,33.53061224,33.51735529,2.327125729
879,33.3164557,32.70648968,31.9025641,33.93134328,35.19790105,33.41095076,1.249442352
880,33.50149701,32.62783661,31.72058824,35.22844828,32.33333333,33.08234069,1.360461825
881,34.55486862,33.28402367,31.52068966,34.45118343,33.7550077,33.51315462,1.22942839
882,32.75196232,34.73363775,31.82833333,34.53223388,33.7102526,33.51128398,1.223209733
883,34.37683284,33.6993865,31.7987013,33.77155825,34.03665689,33.53662716,1.007229473
884,32.36792453,33.43768997,33.28150573,34.1102719,33.96385542,33.43224951,0.688814228
885,33.57010786,33.89133627,33.69407895,35.86008837,34.38053097,34.27922848,0.936094623
886,34.3833581,33.53687316,32.09760274,36.21216617,34.59455371,34.16491077,1.507627333
887,36.70728083,33.83065693,31.82646048,35.17894737,34.22962963,34.35459505,1.795569481
888,34.39430285,34.21052632,31.65544872,35.29135053,33.42153846,33.79463337,1.368214482
889,35.39130435,34.63343109,31.41503268,34.45022288,33.164297,33.8108576,1.560548356
890,33.11882716,35.26080692,32.69593496,34.71087928,34.10682493,33.97865465,1.070183172
891,34.97424242,34.08677098,32.8026534,34.68367347,33.122571,33.93398226,0.949449279
892,35.68658892,34.63206107,32.16468591,33.29477021,35.54244604,34.26411043,1.511636403
893,34.40597015,34.17595308,30.84801382,35.10132159,33.9047619,33.68720411,1.647995853
894,33.23378582,34.21919771,30.55500821,32.6466877,32.20096463,32.57112881,1.356716472
895,33.57121662,32.07851852,32.28524046,33.96656051,33.19497784,33.01930279,0.814967841
896,33.87051482,33.66866567,31.21355932,33.5924812,35.21482602,33.51200941,1.444126054
897,32.48217054,31.98674521,32.16216216,33.478125,33.90715373,32.80327133,0.84481143
898,32.67255217,34.31369661,32.57980456,34.63949843,34.40210843,33.72153204,1.007522434
899,33.3099851,35.49418605,30.75268817,33.4708589,35.1633282,33.63820928,1.886306364
900,33.27089783,34.00881057,33.21474359,35.57012195,31.90258752,33.59343229,1.340357301
901,32.72839506,33.96090226,29.90940171,36.01183432,33.87121212,33.29634909,2.232708153
902,35.20965309,34.24809741,32.00333333,34.79518072,34.23684211,34.09862133,1.240087339
903,33.28197227,33.73511905,32.99826087,32.02769231,35.12946429,33.43450176,1.135336174
904,33.35211268,33.80351906,30.48464164,34.51395007,33.65051395,33.16094748,1.55582347
905,34.1875,33.67121212,31.57903494,35.12099125,34.05231689,33.72221104,1.311283193
906,34.40396341,34.2162963,31.30927835,34.68908819,34.61304348,33.84633395,1.430258026
907,33.32924962,35.04505814,32.40893471,35.01365706,35.30652504,34.22068491,1.281067963
908,34.0296875,33.12291351,31.4640411,34.29166667,35.36221591,33.65410494,1.461483346
909,33.20359281,34.70624049,33.83660131,34.96978852,34.05255255,34.15375514,0.704412432
910,34.43088235,35.2023988,31.39672131,34.24006116,34.16363636,33.88674,1.451615435
911,34.59701493,33.52761628,31.88926746,34.90949555,33.23423423,33.63152569,1.200986868
912,34.72195893,34.49410029,29.68457539,34.20183486,34.53970588,33.52843507,2.156872835
913,33.99844479,33.16995448,32.63373083,34.95258621,33.97458894,33.74586105,0.886115483
914,33.90542636,34.58832335,32.10430464,33.50323625,34.64114114,33.74848635,1.035648355
915,34.50228311,34.73177843,32.79700499,34.55957768,33.58435583,34.03500001,0.8238245
916,34.13333333,33.2706422,32.20446735,33.89701493,33.9704142,33.4951744,0.792293331
917,34.72089552,34.52608696,31.90282686,33.98222222,34.6646434,33.95933499,1.186211588
918,33.56567164,34.83483483,31.60033727,33.88372093,33.97247706,33.57140835,1.197893554
919,33.85307346,36.09940653,32.29462738,34.96099844,35.0653789,34.45469694,1.445872971
920,34.51166407,34.4204893,32.19155844,33.75734158,33.40064103,33.65633888,0.940302042
921,34.88438438,32.27173913,30.26883562,35.67010309,34.46153846,33.51132014,2.207874039
922,33.20392749,36.22740964,32.41535777,34.1910275,35.16240602,34.24002568,1.51705255
923,34.44427711,34.06847134,33.06099518,34.44227886,33.68445122,33.94009474,0.583317868
924,35.64181287,33.61069837,31.14054927,34.75038521,35.23449319,34.07558778,1.808455663
925,32.06170886,33.81911765,31.68708609,33.60741886,33.81641791,32.99834987,1.038095512
926,33.81503759,31.81845238,30.46191248,35.14937107,33.1203252,32.87301975,1.806646309
927,34.35606061,34.75892857,31.60627178,34.84036145,35.0311042,34.11854532,1.425815977
928,35.05475504,33.51818182,31.3869863,36.31475904,32.4709389,33.74912422,1.971924283
929,32.08520179,34.91271057,31.42948718,34.85758514,32.41906203,33.14080934,1.63177841
930,33.69266055,34.53435115,33.31111111,34.66009105,34.00924499,34.04149177,0.566072966
931,34.97168405,32.39197531,31.93812709,33.64199396,34.71076923,33.53090993,1.352254317
932,34.08125,35.07656968,31.11111111,33.52566096,33.90125392,33.53916913,1.473448822
933,34.4380805,34.59722222,31.47342995,33.87650602,32.96069182,33.4691861,1.286345637
934,34.50449102,35.89751098,34.34539474,34.19097744,35.47297297,34.88226943,0.756386419
935,34.33841463,34.0816944,29.29876977,33.25,34.10438729,33.01465322,2.117877441
936,34.07446809,34.07219662,31.36363636,35.71300448,33.52439024,33.74953916,1.565894865
937,34.33890578,34.86227545,29.0475382,33.97674419,35.02666667,33.45042606,2.496481605
938,33.4562212,34.89333333,29.7559727,34.543379,31.81803279,32.8933878,2.123605216
939,33.95132743,33.26435045,32.97596154,33.82670906,34.64781906,33.73323351,0.649246011
940,34.03353659,34.61349693,32.35440932,36.07952872,34.87901991,34.39199829,1.36145825
941,32.62727273,32.84857571,32.49382716,34.07633588,32.08841463,32.82688522,0.751283743
942,34.52647059,33.81353383,30.79012346,34.93538913,34.18887262,33.65087793,1.652002037
943,34.342723,35.53533835,30.90361446,34.12951807,35.61167883,34.10457454,1.911931663
944,32.37888199,34.2113943,30.89097104,34.00623053,35.2804699,33.35358955,1.724034648
945,32.99700599,35.41317365,31.42810985,36.00294985,33.95407407,33.95906268,1.845481893
946,32.69147287,33.92203898,32.74220033,35.90322581,32.83885542,33.61955868,1.373610972
947,34.22551929,34.83880597,33.11861614,35.45608629,32.80861244,34.08952803,1.121473045
948,32.85112782,34.8075188,29.86409396,34.17384844,32.72196621,32.88371104,1.904652276
949,33.87214612,33.45253165,30.00520833,33.02992126,33.41569767,32.75510101,1.565888176
950,35.88183161,33.35311573,29.36741768,35.34131737,34.42065868,33.67286821,2.591407842
951,32.09230769,35.9112426,31.9279732,35.38449848,35.77947933,34.21910026,2.026622275
952,32.9376947,34.22289157,32.34323432,35.94359756,33.62461059,33.81440575,1.384675797
953,32.80804954,33.29017161,30.97122302,34.92532943,32.14984709,32.82892414,1.459477577
954,34.62762763,33.96307692,30.87377049,34.23088924,34.23760933,33.58659472,1.534913605
955,34.29061103,35.89269747,32.45344828,33.02248876,34.39169139,34.01018738,1.338563799
956,32.37460317,34.93650794,30.0899654,35.36432927,34.0990566,33.37289248,2.162881173
957,32.78176383,33.59732541,31.56612903,34.42563291,33.94108527,33.26238729,1.121856259
958,31.48796148,34.84627093,31.03020134,34.46491228,33.3761194,33.04109309,1.721487306
959,33.88571429,35.39312407,30.53310696,34.25413534,34.5142003,33.71605619,1.864072793
960,32.721875,33.43956044,31.21381579,35.36661699,34.34932534,33.41823871,1.581767814
961,33.51673945,33.93059937,32.97073171,34.54135338,34.94944708,33.9817742,0.789082183
962,35.27180233,32.76676829,31.06774194,33.83975347,34.69895678,33.52900456,1.668945398
963,33.91371341,34.55370651,32.27895595,34.88888889,33.12781955,33.75261686,1.063115585
964,33.71547421,33.50540958,31.96869852,33.93178295,34.05692308,33.43565767,0.846646735
965,33.85735964,33.38656716,31.33220911,34.32831325,33.55271565,33.29143296,1.152309748
966,32.00149254,35.29271917,33.07679466,35.84441088,34.2,34.08308345,1.575182546
967,33.72713864,32.65671642,31.44293015,35.51474926,33.553125,33.3789319,1.498583076
968,32.27480916,33.39506173,32.24414716,35.39181287,35.71833085,33.80483235,1.667678391
969,33.75368732,32.63003096,32.18760196,35.71818182,34.5795107,33.77380255,1.43652591
970,33.62839879,33.9695122,30.54655172,34.45348837,34.54066986,33.42772419,1.65270986
971,32.88,33.44294294,32.47652174,35.51450382,34.22347267,33.70748823,1.204319803
972,32.15233786,34.22678843,31.43781095,34.9652568,36.35478807,33.82739642,2.022244341
973,33.16030534,32.05900151,31.99643494,35.19527559,34.09388972,33.30098142,1.36758906
974,32.93674699,35.29446064,29.90909091,34.60578387,33.64893617,33.27900371,2.087625098
975,34.1305638,35.24712644,32.36332767,35.13353566,35.94720497,34.56435171,1.390603609
976,34.06213018,35.39104478,31.80212014,34.26445087,32.54263566,33.61247632,1.432874182
977,33.61954887,33.88821752,31.3277592,34.02883156,33.18897638,33.21066671,1.100166422
978,33.98275862,34.66568483,32.16156463,33.5,32.44272446,33.35054651,1.047549056
979,36.28208955,34.78152493,32.33162393,36.03298351,35.29032258,34.9437089,1.576960249
980,33.40405616,33.6,32.22113821,35.36321484,34.76656627,33.8709951,1.229051009
981,34.55847953,33.33736762,30.53453947,35.49690402,34.04441041,33.59434021,1.882836447
982,35.01634473,34.4939759,31.63515755,33.98615385,34.01993865,33.83031413,1.296733534
983,34.22861586,33.54409567,32.41293532,33.45454545,33.04538578,33.33711562,0.669070009
984,34.84939759,35.25903614,32.05509182,34.12089552,34.85230769,34.22734575,1.281788768
985,34.7057101,34.20389805,32.03327787,35.97329377,33.36349925,34.05593581,1.474022942
986,33.50782361,35.16838996,32.05289256,34.82556391,32.7221374,33.65536149,1.3340924
987,33.74455733,33.69598765,33.82447665,33.38017751,34.43047337,33.8151345,0.383110262
988,35.61926606,32.90091463,31.57360406,33.81944444,33.18897638,33.42044111,1.477186986
989,32.49626308,33.52077151,31.68102073,35.27113703,33.76818182,33.34747483,1.360986137
990,34.06116208,33.91933029,31.13028169,34.40379009,35.69863014,33.84263886,1.671085703
991,34.50226929,34.89301634,30.04707792,35.19610778,32.4202454,33.41174335,2.172062072
992,32.96808511,34.3622291,31.45771144,36.34542816,32.87630402,33.60195157,1.845995835
993,33.57800892,33.81230769,30.94576271,34.32290185,34.17975831,33.3677479,1.385598727
994,34.20234604,33.59970015,32.49087894,36.05810398,35.5257732,34.37536046,1.44377359
995,33.56463596,34.53333333,30.47236181,34.22272727,33.40512048,33.23963577,1.614848118
996,33.57311669,33.76560122,30.91311475,34.90202177,34.7057971,33.57193031,1.593863795
997,33.78055965,32.38266069,31.33275563,33.29154079,33.18376723,32.7942568,0.958801343
998,34.02567976,32.77945619,31.6565008,34.24471299,35.23042169,33.58735429,1.387877397
999,34.88514548,34.38404727,32.58333333,33.71257485,32.53654743,33.62032967,1.053740732

==> experiment_1/PPO_RFR.csv <==
Step,PPO_RFR_0 - Mean Episode Reward,PPO_RFR_2 - Mean Episode Reward,PPO_RFR_1 - Mean Episode Reward,PPO_RFR_4 - Mean Episode Reward,PPO_RFR_3 - Mean Episode Reward,AVERAGE,STDEV
0,1.438848921,2.073863636,1.190140845,1.911564626,1.195266272,1.56193686,0.409920369
1,1.401069519,2.525139665,2.44047619,1.941798942,1.644171779,1.990531219,0.48940307
2,2.064516129,2.25,2.448453608,2.760204082,2.245901639,2.353815092,0.264681524
3,2.571428571,1.853211009,2.13592233,2.580188679,2.245535714,2.277257261,0.307855992
4,2.835555556,2.838983051,2.143497758,2.759259259,2.562211982,2.627901521,0.293211778
5,2.493273543,3.199152542,2.935344828,2.430962343,3.037656904,2.819278032,0.340049069
6,2.599118943,2.684615385,2.9437751,2.867158672,2.729411765,2.764815973,0.139321118
7,2.914728682,2.984126984,2.843065693,3.421259843,3.27510917,3.087658075,0.248433466
8,3.174904943,3.10915493,2.475409836,3.014814815,3.191666667,2.993190238,0.297668063
9,2.967611336,3.532142857,3.212230216,3.397637795,3.12890625,3.247705691,0.222040988
10,3.225296443,3.151515152,3.027559055,2.77480916,3.042145594,3.044265081,0.171146873
11,3.227642276,2.923611111,3.442804428,2.953068592,3.262068966,3.161839075,0.220031418
12,3.216589862,3.012539185,3.667808219,3.294964029,3.104477612,3.259275781,0.252406375
13,3.353571429,3.503144654,2.633064516,3.065292096,3.16967509,3.144949557,0.331967533
14,3.129770992,3.303278689,2.910204082,3.56,3.204633205,3.221577393,0.238156368
15,3.220532319,3.101156069,3.215686275,2.829508197,3.273722628,3.128121098,0.178398484
16,3.460076046,3.689189189,3.63,3.03164557,3.172413793,3.39666492,0.286166198
17,3.138408304,3.120943953,3.181494662,3.331360947,3.655677656,3.285577104,0.222860081
18,3.644859813,3.199445983,3.455737705,3.504643963,3.173076923,3.395552877,0.20348863
19,3.764705882,3.196875,3.151975684,3.565088757,3.25,3.385729065,0.266703116
20,3.201863354,3.466101695,3.278145695,3.626139818,3.223333333,3.359116779,0.181981576
21,3.43115942,3.473972603,3.074183976,3.153061224,3.439490446,3.314373534,0.186062982
22,3.261029412,3.134770889,3.397394137,3.3003003,3.545454545,3.327789857,0.153860023
23,3.467320261,3.577235772,3.337748344,3.166666667,3.484745763,3.406743362,0.159074455
24,3.088145897,3.429378531,3.162162162,3.192307692,3.393846154,3.253168087,0.150049016
25,3.229607251,3.225201072,3.306451613,3.391420912,3.181034483,3.266743066,0.083024245
26,3.335384615,3.39119171,3.317365269,3.302564103,3.443502825,3.358001704,0.058412752
27,3.662824207,3.353535354,3.23054755,3.440318302,3.221153846,3.381675852,0.181578014
28,3.229607251,3.56043956,3.861764706,3.355191257,3.402402402,3.481881035,0.24315235
29,3.404558405,3.443037975,3.569659443,3.368563686,3.449685535,3.447101008,0.075864587
30,3.282122905,3.530434783,3.481375358,3.392670157,3.25,3.387320641,0.121737511
31,3.102639296,3.5775,3.527859238,3.335802469,3.23943662,3.356647525,0.197978761
32,3.349869452,3.503529412,3.272,3.673758865,3.25,3.409831546,0.177887627
33,3.695890411,3.594235033,3.136125654,3.587529976,3.335038363,3.469763888,0.229107267
34,3.242894057,3.170212766,3.469002695,3.44600939,3.52173913,3.369971608,0.153846173
35,3.464891041,3.465408805,3.415549598,3.612149533,3.575498575,3.50669951,0.083087598
36,3.62745098,3.749469214,3.776942356,3.578313253,3.181818182,3.582798797,0.238888123
37,3.484649123,3.426530612,3.95505618,3.675268817,3.503722084,3.609045363,0.21446916
38,3.542923434,3.463983051,3.837438424,3.410041841,3.441396509,3.539156652,0.173828187
39,3.398230088,3.530938124,3.369158879,3.574112735,3.493023256,3.473092616,0.087113457
40,3.488888889,3.253283302,3.6,3.317567568,3.480099502,3.427967852,0.140291711
41,3.719745223,3.361904762,3.495412844,3.461538462,3.681192661,3.54395879,0.151680168
42,3.592417062,3.550724638,3.5,3.445360825,3.742459397,3.566192384,0.112892363
43,3.577494692,3.510396975,3.422222222,3.589430894,3.533039648,3.526516886,0.066589571
44,3.639737991,3.379844961,3.571078431,3.715686275,3.388286334,3.538926798,0.150366317
45,3.556621881,3.766037736,3.503496503,3.471933472,3.571721311,3.573962181,0.1146451
46,3.811623246,3.50501002,3.689252336,3.519427403,3.431151242,3.591292849,0.155238726
47,3.648648649,3.448905109,3.5077951,3.477321814,3.535307517,3.523595638,0.0770471
48,3.570327553,3.503731343,3.427331887,3.387673956,3.641758242,3.506164596,0.103396168
49,3.615798923,3.74159292,3.390134529,3.775,3.476293103,3.599763895,0.16603448
50,3.498,3.487179487,3.420382166,3.476861167,3.70781893,3.51804835,0.110230172
51,3.577981651,3.564007421,3.713080169,3.724665392,3.498964803,3.615739887,0.098841096
52,3.501879699,3.864503817,3.494600432,3.671077505,3.747916667,3.655995624,0.159650191
53,3.687150838,3.495462795,3.611451943,3.699453552,3.488095238,3.596322873,0.101242927
54,3.457528958,3.612244898,3.787368421,3.577738516,3.657731959,3.61852255,0.120070801
55,3.48549323,3.466546112,3.498113208,3.73271028,3.782692308,3.593111028,0.151701901
56,3.57518797,3.448905109,3.754310345,3.493955095,3.561023622,3.566676428,0.116693362
57,3.425,3.653097345,3.46473029,3.695798319,3.536687631,3.555062717,0.117080314
58,3.975746269,3.67238422,3.66185567,3.746987952,3.505769231,3.712548668,0.171318227
59,3.451612903,3.625212947,3.564612326,3.630434783,3.542553191,3.56288523,0.072879338
60,3.451086957,3.4,3.502024291,3.631118881,3.637681159,3.524382258,0.106738435
61,3.618717504,3.522807018,3.560636183,3.771276596,3.534161491,3.601519758,0.10187915
62,3.647787611,3.788213628,3.777777778,3.724540902,3.760914761,3.739846936,0.05685757
63,3.38974359,3.523893805,3.637651822,3.506644518,3.531062124,3.517799172,0.08817648
64,3.500860585,3.546492659,3.770459082,3.579759863,3.709418838,3.621398205,0.11384275
65,3.421621622,3.616554054,3.862445415,3.638640429,3.731404959,3.654133296,0.162079267
66,3.654545455,3.667838313,3.565815324,3.649647887,3.522540984,3.612077592,0.06418977
67,3.571962617,3.574774775,3.590998043,3.603942652,3.698574338,3.608050485,0.052229865
68,3.575091575,3.760907504,3.725877193,3.578044597,3.717131474,3.671410469,0.088121038
69,3.638888889,3.705989111,3.956022945,3.725314183,3.615384615,3.728319949,0.135193065
70,3.503484321,3.725314183,3.607210626,3.779863481,3.667946257,3.656763774,0.107153919
71,3.611009174,3.483870968,3.709981168,3.670979667,3.545794393,3.604327074,0.091632083
72,3.600682594,3.563829787,3.748582231,3.762162162,3.647619048,3.664575164,0.088175692
73,3.561594203,3.849557522,3.850661626,3.907407407,3.656920078,3.765228167,0.148174463
74,4.043956044,3.667850799,3.557195572,3.616513761,3.617100372,3.70052331,0.19594219
75,3.610915493,3.542190305,3.928994083,3.477443609,3.832046332,3.678317964,0.193581551
76,3.60822898,3.572425829,3.602517986,3.551785714,3.743068392,3.61560538,0.074849739
77,3.556586271,3.760435572,3.52,3.777142857,3.612,3.64523294,0.117598705
78,3.536878216,3.43289225,3.566604128,3.471204188,3.459016393,3.493319035,0.056091981
79,3.585106383,3.875,3.779092702,3.612244898,3.65877712,3.702044221,0.121922709
80,3.779513889,3.78994614,3.616541353,3.77173913,3.76459144,3.74446639,0.072128999
81,3.625429553,3.901851852,3.639853748,3.681034483,3.675889328,3.704811793,0.112636297
82,3.544169611,3.716878403,3.565789474,3.750462107,3.796545106,3.67476894,0.113208663
83,3.65070922,3.536259542,3.79588015,3.65008881,3.58989899,3.644567342,0.097060527
84,3.792763158,3.768382353,3.644808743,3.762172285,3.63,3.719625308,0.076103308
85,3.740066225,3.833040422,4.046428571,3.723880597,3.711069418,3.810897047,0.140106969
86,3.643598616,3.627522936,3.539805825,3.615530303,3.742802303,3.633851997,0.072776352
87,3.665517241,3.730357143,3.747680891,3.713774597,3.680311891,3.707528353,0.03419819
88,3.61754386,3.677480916,3.733333333,3.761904762,3.725409836,3.703134541,0.056670027
89,3.699646643,3.643761302,3.70018622,3.593639576,3.798387097,3.687124168,0.076365201
90,3.827118644,3.510526316,3.928571429,3.515097691,3.918918919,3.7400466,0.211187139
91,3.758389262,3.746858169,3.74676525,3.637362637,3.755514706,3.728978005,0.051474946
92,3.716753022,3.650283554,3.570621469,3.733705773,3.74738676,3.683750116,0.073403821
93,3.65625,3.442379182,3.70035461,3.708407871,3.620622568,3.625602846,0.108373729
94,3.563055062,3.818336163,3.619307832,3.69793621,3.783154122,3.696357878,0.107379155
95,3.851327434,3.538899431,3.669051878,3.602661597,3.736434109,3.67967489,0.120983295
96,3.692439863,3.667304015,3.677007299,3.723214286,3.663551402,3.684703373,0.024250344
97,3.6,3.753787879,3.680580762,3.598553345,3.584347826,3.643453963,0.072370263
98,3.782534247,3.607619048,3.832720588,3.773512476,3.695167286,3.738310729,0.088104733
99,3.815699659,3.76867031,3.78,3.615241636,3.616541353,3.719230591,0.095919589
100,3.574324324,3.807272727,3.741020794,3.739776952,3.713207547,3.715120469,0.086020377
101,3.652849741,3.538888889,3.624319419,3.622980251,3.658959538,3.619599568,0.047965355
102,3.751243781,3.680890538,3.853309481,3.672661871,3.577696527,3.707160439,0.102401229
103,3.858143608,3.693014706,3.722627737,3.799642218,3.684587814,3.751603217,0.074869648
104,3.619834711,3.550274223,3.801125704,3.577391304,3.499082569,3.609541702,0.115712875
105,3.595600677,3.736363636,3.751724138,3.856127886,3.608695652,3.709702398,0.108557171
106,3.587064677,3.903107861,3.994274809,3.63464837,3.608474576,3.745514059,0.189007238
107,3.548442907,3.746835443,3.61878453,3.663247863,3.639556377,3.643373424,0.071990224
108,3.719022688,3.876138434,3.687179487,3.721611722,3.629277567,3.726645979,0.091473581
109,3.697674419,3.630597015,3.721723519,3.589527027,3.608156028,3.649535602,0.057446517
110,3.582010582,3.622222222,3.72450805,3.544827586,3.700743494,3.634862387,0.076544134
111,3.63327674,3.595323741,3.700544465,3.688356164,3.720353982,3.667571019,0.051723008
112,3.715532286,3.715771231,3.85079929,3.738333333,3.669077758,3.737902779,0.067957589
113,3.913412564,3.616216216,3.625688073,3.55711775,3.612546125,3.664996146,0.141442635
114,3.726190476,3.566666667,3.696269982,3.853700516,3.651600753,3.698885679,0.105401327
115,3.779896014,3.744402985,3.681654676,3.600346021,3.590425532,3.679345046,0.084403633
116,3.59933222,3.542372881,3.722120658,3.789830508,3.791452991,3.689021852,0.113247743
117,3.732463295,3.663636364,3.647398844,3.730902778,3.781786942,3.711237644,0.055126499
118,3.764604811,3.643761302,3.722532588,3.678632479,3.68877551,3.699661338,0.045897377
119,3.618811881,3.637426901,3.672818792,3.902229846,3.626297578,3.691516999,0.119598153
120,3.653448276,3.687850467,3.72854641,3.830795262,3.807971014,3.741722286,0.076142903
121,3.893728223,3.777570093,3.693877551,3.566202091,3.777777778,3.741831147,0.121230428
122,3.624373957,3.708404803,3.624309392,3.839041096,3.759927798,3.711211409,0.09194332
123,3.696551724,3.757417103,3.762357414,3.756567426,3.828519856,3.760282705,0.04675539
124,3.681415929,3.802238806,3.632541133,3.801963993,3.69122807,3.721877586,0.07653316
125,3.798290598,3.752650177,3.683391003,3.884816754,3.662361624,3.756302031,0.090046138
126,3.667768595,3.64801444,3.691011236,3.680203046,3.92173913,3.72174729,0.112935378
127,3.71547421,3.717153285,3.828621908,3.640625,3.682926829,3.716960246,0.069742232
128,3.584013051,3.669724771,3.662629758,3.782918149,3.631399317,3.666137009,0.073508604
129,3.648829431,3.638336347,3.693761815,3.860869565,3.659459459,3.700251324,0.092171016
130,3.768566494,3.70528109,3.838209983,3.695422535,3.737478411,3.748991703,0.057567142
131,3.74017094,3.690559441,3.616806723,3.720136519,3.777777778,3.70909028,0.0605509
132,3.66893039,3.702247191,3.705882353,3.629934211,3.680067002,3.677412229,0.030661356
133,3.752181501,3.605683837,3.74911032,3.762152778,3.71942446,3.717710579,0.064618545
134,3.740869565,3.70295203,3.7,3.720216606,3.80887372,3.734582384,0.044613696
135,3.863344051,3.589648799,3.753646677,3.679862306,3.75170068,3.727640503,0.101236274
136,3.619582665,3.629213483,3.714285714,3.725752508,3.682226212,3.674212116,0.048310933
137,3.708053691,3.703900709,3.665540541,3.671875,3.761324042,3.702138797,0.038066761
138,3.803333333,3.746902655,3.675540765,3.656363636,3.697247706,3.715877619,0.059428748
139,3.76182708,3.661290323,3.721283784,3.700668896,3.615514334,3.692116883,0.056128388
140,3.667741935,3.847100176,3.720268007,3.764604811,3.911111111,3.782165208,0.09756525
141,3.862969005,3.678947368,3.829307568,3.503636364,3.916107383,3.758193538,0.167370246
142,3.698051948,3.842105263,3.722397476,3.657293497,3.751736111,3.734316859,0.069483063
143,3.652317881,3.806394316,3.788778878,3.67876588,3.721202003,3.729491792,0.067131602
144,3.635782748,3.766791045,3.837883959,3.708633094,3.672443674,3.724306904,0.079807015
145,3.800643087,3.853700516,3.75041876,3.578680203,3.788709677,3.754430449,0.104963639
146,3.846034215,3.718181818,3.818327974,3.652173913,3.643322476,3.735608079,0.093298017
147,3.668316832,3.790352505,3.740983607,3.762308998,3.756289308,3.74365025,0.045747213
148,3.622009569,3.672661871,3.733870968,3.816608997,3.783876501,3.725805581,0.07949907
149,3.742251223,3.657303371,3.810810811,3.722807018,3.676518883,3.721938261,0.060316437
150,3.610759494,3.835820896,3.7712,3.671717172,3.682464455,3.714392403,0.088814879
151,3.631313131,3.759856631,3.88907563,3.711340206,3.820919176,3.762500955,0.099081402
152,3.619122257,3.625,3.765886288,3.587939698,3.754684838,3.670526616,0.083234237
153,3.851265823,3.723132969,3.817484663,3.772569444,3.749588138,3.782808207,0.051619863
154,3.76910828,3.788561525,3.685990338,3.637846656,3.752845528,3.726870466,0.062970126
155,3.743676223,3.747404844,3.703349282,3.902439024,3.701517707,3.759677416,0.082678506
156,3.772655008,3.639593909,3.775510204,3.729684909,3.77444795,3.738378396,0.058499192
157,3.762987013,3.702317291,3.770440252,3.748726655,3.652892562,3.727472754,0.049381675
158,3.672638436,3.739057239,3.706362153,4.057565789,3.749158249,3.784956374,0.155319429
159,3.645608629,3.695575221,3.779742765,3.694308943,3.769360269,3.716919166,0.056455409
160,3.683464567,3.844247788,3.860883797,3.811418685,3.674230146,3.774848997,0.089485737
161,3.666666667,3.676222597,3.77124183,3.653094463,3.733884298,3.700221971,0.050249137
162,4.031201248,3.709342561,3.786283892,3.655052265,3.704433498,3.777262692,0.149514879
163,3.695081967,3.654255319,3.711075441,3.678571429,3.762063228,3.700209477,0.040466767
164,3.77086743,3.693602694,3.867313916,3.918918919,3.844370861,3.819014764,0.088038249
165,3.758190328,3.647058824,3.790734824,3.631578947,3.834697218,3.732452028,0.089415884
166,3.672307692,3.709219858,3.670788253,3.667226891,3.713615023,3.686631544,0.022754468
167,3.796721311,3.765323993,3.729813665,3.701954397,3.722972973,3.743357268,0.037561298
168,3.696734059,3.809027778,3.781679389,3.775041051,3.828813559,3.778259167,0.05042532
169,3.739875389,3.760869565,3.863565891,3.605802048,3.807628524,3.755548284,0.096278302
170,3.8359375,3.85738255,3.725984252,3.716612378,3.742448331,3.775673002,0.065896259
171,3.73015873,3.587108014,3.857142857,3.8448,3.912195122,3.786280945,0.129537475
172,3.707936508,3.64644714,3.833057851,3.658978583,3.775477707,3.724379558,0.079125084
173,3.768503937,3.816901408,3.792248062,3.701444623,3.732307692,3.762281145,0.046150847
174,3.905383361,3.762308998,3.749598716,3.809917355,3.629107981,3.771263282,0.100299545
175,3.821482602,3.682291667,3.862236629,3.661764706,3.739130435,3.753381208,0.086801056
176,3.775777414,3.742556918,3.739534884,3.723228995,3.789968652,3.754213373,0.02763517
177,3.8734375,3.724957555,3.7808,3.687804878,3.833587786,3.780117544,0.076046695
178,3.825,3.922829582,3.752671756,3.799058085,3.660194175,3.791950719,0.09640367
179,3.736156352,3.749588138,3.678571429,3.819488818,3.746456693,3.746052286,0.05014276
180,3.719754977,3.71163575,3.891935484,3.625585023,3.780235988,3.745829445,0.098537547
181,3.75,3.708401977,3.762520194,3.709576138,3.80221519,3.7465427,0.039331606
182,3.718181818,3.835069444,3.750769231,3.666666667,3.797822706,3.753701973,0.065978655
183,3.720543807,3.915980231,3.787267081,3.647058824,3.822047244,3.778579437,0.101869659
184,3.716257669,3.690671031,3.7375,3.673312883,3.697068404,3.702961997,0.024670431
185,4.016155089,3.834710744,3.778614458,3.696343402,3.760383387,3.817241416,0.121668642
186,3.782193959,3.734627832,3.811638591,3.864297254,3.905996759,3.819750879,0.067351681
187,3.947452229,3.743288591,3.846390169,3.813504823,3.842696629,3.838666488,0.073553191
188,3.6829653,3.78807947,3.808199122,3.637931034,3.749611198,3.733357225,0.071598759
189,3.890965732,3.72070626,3.785294118,3.845140033,3.701892744,3.788799777,0.08033361
190,3.789712557,3.766773163,3.793363499,3.69205298,3.751203852,3.75862121,0.041007619
191,3.756390977,3.721202003,3.8234375,3.835463259,3.857374392,3.798773626,0.057450264
192,3.636363636,3.688816856,3.815406977,3.810064935,3.814102564,3.752950994,0.084569596
193,3.726047904,3.742811502,3.722801788,3.909379968,3.759229535,3.772054139,0.078135065
194,3.738317757,3.713592233,3.747826087,3.705696203,3.779527559,3.736991968,0.029391261
195,3.763239875,3.729468599,3.840175953,3.758899676,3.712781955,3.760913212,0.048983241
196,3.682464455,3.69047619,3.696092619,3.729299363,3.89968652,3.73960383,0.09124734
197,3.739329268,3.757281553,3.747368421,3.760383387,3.71641791,3.744156108,0.017597065
198,3.699088146,3.72515528,3.838038633,3.709828393,3.733433735,3.741108837,0.055796535
199,3.783911672,3.750773994,3.790830946,3.793205318,3.75,3.773744386,0.021595641
200,3.717703349,3.798496241,3.79334258,3.849378882,3.890554723,3.809895155,0.065130988
201,3.678899083,3.823348694,3.737588652,3.743506494,3.941616766,3.784991938,0.101521408
202,3.833073323,3.881435257,3.668604651,3.716257669,3.767647059,3.773403592,0.085896638
203,3.793375394,3.902086677,3.83908046,3.71,3.910818713,3.831072249,0.082985272
204,3.642967543,3.67752443,3.728888889,3.752791069,3.720300752,3.704494536,0.043847558
205,3.687782805,3.747163695,3.857771261,3.700475436,3.727142857,3.744067211,0.067625458
206,3.745913819,3.711180124,3.703816794,3.736920777,3.69011976,3.717590255,0.023244996
207,3.664179104,3.72515528,3.706997085,3.721362229,3.693617021,3.702262144,0.024679873
208,3.77480315,3.806800618,3.765506808,3.775038521,3.735426009,3.771515021,0.025528492
209,3.798270893,3.705972435,3.76686217,3.711180124,3.717065868,3.739870298,0.040716778
210,3.832127352,3.820940819,3.778425656,3.83875969,3.774002954,3.808851294,0.030506433
211,3.936079545,3.711627907,3.755656109,3.719457014,3.668141593,3.758192434,0.104197048
212,3.715350224,3.834564254,3.904422254,3.78187404,3.739130435,3.795068241,0.076118859
213,3.778280543,3.73964497,3.684892086,3.809595202,3.834770115,3.769436583,0.059149626
214,3.753424658,3.760802469,3.792035398,3.737833595,3.77826087,3.764471398,0.021183648
215,3.85007278,3.738938053,3.826606876,3.878009631,3.941704036,3.847066275,0.074217814
216,3.763235294,3.75931677,3.72808321,3.796178344,3.870967742,3.783556272,0.054492747
217,3.730385164,3.816074189,3.842028986,3.717665615,3.744493392,3.770129469,0.055384411
218,3.806966618,3.693877551,3.675561798,3.724193548,3.706051873,3.721330278,0.051048058
219,3.744117647,3.635258359,3.791916168,3.710730949,3.616033755,3.699611375,0.073741368
220,3.715789474,3.724035608,3.801104972,3.788432268,3.807313643,3.767335193,0.043919176
221,3.700906344,3.959152799,3.727272727,3.658170915,3.764619883,3.762024534,0.116827848
222,3.731092437,3.710682493,3.888260255,3.678899083,3.832853026,3.768357459,0.088394348
223,3.690406977,3.760416667,3.815028902,3.805642633,3.82556391,3.779411818,0.055608735
224,3.780923994,3.808297568,3.820224719,3.705701079,3.970546985,3.817138869,0.096632861
225,3.821637427,3.707533235,3.817528736,3.817764165,3.783333333,3.789559379,0.048409317
226,3.723741007,3.654357459,3.706231454,3.704477612,3.782163743,3.714194255,0.04595991
227,3.755555556,3.82179676,3.827034884,3.75462963,3.886494253,3.809102216,0.055467934
228,3.785007072,3.75295858,3.770562771,3.753383459,3.827480916,3.777878559,0.030764206
229,3.659574468,3.696480938,3.730385164,3.807866868,3.674963397,3.713854167,0.058890298
230,3.773296245,3.632116788,3.74248927,3.737609329,3.725663717,3.72223507,0.053354719
231,3.885507246,3.832822086,3.731914894,3.775510204,3.69740634,3.784632154,0.075777167
232,3.808479532,3.73827534,3.882014388,3.789705882,3.768571429,3.797409314,0.054010096
233,3.823188406,3.736607143,3.986547085,3.836140888,3.726865672,3.821869839,0.104426429
234,3.942647059,3.6918429,3.730882353,3.79346211,3.821589205,3.796084725,0.096508525
235,3.676783005,3.742313324,3.764963504,3.708649469,3.8552822,3.7495983,0.06789168
236,3.799698795,3.847662142,3.730715288,3.643835616,3.863572433,3.777096855,0.090661652
237,3.744588745,3.742813918,3.731092437,3.712765957,3.736170213,3.733486254,0.012772385
238,3.744493392,3.784682081,3.733050847,3.690292758,3.819969743,3.754497764,0.049699128
239,3.862170088,3.661068702,3.780590717,3.662668666,3.792899408,3.751879516,0.08785806
240,3.733031674,3.754122939,3.896306818,3.729323308,3.775248933,3.777606734,0.068856704
241,3.706140351,3.674922601,3.786216596,3.821705426,3.75569044,3.748935083,0.059245898
242,3.786723164,3.783114993,3.72246696,3.68374817,3.821321321,3.759474922,0.05529563
243,3.808450704,3.835820896,3.850684932,3.847962382,3.703488372,3.809281457,0.061456632
244,3.776334776,3.7696793,3.98349381,3.870967742,3.795419847,3.839179095,0.09018281
245,3.807194245,3.784370478,3.891891892,3.862714509,3.707423581,3.810718941,0.071883905
246,3.854519774,3.75304878,3.724087591,3.742175857,3.874622356,3.789690872,0.069498657
247,3.737288136,3.80952381,3.82596291,3.662100457,3.765217391,3.760018541,0.065059746
248,3.708450704,3.65727003,3.761707989,3.801492537,3.853949329,3.756574118,0.076979084
249,3.80171184,3.715107914,3.75308642,3.681335357,3.802023121,3.75065293,0.053198226
250,3.669024045,3.808908046,3.788652482,3.682563338,3.750346741,3.73989893,0.062367746
251,3.805515239,3.80693816,3.770177839,3.855882353,3.843888071,3.816480332,0.034128106
252,3.780979827,3.723935389,3.797736917,3.891117479,3.805925926,3.799939107,0.060187637
253,3.76,3.812593703,3.909985935,3.809593023,3.85106383,3.828647298,0.055793614
254,3.770288858,3.61637931,3.751753156,3.709117221,3.68722467,3.706952643,0.060448261
255,3.6966759,3.8854314,3.875362319,3.791356185,3.803443329,3.810453827,0.076147936
256,3.730882353,3.707646177,3.748603352,3.726878613,3.723188406,3.72743978,0.014747236
257,3.925608011,3.734463277,3.772222222,3.914454277,3.776315789,3.824612715,0.08870715
258,3.813682678,3.722141823,3.729542302,3.783166904,3.809659091,3.77163856,0.043497682
259,3.783703704,3.75242047,3.7565337,3.837518464,3.672804533,3.760596174,0.059669328
260,3.864553314,3.774607703,3.824207493,3.725321888,3.801675978,3.798073275,0.052342549
261,3.741525424,3.82729805,3.715481172,3.770682148,3.762589928,3.763515344,0.041567089
262,3.747586207,3.836231884,3.848870056,3.663636364,3.887228261,3.796710554,0.090274507
263,3.683561644,3.720524017,3.908045977,3.80058651,3.751388889,3.772821407,0.086917001
264,3.849217639,3.690721649,3.72688478,3.6628734,3.757997218,3.737538937,0.072060713
265,3.726470588,3.733050847,3.733067729,3.84964539,3.778975741,3.764242059,0.052158951
266,3.779291553,3.770949721,3.776870748,3.686567164,3.75,3.752735837,0.038746689
267,3.767375887,3.802816901,3.76510989,3.803545052,3.695890411,3.766947628,0.043813996
268,3.79943899,3.780453258,3.837431694,3.952654232,3.873972603,3.848790155,0.068294191
269,3.693617021,3.804377565,3.846467391,3.739069111,3.8395574,3.784617698,0.066313657
270,3.83604336,3.839662447,3.743658211,3.932489451,3.85447263,3.84126522,0.067181212
271,3.848852901,4.050071531,3.735172414,3.806916427,3.874115983,3.863025851,0.117052038
272,3.835195531,3.810734463,3.877005348,3.747142857,3.793197279,3.812655096,0.048278295
273,3.843575419,3.780453258,3.841068917,3.773049645,3.827260459,3.81308154,0.033842906
274,3.777624309,3.794617564,3.698811096,3.743661972,3.785135135,3.759970015,0.039216628
275,3.744413408,3.746458924,3.874659401,3.793055556,3.79476584,3.790670626,0.052846423
276,3.811977716,3.724617524,3.932599725,3.744318182,3.778089888,3.798320607,0.08212047
277,3.81556196,3.756643357,3.853825137,3.744382022,3.718626156,3.777807726,0.055388842
278,3.753004005,3.838108883,3.834217507,3.749266862,3.788203753,3.792560202,0.042626277
279,3.812071331,3.797503467,3.796854522,3.672804533,3.834951456,3.782837062,0.063421808
280,3.906555091,3.734353268,3.711864407,3.886002886,3.745967742,3.796948679,0.091788877
281,3.755747126,3.685344828,3.796246649,3.644216691,3.816355811,3.739582221,0.07314818
282,3.762295082,3.710204082,3.852437418,3.733606557,3.83423913,3.778556454,0.062281477
283,3.905866303,4.068119891,3.715240642,3.887624467,3.748603352,3.865090931,0.140903881
284,3.801112656,3.712328767,3.808743169,3.759643917,3.868898187,3.790145339,0.058425012
285,3.779856115,3.781413613,3.779816514,3.757575758,3.77540107,3.774812614,0.009893238
286,3.784827586,3.865951743,3.810635538,3.639484979,3.836619718,3.787503913,0.088060014
287,3.876230661,3.724617524,3.811827957,3.83592645,3.831750339,3.816070586,0.056216116
288,3.872857143,3.821282401,3.854304636,3.75035461,3.854395604,3.830638879,0.048579675
289,3.793055556,3.744769874,3.805970149,3.854724965,3.76183844,3.792071797,0.042635312
290,3.744939271,3.789115646,3.996036988,3.694323144,3.903713893,3.825625788,0.122700263
291,3.802968961,3.711538462,3.87962963,3.731914894,3.734439834,3.772098356,0.069311516
292,3.746781116,3.717059639,3.773209549,3.855670103,3.741525424,3.766849166,0.053508478
293,3.835227273,4.022636485,3.900912647,3.842632332,3.75,3.870281747,0.100761132
294,3.707927677,3.755364807,3.828187919,3.689226519,3.722375691,3.740616523,0.054608796
295,3.920438957,3.830136986,3.792225201,3.887905605,3.709677419,3.828076834,0.082792284
296,3.721991701,3.839095745,3.766756032,3.762811127,3.776261937,3.773383309,0.042199526
297,3.821571238,3.885444744,3.767105263,3.707213579,3.767663043,3.789799573,0.067050245
298,3.798353909,3.793963255,3.70904325,3.877840909,3.956175299,3.827075324,0.093670763
299,3.816137566,3.773109244,3.743758213,3.689226519,3.748031496,3.754052608,0.046266477
300,3.713709677,3.852901484,3.726790451,3.747933884,3.815612382,3.771389576,0.060137488
301,3.928476821,3.79375848,3.750320102,3.868175766,3.83106267,3.834358768,0.068416998
302,3.781333333,3.791316527,3.806241873,3.790055249,3.789115646,3.791612525,0.009061274
303,3.791553134,3.750341064,3.822768435,3.721991701,3.807387863,3.778808439,0.041684005
304,3.800802139,3.782493369,3.861982434,3.899868248,3.859916782,3.841012594,0.048224659
305,3.729166667,3.91372549,3.841558442,3.805479452,3.685258964,3.795037803,0.09048531
306,3.943661972,3.796448087,3.791556728,3.878248974,3.784232365,3.838829625,0.06992047
307,3.68907563,3.813443073,3.771353482,3.717451524,3.857729138,3.769810569,0.068730362
308,3.764227642,3.835135135,3.727969349,3.825375171,3.816107383,3.793762936,0.045856832
309,3.748691099,3.732876712,3.757738896,3.847480106,3.783216783,3.774000719,0.044945422
310,3.741721854,3.791666667,3.794117647,3.873124147,3.765182186,3.7931625,0.049563224
311,3.75862069,3.895225464,3.772609819,3.733153639,3.871693122,3.806260547,0.072358009
312,3.758333333,3.748691099,3.759590793,3.687671233,3.731343284,3.737125948,0.029863788
313,3.718120805,3.911170929,3.738305942,3.77994429,3.811653117,3.791839016,0.075951223
314,3.765498652,3.755584757,3.819216182,3.819047619,3.755274262,3.782924294,0.033307744
315,3.903311258,3.733245729,3.730819246,3.733242134,3.859580052,3.792039684,0.083073593
316,3.691807542,3.82201087,3.863408521,3.732673267,3.742155525,3.770411145,0.070199889
317,3.75729443,3.733681462,3.756129032,3.782068966,3.73587385,3.753009548,0.019619813
318,3.878080415,3.736975858,3.734955186,3.869448183,3.704,3.784691928,0.08241175
319,3.82585034,3.786472149,3.803149606,3.748648649,3.769640479,3.786752245,0.029758652
320,3.745945946,3.73657289,3.807133421,3.828060523,3.7563249,3.774807536,0.040364994
321,3.723901099,3.764473684,3.744897959,3.741239892,3.723544974,3.739611522,0.016982907
322,3.896688742,3.777629827,3.823232323,3.692622951,3.766712142,3.791377197,0.075257934
323,3.708219178,3.761408083,3.744845361,3.751404494,3.737051793,3.740585782,0.020179463
324,3.812244898,3.878238342,3.79015544,3.729395604,3.809333333,3.803873524,0.053303757
325,3.743083004,3.707610147,3.780456853,3.753642384,3.780292943,3.753017066,0.030239793
326,3.822045153,3.854166667,3.887118194,3.794156707,3.849132176,3.841323779,0.035069351
327,3.815860215,3.739921977,3.806994819,3.638269987,3.812834225,3.762776244,0.076326793
328,3.778067885,3.751336898,3.962311558,3.912234043,3.811096433,3.843009363,0.090366948
329,3.773209549,3.849081365,3.743758213,3.771353482,3.802649007,3.788010323,0.039996018
330,3.861333333,3.820855615,3.791510612,3.803870968,3.899470899,3.835408285,0.044467727
331,3.916559692,3.799196787,3.714467005,3.847883598,3.769830949,3.809587606,0.076886442
332,3.772785623,3.761589404,3.744599746,3.702013423,3.800521512,3.756301942,0.036534997
333,3.755102041,3.730515192,3.765625,3.824146982,3.802853437,3.77564853,0.037589408
334,3.765251989,3.722222222,3.803049555,3.798920378,3.88556567,3.795001963,0.060132883
335,3.928191489,3.700787402,3.785992218,3.795783926,3.867724868,3.815695981,0.08637857
336,3.779220779,3.790789474,3.758186398,3.796195652,3.81772784,3.788424029,0.021930122
337,3.761490683,3.770889488,3.777493606,3.855245684,3.726235741,3.778271041,0.047353564
338,3.791612058,3.723951286,3.756129032,3.813333333,3.760839161,3.769172974,0.034417466
339,3.809840426,3.766536965,3.984810127,3.780701754,3.783378747,3.825053604,0.090666511
340,3.820915033,3.918918919,3.760814249,3.823687752,3.69379845,3.803626881,0.083499668
341,3.809462916,3.884308511,3.810191083,3.739974127,3.824358974,3.813659122,0.051392939
342,3.806994819,3.743315508,3.798188875,4.001293661,3.782663317,3.826491236,0.100717563
343,3.840616967,3.774798928,3.856010568,3.955525606,3.78833967,3.843058348,0.071547339
344,3.808053691,3.72265625,3.74151436,3.970873786,3.829787234,3.814577064,0.098094551
345,3.80783818,3.853825137,3.83933162,3.887533875,3.808255659,3.839356894,0.033507717
346,3.885416667,3.808842653,3.807741935,3.796129032,3.842767296,3.828179517,0.036427109
347,3.778635779,3.75,3.858024691,3.733870968,3.772315653,3.778569418,0.047870705
348,3.831402831,3.767411301,3.80078125,3.753968254,3.772251309,3.785162989,0.030971755
349,3.719844358,3.93685567,3.82300885,3.711081794,3.806451613,3.799448457,0.091692909
350,3.740837696,3.752941176,3.796653797,3.702380952,3.775665399,3.753695804,0.035802118
351,3.73255814,3.912101911,3.717691343,3.866758242,3.839948784,3.813811684,0.085130361
352,3.92626132,3.760471204,3.83483871,3.760471204,4,3.856408488,0.105322268
353,3.752895753,3.786445013,3.880102041,3.807133421,3.76747141,3.798809528,0.04980159
354,3.739816032,3.8553137,3.873737374,3.839586028,3.735064935,3.808703614,0.066188684
355,3.866161616,3.754789272,3.736641221,3.736702128,3.742216687,3.767302185,0.055757288
356,3.801825293,3.899742931,3.870440252,3.761845387,3.889724311,3.844715635,0.060047064
357,3.751642576,3.750325098,3.744360902,3.735558408,3.772493573,3.750876111,0.013649961
358,3.76346912,3.846846847,3.776951673,3.79301423,3.787096774,3.793475729,0.031870132
359,3.788157895,3.788387097,3.811369509,3.721932115,3.771084337,3.776186191,0.033539467
360,3.823907455,3.794316644,3.781049936,3.756457565,3.777493606,3.786645041,0.024868045
361,3.919949174,3.74015748,3.693005181,3.829516539,3.73221216,3.782968107,0.09142321
362,3.925575101,3.722365039,3.792838875,3.762532982,3.787048568,3.798072113,0.076486124
363,3.722007722,3.778210117,3.750972763,3.752956636,3.802005013,3.76123045,0.030261248
364,3.828309305,3.802547771,3.783641161,3.740645161,3.7845953,3.78794774,0.032052832
365,3.87757732,3.939632546,3.816901408,3.792276964,3.787289235,3.842735495,0.064982194
366,3.762645914,3.728723404,3.690322581,3.752617801,3.981203008,3.783102542,0.114189316
367,3.92118863,3.761363636,3.751295337,3.777920411,3.782664942,3.798886591,0.069522319
368,3.741444867,3.834183673,3.778497409,3.95465995,3.761490683,3.814055317,0.08584069
369,3.796129032,3.755813953,3.782664942,3.76626826,3.776397516,3.775454741,0.015414718
370,3.83933162,3.833117723,3.800266312,3.734375,3.789203085,3.799258748,0.042024688
371,3.951672862,3.833333333,3.751568381,3.809150327,3.861499365,3.841444854,0.073720606
372,3.877679697,3.690322581,3.73,3.782051282,3.852791878,3.786569088,0.07932601
373,3.772613065,3.853875476,3.780548628,3.863753213,3.796737767,3.81350563,0.042408935
374,3.76747141,3.868146214,3.86509901,3.754691689,3.777777778,3.80663722,0.055376673
375,3.760299625,3.84338896,3.781954887,3.801825293,3.813267813,3.800147316,0.031478587
376,3.920953576,3.743523316,3.853535354,3.927070457,3.796344648,3.84828547,0.079354028
377,3.760617761,3.76196319,3.799256506,3.729381443,3.847880299,3.77981984,0.045391689
378,3.792307692,3.748387097,3.751908397,3.794466403,3.745700246,3.766553967,0.024605711
379,3.823899371,3.820125786,3.764044944,3.743624161,3.767175573,3.783773967,0.036084106
380,3.76076555,3.740310078,3.768382353,3.83265857,3.781094527,3.776642216,0.034633701
381,3.787878788,3.76618705,3.753026634,3.676508344,3.739776952,3.744675554,0.04204096
382,3.822139303,3.773417722,3.887530562,3.660598179,3.776951673,3.784127488,0.083010203
383,3.940182055,3.877763329,3.728316327,3.743554953,3.952955368,3.848554406,0.106806401
384,3.773487773,3.796414853,3.881101377,3.739974127,3.794621027,3.797119831,0.052162598
385,3.752258065,3.776081425,3.754950495,3.881241565,3.761670762,3.785240462,0.054453997
386,3.839036755,3.8,3.848258706,3.749315068,3.768395657,3.801001238,0.04305681
387,3.797709924,3.778635779,3.79389313,3.765625,3.828425096,3.792857786,0.023630165
388,3.800256082,3.751617076,3.87408313,3.72265625,3.811083123,3.791939132,0.058329423
389,3.771683673,3.814485388,3.780660377,3.73046875,3.798479087,3.779155455,0.031820176
390,3.817042607,3.761363636,3.779393939,3.787012987,3.836454432,3.79625352,0.030146461
391,3.897135417,3.927480916,3.767241379,3.833333333,3.869674185,3.858973046,0.061919913
392,3.804878049,3.861935484,3.804020101,3.855498721,3.835550181,3.832376507,0.027288702
393,3.77254902,3.743386243,3.955828221,3.812581913,3.892268695,3.835322818,0.087570568
394,3.800261097,3.828877005,3.802531646,3.884810127,3.855867347,3.834469444,0.036102507
395,3.912418301,3.744155844,3.808118081,3.814766839,3.752727273,3.806437268,0.067208492
396,3.770428016,3.737789203,3.849215923,3.752293578,3.90931677,3.803808698,0.073007569
397,3.799001248,3.808805031,3.787341772,3.800492611,3.898195876,3.818767308,0.045056549
398,3.794228356,3.885714286,3.776829268,3.893670886,3.859393939,3.841967347,0.05341516
399,3.767105263,3.780645161,3.810237203,3.856010568,3.667091837,3.776218007,0.069884407
400,3.781771502,3.787765293,3.79,3.806994819,3.817490494,3.796804422,0.014880797
401,3.755181347,3.728960396,3.778597786,3.753846154,3.817391304,3.766795397,0.03329151
402,3.852864583,3.766707169,3.747487437,3.876963351,3.797193878,3.808243284,0.055344645
403,3.779301746,3.782771536,3.780124224,3.797953964,3.753977968,3.778825887,0.015817575
404,3.856410256,3.910714286,3.809290954,3.772903226,3.817745803,3.833412905,0.052424063
405,3.771863118,3.780292943,3.758961681,3.778497409,3.914425428,3.800808116,0.064063388
406,3.761408083,3.825065274,3.793367347,3.806233062,3.790697674,3.795354288,0.02334024
407,3.718274112,3.774936061,3.759699625,3.789473684,3.844139651,3.777304627,0.045867075
408,3.852604828,3.80793854,3.769230769,3.913548387,3.986419753,3.865948456,0.086134489
409,3.838917526,3.731738035,3.759541985,3.753476612,3.829504232,3.782635678,0.048317822
410,4.007509387,3.792525773,3.823308271,3.76171875,3.862155388,3.849443514,0.09587065
411,3.772785623,3.751879699,3.852417303,3.778210117,3.838669951,3.798792538,0.044064253
412,3.794676806,3.737789203,3.845360825,3.722365039,4.028645833,3.825767541,0.12343257
413,3.781211372,3.796202532,3.783783784,3.788931789,3.825218477,3.795069591,0.017799798
414,3.829389788,3.778894472,3.797546012,3.84073107,3.869304556,3.82317318,0.035680475
415,3.85839599,3.735064935,3.758241758,3.779639175,3.717121588,3.769692689,0.054911597
416,3.886060606,3.794270833,3.843902439,3.799475754,3.861349693,3.837011865,0.039627466
417,3.768395657,3.843421053,3.806134969,3.753164557,3.904282116,3.81507967,0.060936845
418,3.849747475,3.720403023,3.86100861,3.76375,3.768665851,3.792714992,0.060338784
419,3.70411985,3.805031447,3.852978454,3.786821705,3.799001248,3.789590541,0.053985915
420,3.83979975,3.795944233,3.741444867,3.768460576,3.809402795,3.791010444,0.037776515
421,3.760152284,3.74556962,3.729927007,3.740420272,3.790613718,3.75333658,0.023511719
422,3.80196802,3.719557196,3.794380587,3.974106042,3.821695761,3.822341521,0.093266282
423,3.810191083,3.752767528,3.769230769,3.748148148,3.743396226,3.764746751,0.027203649
424,3.813432836,3.791773779,3.820197044,3.779301746,3.796992481,3.800339577,0.016529661
425,3.738965952,3.888466413,3.815365551,3.895705521,3.73375,3.814450688,0.07792955
426,3.874064838,3.890322581,3.795031056,3.776674938,3.99377335,3.865973352,0.086599961
427,3.788063337,3.806861499,3.835192069,3.743902439,3.77750309,3.790304487,0.03395246
428,3.751295337,3.766839378,3.782771536,3.728316327,3.797280593,3.765300634,0.026899374
429,3.79562982,3.742098609,3.879310345,3.738650307,3.803217822,3.791781381,0.057223708
430,3.759326113,3.770428016,3.875598086,3.81032413,3.776515152,3.798438299,0.047143051
431,3.78597786,3.816120907,3.7680798,3.832107843,3.773923445,3.795241971,0.027717816
432,3.831658291,3.928483354,3.775184275,3.719211823,3.87635054,3.826177657,0.082243276
433,3.751529988,3.81303813,3.812265332,3.776674938,3.820858896,3.794873457,0.029654334
434,3.765567766,3.817120623,3.746268657,3.974042027,3.860240964,3.832648007,0.090768787
435,3.793491865,3.763260026,3.819188192,3.90125,3.8091133,3.817260677,0.051491087
436,3.812345679,3.88681592,3.816849817,3.724489796,3.77750309,3.80360086,0.059406243
437,3.929455446,3.730819246,3.96723301,3.810237203,3.880981595,3.8637453,0.094679818
438,3.75464684,3.828220859,3.771779141,3.773584906,3.773447016,3.780335752,0.027924666
439,3.799511002,3.858652576,3.873325213,3.824691358,3.821515892,3.835539208,0.029893021
440,3.772104608,3.759067358,3.863692689,3.793572311,3.763546798,3.790396753,0.043068063
441,3.784119107,3.823453608,3.864728192,3.786419753,3.80075662,3.811895456,0.033427158
442,3.777917189,3.910600255,3.724637681,3.742014742,3.783312578,3.787696489,0.072944199
443,3.810408922,3.72243346,3.882352941,3.816276202,3.814859927,3.80926629,0.056928315
444,3.80239521,3.744680851,3.885997522,3.813060179,3.878787879,3.824984328,0.058563073
445,3.755474453,3.813349815,3.776951673,3.765281174,3.817042607,3.785619944,0.028079728
446,3.78313253,3.758364312,3.882133995,3.762925599,3.746323529,3.786575993,0.055042461
447,3.769512195,3.72826087,3.795454545,3.705590062,3.799242424,3.759612019,0.041396061
448,3.945848375,3.787545788,3.890361446,3.74009901,3.748435544,3.822458033,0.091265071
449,3.750915751,3.779301746,3.763636364,3.83042394,3.780274657,3.780910491,0.030218595
450,3.791366906,3.856070088,3.737684729,3.742293465,3.800742574,3.785631552,0.048476572
451,3.742130751,3.81595092,3.81498829,3.769811321,3.709914321,3.770559121,0.046154333
452,3.795843521,3.8025,3.831339713,3.739130435,3.758961681,3.78555507,0.03657756
453,3.777912621,3.756035578,3.785714286,3.750611247,3.763061968,3.76666714,0.01477391
454,3.761029412,3.794587946,3.818621524,3.759096612,3.869671133,3.800601325,0.045880563
455,3.76534296,3.778325123,3.911729141,3.783816425,3.826946848,3.8132321,0.059722086
456,3.728894174,3.74904943,3.803337306,3.885821832,3.799757282,3.793372005,0.060845975
457,3.775090689,3.744680851,3.788530466,3.730958231,3.775460123,3.762944072,0.024059794
458,3.837670384,3.731617647,3.813701923,3.772893773,3.798288509,3.790834447,0.040621997
459,3.753676471,3.915560917,3.781100478,3.808564232,3.788834951,3.80954741,0.062449231
460,3.750301568,3.847029077,3.836982968,3.744040151,3.808433735,3.7973575,0.048002934
461,3.757281553,3.802937576,3.771428571,3.81840796,3.825183374,3.795047807,0.02958148
462,3.845310597,3.862721893,3.845518868,3.919698871,3.826397146,3.859929475,0.035797949
463,3.809756098,3.774114774,3.856280193,3.896341463,3.783618582,3.824022222,0.051471786
464,3.74668275,3.880688807,3.809352518,3.802798982,3.842751843,3.81645498,0.049806136
465,3.764417178,3.769792935,3.728571429,3.815136476,3.7975,3.775083604,0.033210968
466,3.81884058,3.807416268,3.82613769,3.899491094,3.767272727,3.823831672,0.048018113
467,3.902147971,3.87244284,3.84885127,3.760147601,3.988888889,3.874495714,0.08304786
468,3.725609756,3.794188862,3.897555297,3.838271605,3.913580247,3.833841153,0.077012635
469,3.821002387,3.696711328,3.786729858,3.766331658,3.897316219,3.79361829,0.073631039
470,3.878787879,3.733900365,3.79616307,3.773234201,3.740560292,3.784529161,0.058404123
471,3.76618705,3.819174757,3.784933171,3.814585909,3.821782178,3.801332613,0.024578084
472,3.847980998,3.82026538,3.80952381,3.746268657,3.737864078,3.792380584,0.048117609
473,3.755980861,3.868357488,3.788366337,3.760598504,3.768395657,3.788339769,0.046414654
474,3.786650775,3.76344086,3.809756098,3.760759494,3.850299401,3.794181325,0.037116426
475,3.89511323,3.758186398,3.853448276,3.793357934,3.864508393,3.832922846,0.055761777
476,3.740243902,3.872235872,3.80760095,3.774545455,3.755176614,3.789960559,0.052439739
477,3.827338129,3.775796178,3.828571429,3.740696279,3.751184834,3.78471737,0.041477653
478,3.811680572,3.81375,3.831339713,3.757539204,3.732079906,3.789277879,0.042275628
479,3.747868453,3.732926829,3.82630273,3.802919708,3.799513973,3.781906339,0.039623856
480,3.735187424,3.861519608,3.8488228,3.806996381,3.803827751,3.811270793,0.049491022
481,3.856447689,3.932330827,3.849449204,3.855721393,3.846338535,3.86805753,0.036180139
482,3.819174757,3.747211896,3.757142857,3.831695332,3.769784173,3.785001803,0.038025816
483,3.829813665,3.892288862,3.827710843,3.780124224,3.853286385,3.836644796,0.040909227
484,3.789346247,3.807971014,3.743176179,3.769811321,3.747524752,3.771565903,0.027515926
485,3.88592233,3.768647282,3.795209581,3.880394575,3.825358852,3.831106524,0.051616053
486,3.793478261,3.882708585,3.794933655,3.85443038,3.757462687,3.816602713,0.050751231
487,3.837772397,3.841584158,3.900479616,3.797546012,3.766954377,3.828867312,0.050456853
488,3.911452184,3.775656325,3.822485207,3.801212121,3.804511278,3.823063423,0.052158417
489,3.877234803,3.900606061,3.776331361,3.776710684,3.796912114,3.825559005,0.059018244
490,3.766138855,3.896341463,3.802679659,3.870616687,3.992691839,3.865693701,0.087997138
491,3.892420538,3.779850746,3.821052632,3.786503067,3.744297719,3.80482494,0.05603408
492,3.78404908,3.844333748,3.860981308,3.740276035,3.850299401,3.815987915,0.051859299
493,3.824519231,3.782227785,3.866587957,3.803178484,3.878751501,3.831052992,0.041053199
494,3.77875,3.845336482,3.807738815,3.88969697,3.76618705,3.817541863,0.050539899
495,3.764845606,3.761061947,3.788235294,3.749394673,3.897076023,3.792122709,0.06034237
496,3.905615293,3.811808118,3.855621302,3.746634027,3.817216981,3.827379144,0.058702672
497,3.799519808,3.850125945,3.881927711,3.734866828,3.906071019,3.834502262,0.068495167
498,3.783913565,3.854700855,3.817647059,3.929192547,3.753757225,3.82784225,0.06803589
499,3.822600243,3.809815951,3.945172825,3.750301568,3.857314149,3.837040947,0.071723357
500,3.792336218,3.785628743,3.866342649,3.853458382,3.819148936,3.823382985,0.035907081
501,3.819393939,3.809638554,3.783431953,3.829683698,3.809411765,3.810311982,0.017186806
502,3.7997558,3.850299401,3.752941176,3.776829268,3.779205607,3.791806251,0.036668189
503,3.736462094,3.835192069,3.785454545,3.8325,3.794964029,3.796914547,0.040376752
504,3.76702509,3.803658537,3.888361045,3.889294404,3.774912075,3.82465023,0.06015216
505,3.824096386,3.73671199,3.84981685,3.82129743,3.798065296,3.80599759,0.042852056
506,3.841043891,3.815309842,3.93764988,3.761904762,3.754672897,3.822116254,0.074038219
507,3.853864734,3.775561097,3.861904762,3.773234201,3.883886256,3.82969021,0.05166391
508,3.837349398,3.748730964,3.851400731,3.87960688,3.817757009,3.826968996,0.049197204
509,3.874695864,3.801724138,3.873222749,3.78614098,3.858837485,3.838924243,0.041900043
510,3.755474453,3.758364312,3.779359431,3.860805861,3.786223278,3.788045467,0.042762964
511,3.718170581,3.733082707,3.820143885,3.963768116,3.791860465,3.805405151,0.097877377
512,3.816326531,3.761029412,3.821818182,3.806451613,3.89675174,3.820475495,0.048907025
513,3.821733822,3.962962963,3.766233766,3.824539877,3.811032864,3.837300658,0.07405518
514,3.8424821,3.691342535,3.927207637,3.790035587,3.854415274,3.821096627,0.087504186
515,3.860911271,3.848938826,3.791116447,3.737545565,3.807467911,3.809196004,0.049288951
516,3.773381295,3.837871287,3.77173913,3.897218863,3.823529412,3.820747998,0.051947594
517,3.788063337,3.919413919,3.989272944,3.839520958,3.773519164,3.861958065,0.091235338
518,3.856635071,3.896593674,3.858501784,3.757246377,3.905855339,3.854966449,0.058921559
519,3.81686747,3.845177665,3.794425087,3.846059113,3.839012926,3.828308452,0.022322749
520,3.906508876,3.750620347,3.755896226,3.88424821,3.789221557,3.817299043,0.073221043
521,3.774383079,3.886723508,3.898929845,3.761613692,3.788439306,3.822017886,0.065474288
522,3.839904421,3.816502463,3.792497069,3.784653465,3.855681818,3.817847847,0.030266486
523,3.817647059,3.836124402,3.770301624,3.848069738,3.782142857,3.810857136,0.033684473
524,3.802158273,3.695599022,3.796912114,3.836956522,3.883610451,3.803047276,0.069324995
525,3.927360775,3.751824818,3.867310012,3.861409797,3.856975381,3.852976156,0.063358591
526,3.78375286,3.758830694,3.852023121,3.839904421,3.7597254,3.798847299,0.044365102
527,3.753277712,3.728624535,3.805456702,3.981504316,3.793838863,3.812540425,0.099376393
528,3.809408926,3.759856631,3.842293907,3.890096618,3.922807018,3.84489262,0.064441873
529,3.710023866,3.770334928,3.906976744,3.990419162,3.743352601,3.82422146,0.119325955
530,3.856272838,3.801662708,3.739742087,3.876498801,3.759281437,3.806691574,0.059343481
531,3.883748517,3.760479042,3.861858191,3.729963009,3.897196262,3.826649004,0.076163644
532,3.777647059,3.835534214,3.732461356,3.837181045,3.813148789,3.799194492,0.044373076
533,3.756363636,3.811664642,3.866902238,3.795454545,3.774193548,3.800915722,0.042422125
534,3.771764706,3.789737171,3.786214953,3.870772947,3.774044032,3.798506762,0.041121644
535,3.795698925,3.760197775,3.822463768,3.912887828,3.788194444,3.815888548,0.058583573
536,3.77294686,3.741007194,3.855156431,3.788277512,3.798349057,3.791147411,0.041840638
537,3.782082324,3.856079404,3.783653846,3.767209011,3.796428571,3.797090632,0.03456451
538,3.779252111,3.826946848,3.820211516,3.819575472,3.829239766,3.815045143,0.020441956
539,3.838471023,3.823674476,3.91576414,3.900816803,3.866113744,3.868968037,0.039350796
540,3.770909091,3.921375921,3.827468785,3.835138387,3.783943329,3.827767103,0.059098207
541,3.900744417,3.770588235,3.792740047,3.841232227,3.694508009,3.799962587,0.077291406
542,3.785891089,3.864764268,3.952038369,3.964370546,3.775633293,3.868539513,0.088927254
543,3.856626506,3.825415677,3.812274368,3.823019802,3.795774648,3.8226222,0.022316603
544,3.814769976,3.807738815,3.796428571,3.810551559,3.809859155,3.807869615,0.00688623
545,3.852760736,4.001204819,3.812720848,3.933414044,3.776066351,3.87523336,0.091516022
546,3.92652124,3.928486293,3.826187717,3.938461538,3.739904988,3.871912355,0.086787416
547,3.867215041,3.859756098,3.779881657,3.788063337,3.892180095,3.837419246,0.050329054
548,3.856807512,3.752941176,3.837098692,3.823529412,3.771700357,3.80841543,0.044210703
549,3.793349169,3.713953488,3.825829384,4.008244994,3.783943329,3.825064073,0.110224939
550,3.850285714,3.805134189,3.902264601,3.771010962,3.811512415,3.828041576,0.050135595
551,3.797250859,3.934703748,3.835928144,3.855757576,3.781433608,3.841014787,0.060178991
552,3.750301568,3.822168088,3.785467128,3.787485242,3.782401902,3.785564786,0.025480374
553,3.851305335,3.79468599,3.792009401,3.808962264,3.829964328,3.815385464,0.025094553
554,3.76627907,3.832722833,3.807971014,3.917992656,3.898823529,3.84475782,0.06313372
555,3.796252927,3.847931873,3.859770115,3.806220096,3.852767962,3.832588595,0.029142051
556,3.801652893,3.783393502,3.803804994,3.810909091,3.795053004,3.798962697,0.010381316
557,3.780141844,3.772616137,3.799256506,3.74491018,3.808266361,3.781038205,0.024749989
558,3.816397229,3.880668258,3.78372093,3.749103943,3.83062645,3.812103362,0.04959127
559,3.81498829,3.837045721,3.760714286,3.790532544,3.868144691,3.814285106,0.041392668
560,3.845252052,3.783816425,3.800466744,3.780660377,3.929660023,3.827971124,0.062417341
561,3.836829837,3.768133175,3.782201405,3.815204678,3.823877069,3.805249233,0.028949291
562,3.786982249,3.856818182,3.84837963,3.845336482,3.786464411,3.82479619,0.035009676
563,3.789855072,3.734767025,3.80866426,3.765625,3.837236534,3.787229578,0.039325919
564,3.906064209,3.759149941,3.80565371,3.757719715,3.823671498,3.810451815,0.060729047
565,3.781946073,3.924096386,3.769775679,3.770318021,3.848235294,3.81887429,0.067204606
566,3.764004768,3.777511962,3.812720848,3.723076923,3.897374702,3.79493784,0.065639267
567,3.793478261,3.828947368,3.817857143,3.89671932,3.871084337,3.841617286,0.041674267
568,3.843457944,3.785714286,3.790780142,3.788277512,3.835487662,3.808743509,0.028249896
569,3.774463007,3.845700824,3.759302326,3.770334928,3.824705882,3.794901394,0.03793884
570,3.807692308,3.755029586,3.811594203,3.832735962,3.808510638,3.803112539,0.028773121
571,3.793465578,3.78816568,3.852834741,3.834515366,3.846611177,3.823118508,0.03027311
572,3.795138889,3.799761621,3.809468822,3.772616137,3.81575898,3.79854889,0.016590951
573,3.719278467,3.830143541,3.83373494,3.908323281,3.772511848,3.812798415,0.071121691
574,3.909507446,3.737724551,3.952727273,3.856106409,3.716400911,3.834493318,0.104143559
575,3.733727811,3.846060606,3.879761905,3.890493381,3.758293839,3.821667508,0.071513277
576,3.776331361,3.942857143,3.834490741,3.8992891,3.843274854,3.85924864,0.063908158
577,3.795375723,3.849148418,3.862697448,3.911622276,3.848904268,3.853549627,0.041476705
578,3.80450237,3.775633293,3.780141844,3.854241338,3.761124122,3.795128593,0.036548453
579,3.872315036,3.886883273,3.77972028,3.747928994,3.763341067,3.81003773,0.064693356
580,3.878250591,3.799760192,3.764004768,3.901323706,3.835063437,3.835680539,0.056011836
581,3.783216783,3.84939759,3.746527778,3.891064871,3.80778032,3.815597469,0.056387091
582,3.825526932,3.804111245,3.810939358,3.791027155,3.738231917,3.793967321,0.033548614
583,3.785454545,3.760613208,3.849462366,3.772727273,3.778429074,3.789337293,0.034821169
584,3.771662763,3.864066194,3.765186916,3.87039239,3.834490741,3.821159801,0.050063562
585,3.786982249,3.811230585,3.786961583,3.93144208,3.822695035,3.827862307,0.059950256
586,3.800233645,3.836124402,3.77750309,3.814814815,3.808736718,3.807482534,0.021371742
587,3.809808612,3.813842482,3.807692308,3.831566549,3.850114416,3.822604874,0.018027722
588,3.82754491,3.838942308,3.871944121,3.854588796,3.89132948,3.856869923,0.025501234
589,3.7347876,3.75088968,3.760282021,3.804270463,3.838671412,3.777780235,0.042682325
590,3.814117647,3.863691194,3.8225058,3.838902148,3.840665874,3.835976533,0.01909138
591,3.870892019,3.740560292,3.8125,3.844471446,3.869364162,3.827557584,0.054099449
592,3.887839433,3.837292162,3.80141844,3.860164512,3.770567787,3.831456467,0.046494517
593,3.818390805,3.835714286,3.811188811,3.769792935,3.794425087,3.805902385,0.025041351
594,3.912037037,3.871980676,3.785714286,3.809808612,3.846153846,3.845138892,0.04994093
595,3.885514019,3.865707434,3.841618497,3.8,3.815662651,3.84170052,0.035045917
596,3.917575758,3.843711844,3.834507042,3.814593301,3.847727273,3.851623044,0.03902462
597,3.865272938,3.90821256,3.894675926,3.975,3.798657718,3.888363829,0.064265108
598,3.818181818,3.791208791,3.881594373,3.911242604,3.743944637,3.829234444,0.067656046
599,3.864485981,3.885783718,3.830254042,3.89047619,3.897142857,3.873628558,0.027154412
600,3.768133175,3.788063337,3.842709529,3.795266272,3.762971698,3.791428802,0.031655404
601,3.818815331,3.765124555,3.813148789,3.841726619,3.8125,3.810263059,0.027901222
602,3.769495413,3.825829384,3.814645309,3.745348837,3.843069874,3.799677763,0.040784239
603,3.908032596,3.8,3.812282735,3.771971496,3.919447641,3.842346894,0.066912156
604,3.796317606,3.893714286,3.870709382,3.846063455,3.805491991,3.842459344,0.041634626
605,3.804423749,3.858199753,3.804571429,3.824911868,3.921820303,3.84278542,0.049334332
606,3.862427746,3.826876513,3.757785467,3.888213852,3.783972125,3.823855141,0.05383975
607,3.890804598,3.940821256,3.770285714,3.81533101,3.718192628,3.827087041,0.089746848
608,3.802285714,3.791183295,3.889671362,3.765060241,3.873820755,3.824404273,0.05435154
609,3.816985646,3.896969697,3.869515012,3.79408284,3.764565993,3.828423838,0.05425629
610,3.822891566,3.758741259,3.772727273,3.795918367,3.788439306,3.787743554,0.024337811
611,3.83699422,3.850478469,3.806896552,3.856975381,3.774044032,3.825077731,0.034422572
612,3.797153025,3.782296651,3.804347826,3.728222997,3.784472769,3.779298654,0.029961316
613,3.776376147,3.824085006,3.815366972,3.792475728,3.8598351,3.813627791,0.031947567
614,3.884570082,3.795990566,3.867276888,3.752066116,3.883855981,3.836751927,0.059729215
615,3.809015421,3.769320843,3.796082949,3.806039489,3.852838934,3.806659527,0.030184904
616,3.778429074,3.765786452,3.743150685,3.82932417,3.799307958,3.783199668,0.032851356
617,3.816820276,3.806682578,3.796728972,3.783216783,3.801791713,3.801048065,0.01242651
618,3.736189402,3.852534562,3.780320366,3.845348837,3.842824601,3.811443554,0.05112399
619,3.866666667,3.768683274,3.783943329,3.819047619,3.841121495,3.815892477,0.040230379
620,3.832159624,3.842889908,3.783908046,3.876337693,3.882284382,3.843515931,0.03956867
621,3.838895282,3.811904762,3.825287356,3.840665874,3.8613396,3.835618575,0.01848555
622,3.845700824,3.726635514,3.849941383,3.753521127,3.768961494,3.788952068,0.055853481
623,3.773195876,3.800953516,3.841232227,3.853892216,3.94191344,3.842237455,0.064310281
624,3.812356979,3.823104693,3.793814433,3.828125,3.886621315,3.828804484,0.034894696
625,3.826035503,3.800466744,3.803967328,3.792857143,3.820143885,3.808694121,0.013898406
626,3.854819977,3.831121834,3.828767123,3.794285714,3.878857143,3.837570358,0.031602171
627,3.769767442,3.880331754,3.851305335,3.898688915,3.901506373,3.860319964,0.054428833
628,3.920724802,3.933814681,3.91723356,3.835063437,3.872316384,3.895830573,0.04112835
629,3.817116061,3.823668639,3.767653759,3.809290954,3.867215041,3.816988891,0.035568648
630,3.79976985,3.82613769,3.898265896,3.841911765,3.839476813,3.841112403,0.036066898
631,3.744239631,3.851895735,3.80209546,3.814545455,3.81381733,3.805318722,0.038948112
632,3.786697248,3.747868453,3.82183908,3.891408115,3.813380282,3.812238636,0.052813732
633,3.860981308,3.85334873,3.802816901,3.875294118,3.778546713,3.834197554,0.041396938
634,3.809027778,3.793224299,3.783256881,3.841133005,3.844186047,3.814165602,0.027607754
635,3.776632302,3.732708089,3.808219178,3.789855072,3.833138856,3.7881107,0.037537087
636,3.866513234,3.809187279,3.868181818,3.888213852,3.801393728,3.846697982,0.038850016
637,3.820211516,3.792223572,3.77739726,3.887828162,3.755453502,3.806622802,0.051133969
638,3.83180778,3.743559719,3.799315849,3.731182796,3.790697674,3.779312764,0.041473607
639,3.937016575,3.860576923,3.759864713,3.903981265,3.797740113,3.851835918,0.073205781
640,3.792951542,3.893333333,3.785463072,3.817330211,3.872,3.832215631,0.04813319
641,3.842907386,3.861627907,3.857305936,3.966161027,3.775,3.860600451,0.068548206
642,3.874715262,3.803804994,3.773781903,3.837775203,3.870283019,3.832072076,0.043323825
643,3.77482679,3.778947368,3.786681716,3.790152403,3.832760596,3.792673775,0.023217151
644,3.758389262,3.88221437,3.788826816,3.858632677,3.751724138,3.807957452,0.059302699
645,3.803854875,3.909090909,3.840677966,3.968047337,3.814058957,3.867146009,0.069758535
646,3.788636364,3.922626026,3.876557191,3.921176471,3.758579882,3.853515187,0.07600537
647,3.796648045,3.770609319,3.790304397,3.758579882,3.851680185,3.793564366,0.035876292
648,3.82,3.870588235,3.848758465,3.755244755,3.98245614,3.855409519,0.083220021
649,3.770833333,3.78125,3.833333333,3.911515152,3.791764706,3.817739305,0.057539991
650,3.814006889,3.844907407,3.816666667,3.910271547,3.948931116,3.866956725,0.06003108
651,3.852193995,3.849462366,3.830316742,3.811695906,3.928904429,3.854514688,0.044675871
652,3.855990783,3.900584795,3.813199105,3.76618705,3.817772778,3.830746903,0.050395467
653,3.806818182,3.844547564,3.788876277,3.75261324,3.813599062,3.801290865,0.033826092
654,3.864485981,3.89005848,3.885380117,3.817857143,3.818700114,3.855296367,0.035138536
655,3.841983852,3.786982249,3.844617092,3.888361045,3.799765808,3.832342009,0.040312814
656,3.778290993,3.788484136,3.857142857,3.793349169,3.855990783,3.814651588,0.038649251
657,3.839633448,3.849821216,3.894431555,3.806264501,3.857142857,3.849458715,0.031796264
658,3.804713805,3.745762712,3.864310148,3.776223776,3.765786452,3.791359379,0.045995306
659,3.803240741,3.761848341,3.809248555,3.905092593,3.783008037,3.812487653,0.055011498
660,3.824150059,3.843091335,3.880184332,3.907602339,3.801183432,3.851242299,0.042779707
661,3.798843931,3.784722222,3.805555556,3.903301887,3.790697674,3.816624254,0.049095812
662,3.894919169,3.829915561,3.820483314,3.830232558,3.81059752,3.837229624,0.033242465
663,3.830681818,3.761520737,3.840462428,3.774647887,3.866745283,3.814811631,0.044888685
664,3.856651376,3.802272727,3.891676169,3.853629977,3.867124857,3.854271021,0.032688934
665,3.785227273,3.784172662,3.853741497,3.756470588,3.85433526,3.806789456,0.044647321
666,3.93287037,3.780742459,3.885583524,3.847953216,3.785960875,3.846622089,0.065150671
667,3.892694064,3.879682179,3.809965238,3.783216783,3.762614679,3.825634589,0.057953479
668,3.770833333,3.795454545,3.834663626,3.864801865,3.881733021,3.829497278,0.046373602
669,3.793478261,3.971896956,3.830840046,3.762514552,3.797945205,3.831335004,0.082222523
670,3.789855072,3.940350877,3.770334928,3.825934579,3.766323024,3.818559696,0.072051603
671,3.978898007,3.788116592,3.776775648,3.777129522,3.777651083,3.81971417,0.089112812
672,3.875,3.790940767,3.820895522,3.806228374,3.772675086,3.81314795,0.038938391
673,3.811643836,3.786961583,3.929234339,3.84544406,3.772196262,3.829096016,0.062474822
674,3.86049238,3.752037253,3.805017104,3.866123399,3.864,3.829534027,0.050229311
675,3.81703107,3.817432273,3.860411899,3.871613663,3.820843091,3.837466399,0.026399976
676,3.822120867,3.850119904,3.97706422,3.865740741,3.961187215,3.895246589,0.069456236
677,3.764505119,3.790304397,3.875145858,3.972286374,3.822916667,3.845031683,0.082263748
678,3.841435185,3.883640553,3.882352941,3.855990783,3.880322209,3.868748334,0.019036684
679,3.770022883,3.792626728,3.808656036,3.824096386,3.790378007,3.797156008,0.020375823
680,3.897793264,3.841251448,3.818791946,3.820483314,3.862921348,3.848248264,0.033005791
681,3.855324074,3.795138889,3.802721088,3.763066202,3.796551724,3.802560396,0.03329792
682,3.827387802,3.78150289,3.84519774,3.773972603,3.849942726,3.815600752,0.035671608
683,3.867595819,3.843822844,3.818589026,3.756207675,3.798405467,3.816924166,0.042788321
684,3.741935484,3.810383747,3.846927374,3.825322392,3.84537246,3.813988291,0.043020376
685,3.792497069,3.878928987,3.781569966,3.821885914,3.8407281,3.823122007,0.039020445
686,3.851162791,3.800233645,3.794285714,3.850797267,3.877993158,3.834894515,0.036143803
687,3.776775648,3.843428571,3.832954545,3.789107764,3.835280374,3.815509381,0.03029874
688,3.965714286,3.815972222,3.779411765,3.871116226,3.846857143,3.855814328,0.070386655
689,3.843159066,3.841269841,3.788590604,3.807825086,3.828070175,3.821782955,0.023306438
690,3.878619154,3.845629966,3.888143177,3.803508772,3.806228374,3.844425888,0.039417924
691,3.867266592,3.884259259,3.813578826,3.780116959,3.800915332,3.829227394,0.044535862
692,3.786713287,3.838052095,3.883908046,3.808975834,3.824053452,3.828340543,0.036428907
693,3.753424658,3.856815578,3.781879195,3.921637427,3.878646441,3.83848066,0.06946718
694,3.841269841,3.817253121,3.7760181,3.839348079,3.872,3.829177828,0.035537109
695,3.830874007,3.821176471,3.817361894,3.979020979,3.920724802,3.87383163,0.072578445
696,3.798882682,3.873549884,3.830254042,3.774566474,3.854214123,3.826293441,0.040172911
697,3.797714286,3.729760547,3.816534541,3.814857143,3.791808874,3.790135078,0.035402832
698,3.791666667,3.739428571,3.889671362,3.829596413,3.759450172,3.801962637,0.059750046
699,3.911036036,3.754608295,3.84036488,3.75432526,3.883371824,3.828741259,0.072328201
700,3.921524664,3.770022883,3.787428571,3.731707317,3.76369863,3.794876413,0.073612731
701,3.781818182,3.743735763,3.869364162,3.751121076,3.788154897,3.786838816,0.049927451
702,3.857630979,3.899657925,3.772675086,3.850797267,3.921524664,3.860457184,0.057168464
703,3.827387802,3.795194508,3.800233645,3.835680751,3.847319347,3.821163211,0.022616743
704,3.807865169,3.889395667,3.792751982,3.792986425,3.797068771,3.816013603,0.041477659
705,3.851136364,3.785227273,3.813364055,3.860981308,3.790304397,3.820202679,0.034582302
706,3.837182448,3.804878049,3.74829932,3.861761427,3.776376147,3.805699478,0.045523154
707,3.732571429,3.822637106,3.873708381,3.883538634,3.777262181,3.817943546,0.063987955
708,3.836904762,3.800230947,3.836384439,3.73559322,3.879768786,3.817776431,0.053891389
709,3.806561086,3.745644599,3.865429234,3.78280543,3.968641115,3.833816293,0.08702918
710,3.881683732,3.830429733,3.860411899,3.830935252,3.766821346,3.834056392,0.043319805
711,3.762971698,3.717241379,3.815279361,3.796082949,3.841435185,3.786602115,0.04818777
712,3.851724138,3.805017104,3.880313199,3.843822844,3.817567568,3.83968897,0.029596271
713,3.825056433,3.822043628,3.833333333,3.895040369,3.805330243,3.836160801,0.034452587
714,3.883087401,3.848072562,3.845714286,3.771889401,3.849588719,3.839670474,0.040880306
715,3.873271889,3.754824064,3.83161512,3.836046512,3.832335329,3.825618583,0.043221859
716,3.856486797,3.827118644,3.826727067,3.800675676,3.78375286,3.818952209,0.027879249
717,3.957026713,3.823857302,3.864253394,3.771070615,3.851508121,3.853543229,0.068026956
718,3.817567568,3.789878988,3.869222097,3.732638889,3.826923077,3.807246124,0.050503943
719,3.841743119,3.753932584,3.748883929,3.859770115,3.808139535,3.802493856,0.050212473
720,3.824742268,3.846827133,3.827508455,3.820895522,3.849607183,3.833916112,0.013300915
721,3.834490741,3.753655793,3.916475973,3.843963554,3.754266212,3.820570454,0.068579706
722,3.880179171,3.865740741,3.785714286,3.953955136,3.794901506,3.856098168,0.068825472
723,3.826136364,3.787735849,3.8,3.834654587,3.807649044,3.811235169,0.019116891
724,3.817969662,3.764361079,3.807228916,3.845086705,3.808362369,3.808601746,0.029060664
725,3.798657718,3.813559322,3.796213808,3.736720554,3.852402746,3.79951083,0.041680726
726,3.753100338,3.836944128,3.851305335,3.78989667,3.853631285,3.816975551,0.043972234
727,3.766629087,3.86353211,3.911036036,3.910138249,3.794019934,3.849071083,0.066342459
728,3.80162413,3.814269536,3.834862385,3.885044643,3.848244621,3.836809063,0.03243163
729,3.811494253,3.827076223,3.803448276,3.969213227,3.810055866,3.844257569,0.070387685
730,3.834090909,3.836009174,3.82292849,3.895622896,3.839106145,3.845551523,0.02864825
731,3.814942529,3.984287318,3.802272727,3.818994413,3.818791946,3.847857787,0.076570794
732,3.957992999,3.8757259,3.876443418,3.945205479,3.831460674,3.897365694,0.052947637
733,3.876265467,3.908584169,3.771556551,3.764302059,3.867039106,3.837549471,0.065449874
734,3.881006865,3.795294118,3.797752809,3.857476636,3.84562212,3.835430509,0.037741369
735,3.768969422,3.873108265,3.838461538,3.743047831,3.798882682,3.804493948,0.052275294
736,3.843205575,3.781902552,3.7890625,3.853211009,3.783295711,3.810135469,0.035038102
737,3.823059361,3.874413146,3.786681716,3.743162901,3.781321185,3.801727662,0.049524885
738,3.841269841,3.831184056,3.797385621,3.822299652,3.803278689,3.819083572,0.018503992
739,3.849056604,3.811254396,3.870535714,3.804347826,3.842105263,3.835459961,0.027446364
740,3.912138728,3.839449541,3.937286203,3.79568672,3.787878788,3.854487996,0.067638158
741,3.791713326,3.742647059,3.812286689,3.785463072,3.773781903,3.78117841,0.025673143
742,3.753378378,3.772727273,3.838782413,3.823255814,3.783050847,3.794238945,0.035649722
743,3.866213152,3.768973214,3.858597285,3.809907834,3.780996524,3.816937602,0.044174003
744,3.948036952,3.749152542,3.80802603,3.9003517,3.811235955,3.843360636,0.079625383
745,3.958857143,3.813441483,3.778275476,3.845720721,3.874024526,3.85406387,0.068636224
746,3.96287964,3.8125,3.788043478,3.739884393,3.944381385,3.849537779,0.098766009
747,3.819653179,3.799546999,3.88951522,3.81299886,3.825221239,3.829387099,0.034951754
748,3.819727891,3.805555556,3.82694414,3.824541284,3.77752809,3.810859392,0.020394055
749,3.8867713,3.788329519,3.815909091,3.734177215,3.783783784,3.801794182,0.055897377
750,3.856979405,3.794754846,3.759593679,3.848554913,3.781569966,3.808290562,0.04260403
751,3.75261324,3.907494145,3.793103448,3.838633687,3.776119403,3.813592785,0.061210874
752,3.79245283,3.838061466,3.910377358,3.753932584,3.821507761,3.8232664,0.058238647
753,3.81871345,3.882009346,3.886688669,3.84714119,3.8664422,3.860198971,0.027874399
754,3.759593679,3.851508121,3.882687927,3.844671202,3.78959276,3.825610738,0.049868146
755,3.978922717,3.848027842,3.866520788,3.769499418,3.742474916,3.841089136,0.092928551
756,3.827468785,3.844649022,3.779411765,3.887485649,3.853211009,3.838445246,0.03958191
757,3.841435185,3.803508772,3.841013825,3.771331058,3.881006865,3.827659141,0.041743861
758,3.760532151,3.844141069,3.815022422,3.885057471,3.787913341,3.818533291,0.048464587
759,3.837182448,3.801346801,3.836734694,3.830857143,3.815909091,3.824406035,0.015498191
760,3.874429224,3.816901408,3.845810056,3.780821918,3.816742081,3.826940937,0.035153072
761,3.847801578,3.835487662,3.918526786,3.752358491,3.757575758,3.822350055,0.069218619
762,3.869809203,3.834490741,3.807649044,3.84820394,3.813125695,3.834655725,0.025555094
763,3.767388826,3.81712963,3.806674338,3.941597139,3.801822323,3.826922451,0.066765333
764,3.817155756,3.760674157,3.852422907,3.821917808,3.934684685,3.837371063,0.063691397
765,3.861520999,3.838052095,3.841924399,3.809859155,3.821748879,3.834621105,0.019796227
766,3.813333333,3.814645309,3.866292135,3.898383372,3.780157835,3.834562397,0.047135743
767,3.779755284,3.835400225,3.819318182,3.831408776,3.905855339,3.834347561,0.045632515
768,3.843249428,3.847727273,3.810840708,3.752941176,3.861761427,3.823304002,0.043530307
769,3.804571429,3.921768707,3.76054732,3.791183295,3.797752809,3.815164712,0.061923283
770,3.844141069,3.844444444,3.787401575,3.819787986,3.878959276,3.83494687,0.03391967
771,3.773522976,4.025258324,3.922737307,3.78375286,3.914027149,3.883859723,0.10560621
772,3.812712826,3.796317606,3.790776153,3.833142857,3.732265446,3.793042978,0.037764644
773,3.822120867,3.856979405,3.814814815,3.796839729,3.854379977,3.829026959,0.026027926
774,3.819184123,3.753655793,3.802272727,3.93656286,3.808219178,3.823978936,0.067755081
775,3.756124722,3.88752784,3.816053512,3.770809578,3.874304783,3.820964087,0.059202396
776,3.778660613,3.90776153,3.80730897,3.748883929,3.818077803,3.812138569,0.059842028
777,3.83429229,3.792281498,3.855135135,3.788683603,3.768715084,3.807821522,0.035624238
778,3.86583991,3.868421053,3.807215333,3.750569476,3.784053156,3.815219785,0.051497244
779,3.835214447,3.736189402,3.819523269,3.845102506,3.811870101,3.809579945,0.043038547
780,3.824660633,3.916475973,3.859185919,3.805460751,3.820457018,3.845248059,0.044410436
781,3.843029638,3.796252927,3.798206278,3.8,3.786666667,3.804831102,0.021965244
782,3.806997743,3.752232143,3.818574514,3.800687285,3.834075724,3.802513482,0.030845537
783,3.799539171,3.802944507,3.808580858,3.774744027,3.803389831,3.797839679,0.013309149
784,3.817155756,3.771300448,3.767213115,3.844186047,3.796610169,3.799293107,0.032227175
785,3.836689038,3.795918367,3.819523269,3.789536266,3.821510297,3.812635448,0.019479561
786,3.895833333,3.719594595,3.875687569,3.865450399,3.753018661,3.821916911,0.079791777
787,3.803351955,3.777262181,3.856531049,3.786440678,3.830699774,3.810857128,0.032637972
788,3.840223464,3.846501129,3.797164667,3.857777778,3.772881356,3.822909679,0.036186139
789,3.8,3.931271478,3.77383592,3.754890679,3.836484983,3.819296612,0.069679568
790,3.861520999,3.834841629,3.856673961,3.766550523,3.833718245,3.830661071,0.037967063
791,3.797945205,3.888761468,3.758544653,3.767630058,3.915178571,3.825611991,0.071825156
792,3.893785311,3.89137738,3.863537118,3.833726415,3.996590909,3.895803426,0.061393097
793,3.792045455,3.850815851,3.770491803,3.811627907,3.818081588,3.808612521,0.030031374
794,3.836871508,3.784971098,3.800214823,3.804571429,3.886574074,3.822640586,0.040430217
795,3.918344519,3.861556064,3.780087527,3.841449604,3.989876265,3.878262796,0.07958772
796,3.907344633,3.812072893,3.798235943,3.854988399,3.826388889,3.839806151,0.043212226
797,3.870561283,3.72445465,3.833876221,3.876869965,3.779411765,3.817034777,0.0646443
798,3.884324324,3.814252336,3.754759239,3.902186421,3.843785633,3.839861591,0.058683391
799,3.811408615,3.798634812,3.847438753,3.838709677,3.854072398,3.830052851,0.023920961
800,3.836484983,3.889534884,3.780973451,3.89281642,3.798882682,3.839738484,0.051063832
801,3.87587007,3.807560137,3.786903441,3.927846674,3.832402235,3.846116511,0.056448997
802,3.796531792,3.848072562,3.812770563,3.745283019,3.89580974,3.819693535,0.056392297
803,3.832603939,3.896355353,3.983606557,3.788876277,3.815789474,3.86344632,0.077949673
804,3.797018349,3.862811791,3.983164983,3.85862069,3.794701987,3.85926356,0.076497106
805,3.791245791,3.793103448,3.909297052,3.919447641,3.820338983,3.846686583,0.062954889
806,3.841628959,3.835585586,3.851933702,3.84837963,3.817155756,3.838936726,0.013701995
807,3.791425261,3.889269406,3.792751982,3.779816514,3.804274466,3.811507526,0.044324416
808,3.78989667,3.832760596,3.865490628,3.841628959,3.889867841,3.843928939,0.037499323
809,3.840223464,3.771070615,3.84494382,3.936694021,3.769491525,3.832484689,0.068583035
810,3.870709382,3.8407281,3.802414929,3.767898383,3.827968923,3.821943944,0.038953555
811,3.825740319,3.80952381,3.901874311,3.816371681,3.814814815,3.833664987,0.038576211
812,3.883014623,3.859234234,3.806243272,3.814220183,3.765571914,3.825656845,0.046193178
813,3.883928571,3.855824683,3.800218341,3.856815578,3.820744081,3.843506251,0.032995475
814,3.807560137,3.843963554,3.801324503,3.861205916,3.907469342,3.84430469,0.043223257
815,3.84676504,3.853546911,3.849450549,3.795221843,3.814814815,3.831959832,0.025664922
816,3.870967742,3.826789838,3.845474614,3.864310148,3.865786579,3.854665784,0.018330205
817,3.785714286,3.748564868,3.83,3.860491071,3.855039638,3.815961973,0.047865079
818,3.790540541,3.790940767,3.917792793,3.77852349,3.891982183,3.833955954,0.065581288
819,3.802234637,3.795847751,3.829621381,3.804635762,3.83161512,3.81279093,0.016602919
820,3.826182618,3.820135747,3.83,3.839506173,3.82800441,3.82876579,0.007046439
821,3.809027778,3.836009174,3.822323462,3.796610169,3.873883929,3.827570903,0.029774364
822,3.827433628,3.80778032,3.804713805,3.845700824,3.841573034,3.825440322,0.018816149
823,3.804713805,3.828143022,3.825740319,3.775,3.869710468,3.820661523,0.034737841
824,3.792079208,3.830102623,3.81270903,3.731343284,3.821978022,3.797642433,0.039684423
825,3.768197088,3.826945412,3.79,3.742757822,3.830316742,3.791643413,0.037696451
826,3.824324324,3.789655172,3.803921569,3.798143852,3.965783664,3.836365716,0.073466674
827,3.77027027,3.926267281,3.893129771,3.809027778,3.84529148,3.848797316,0.062704398
828,3.815673289,3.842528736,3.862183021,3.815848214,3.79321663,3.825889978,0.026771247
829,3.868331442,3.796610169,3.959429825,3.839145107,3.776271186,3.847957546,0.071927587
830,3.795072788,3.778546713,3.869955157,3.772881356,3.817984832,3.806888169,0.039369676
831,3.815972222,3.854875283,3.876906318,3.805586592,3.811688312,3.833005746,0.031232679
832,3.786429366,3.780320366,3.857608696,3.787456446,3.857461024,3.81385518,0.039967149
833,3.983277592,3.851335656,3.832236842,3.891982183,3.824889868,3.876744428,0.064994097
834,3.870114943,3.853379152,3.869803063,3.793577982,3.85620915,3.848616858,0.031704192
835,3.821548822,3.75,3.952747253,3.830434783,3.817155756,3.834377323,0.073497737
836,3.774663677,3.797250859,3.902604757,3.808580858,3.850945495,3.826809129,0.050627687
837,3.923950057,3.804347826,3.85650723,3.746049661,3.783783784,3.822927712,0.069138976
838,3.805936073,3.787640449,3.870824053,3.783295711,3.889010989,3.827341455,0.049163644
839,3.802497162,3.878787879,3.856359649,3.83352081,3.813953488,3.837023798,0.031043165
840,3.76793722,3.83160323,3.8,3.835028249,3.77124183,3.801162106,0.031914119
841,3.782417582,3.848056537,3.919868277,3.811235955,3.877058178,3.847727306,0.053994691
842,3.898734177,3.839816934,3.825242718,3.837288136,3.862183021,3.852652997,0.029010616
843,3.815587267,3.923161361,3.839869281,3.795072788,3.797826087,3.834303357,0.052788837
844,3.820199778,3.821348315,3.767491927,3.797714286,3.833698031,3.808090467,0.026144119
845,3.824521935,3.863844394,3.80781759,3.775175644,3.837690632,3.821810039,0.033154902
846,3.823728814,3.920903955,3.873931624,3.766365688,3.828759605,3.842737937,0.058035406
847,3.810383747,3.76816609,3.857302118,3.775604143,3.794150731,3.801121366,0.035453622
848,3.832574032,3.841269841,3.840223464,3.865688488,3.838745801,3.843700325,0.012745752
849,3.803986711,3.877714286,3.843201754,3.917885264,3.888017917,3.866161187,0.043816013
850,3.886283705,3.902869757,3.842105263,3.90692395,3.829106946,3.873457924,0.035705497
851,3.836363636,3.921911422,3.828389831,3.791245791,3.856052345,3.846792605,0.048118223
852,3.806122449,3.799076212,3.854211663,3.963827305,3.852260198,3.855099566,0.065893751
853,3.791713326,3.830508475,3.857768053,3.853211009,3.848975189,3.83643521,0.027059849
854,3.854767184,3.776632302,3.76,3.764573991,3.846927374,3.80058017,0.046370765
855,3.811659193,3.895573212,3.82012848,4.070548712,3.779755284,3.875532976,0.116999608
856,3.803551609,3.795221843,3.891280947,3.878409091,3.822894168,3.838271532,0.043921048
857,3.806561086,3.904205607,3.78,3.811858609,3.799136069,3.820352274,0.048404943
858,3.772624434,3.883408072,3.859893048,3.981111111,3.817477876,3.862902908,0.078447971
859,3.819196429,3.796839729,3.816870144,3.799554566,3.871539313,3.820800036,0.030074724
860,3.837927233,3.775577558,3.880694143,3.793686584,3.833333333,3.82424377,0.041105486
861,3.756756757,3.869074492,3.796052632,3.877993158,3.807399347,3.821455277,0.051217389
862,3.846927374,3.800233645,3.816593886,3.792873051,3.766447368,3.804615065,0.029781154
863,3.8143982,3.840182648,3.802547771,3.868181818,3.838461538,3.832754395,0.025457036
864,3.901657459,3.920177384,3.821428571,3.762174405,3.817275748,3.844542713,0.065278225
865,3.840223464,3.849780702,3.805825243,3.813125695,3.80802603,3.823396227,0.02018516
866,3.853211009,3.802455357,3.846491228,3.842696629,3.838394794,3.836649804,0.019874584
867,3.812712826,3.780821918,3.764008621,3.835087719,3.896401309,3.817806479,0.05187437
868,3.854710556,3.800936768,3.766146993,3.816593886,3.906900329,3.829057707,0.053901378
869,3.817869416,3.781176471,3.816258352,3.828193833,3.838565022,3.816412619,0.021640576
870,3.89569161,3.794754846,3.848451327,3.801578354,3.808724832,3.829840194,0.042303531
871,3.818181818,3.825378347,3.848952591,3.914130435,3.853524229,3.852033484,0.037829146
872,3.924972004,3.842889908,3.83,3.778634361,3.788353863,3.832970027,0.05812606
873,3.847851336,3.873969376,3.863636364,3.801324503,3.83037694,3.843431704,0.028739146
874,3.766925638,3.864485981,3.950054289,3.831257078,3.857954545,3.854135506,0.066051332
875,3.819727891,3.826879271,3.828729282,3.863431151,3.729372937,3.813628107,0.050050282
876,3.837315131,3.779205607,3.844565217,3.796785304,3.803590285,3.812292309,0.027742587
877,3.859865471,3.825938567,3.798107256,3.774086379,3.818281938,3.815255922,0.032024583
878,3.781879195,3.861788618,3.795010846,3.809688581,3.826039387,3.814881325,0.030966666
879,3.809576837,3.884965831,3.782702703,3.980747452,3.823333333,3.856265231,0.079049525
880,3.780652418,3.829977629,3.937086093,3.862542955,3.93598234,3.869248287,0.067992234
881,3.802013423,3.88952164,3.775488069,3.826530612,3.795154185,3.817741586,0.044081029
882,3.849099099,3.744158879,3.811688312,3.885583524,3.916939891,3.841493941,0.067186887
883,3.810631229,3.828962372,3.828663793,3.788876277,3.914070892,3.834240913,0.04755828
884,3.796839729,3.762011173,3.865490628,3.8671875,3.800221976,3.818350201,0.046294494
885,3.848283499,3.795221843,3.756578947,3.820338983,3.86010929,3.816106512,0.041740919
886,3.881637168,3.764837626,3.818081588,3.857461024,3.799784715,3.824360424,0.046267234
887,3.805708013,3.852364475,3.878854626,3.905529954,3.805066079,3.849504629,0.044444815
888,3.855693348,3.813769752,3.828193833,3.808938547,3.95545657,3.85241041,0.060412405
889,3.911534155,3.90649943,3.822147651,3.859075536,3.827050998,3.865261554,0.042422983
890,3.764900662,3.794019934,3.851485149,3.752009185,3.785242291,3.789531444,0.038377729
891,3.901734104,3.881336406,3.797385621,3.883277217,3.806881243,3.854122918,0.048239685
892,3.951631046,3.838963964,3.793562708,3.817155756,3.775167785,3.835296252,0.069342331
893,3.888643881,3.782366071,3.822757112,3.797566372,3.787375415,3.81574177,0.043625867
894,3.900447427,3.907344633,3.856052345,3.844097996,3.825082508,3.866604982,0.035871537
895,3.801569507,3.818599311,3.802588997,3.848450057,3.928331467,3.839907868,0.052934593
896,3.877293578,3.930760499,3.851570964,3.8098434,3.820598007,3.85801329,0.048542845
897,3.873473918,3.837931034,3.842672414,3.841628959,3.802631579,3.839667581,0.025151667
898,3.767918089,3.867117117,3.87621098,3.768969422,3.891111111,3.834265344,0.060695206
899,3.816462736,3.727898967,3.904864865,3.805586592,3.848785872,3.820719806,0.064674067
900,3.750554324,3.749714286,3.801762115,3.87224158,3.804511278,3.795756716,0.050313525
901,3.783573807,3.747986191,3.850971922,3.844671202,3.896361632,3.824712951,0.058738453
902,3.811023622,3.816118048,3.865470852,3.913439636,3.839106145,3.849031661,0.041967449
903,3.836666667,3.813225058,3.844713656,3.825307951,3.830357143,3.830054095,0.011879216
904,3.788636364,3.9138322,3.832976445,3.830124575,3.855381166,3.84419015,0.045784999
905,3.879157428,3.801369863,3.855737705,3.85077951,3.767955801,3.831000061,0.045207402
906,3.869369369,3.79498861,3.79185022,3.774336283,3.815699659,3.809248828,0.036677799
907,3.903050109,3.82546652,3.804983749,3.905345212,3.790849673,3.845939053,0.054594106
908,3.835201794,3.826233184,3.790697674,3.979706877,3.811049724,3.848577851,0.075218847
909,3.819397993,3.849425287,3.780087527,3.761210762,3.834831461,3.808990606,0.037179727
910,3.825657895,3.923863636,3.782231853,3.77027027,3.839464883,3.828297707,0.060732544
911,3.861386139,3.843963554,3.818574514,3.833526012,3.827777778,3.837045599,0.01643001
912,3.845303867,3.884187082,3.852459016,3.834090909,3.801104972,3.84342917,0.03010316
913,3.888768898,3.913340935,3.828571429,3.864009379,3.800884956,3.859115119,0.045186858
914,3.828475336,3.871254162,3.865044248,3.766323024,3.800675676,3.826354489,0.044103725
915,3.853139013,3.802272727,3.836549376,3.874292186,3.918050941,3.856860849,0.043169289
916,3.824889868,3.876013905,3.836423119,3.923076923,3.832589286,3.85859862,0.041125606
917,3.818481848,3.914053426,3.881898455,3.829738933,3.820338983,3.852902329,0.042900804
918,3.832414553,3.858959538,3.828947368,3.777904328,3.782178218,3.816080801,0.034920461
919,3.865490628,3.778718259,3.777654867,3.821705426,3.833887043,3.815491245,0.037619157
920,3.847161572,3.867630701,3.784530387,3.794612795,3.859340659,3.830655223,0.038370096
921,3.834801762,3.803389831,3.795527157,3.779661017,3.803278689,3.803331691,0.020072264
922,3.870511425,3.797945205,3.819935691,3.841394826,3.876957494,3.841348928,0.033394735
923,3.83315508,3.841983852,3.906113537,3.837053571,3.823920266,3.848445261,0.032910543
924,3.794565217,3.855530474,3.830985915,3.863436123,3.858071506,3.840517847,0.028553718
925,3.791479821,3.92760181,3.834415584,3.797979798,3.812290503,3.832753503,0.055521225
926,3.886833515,3.89580974,3.785945946,3.811710677,3.880580357,3.852176047,0.049839032
927,3.783333333,3.811643836,3.771213749,3.880044843,3.849162011,3.819079554,0.045403574
928,3.935555556,3.918617614,3.948488242,3.785945946,3.781350482,3.873991568,0.083165145
929,3.826086957,3.874429224,3.848849945,3.819799778,3.825892857,3.839011752,0.022690543
930,3.847098214,3.842105263,3.875138122,3.85371179,3.785714286,3.840753535,0.033247621
931,3.935195531,3.884703196,3.821235103,3.879310345,3.886631016,3.881415038,0.040485844
932,3.849775785,3.886966551,3.901075269,3.884444444,3.806666667,3.865785743,0.03805755
933,3.78713969,3.798432251,3.983957219,3.770528684,3.859649123,3.839941393,0.087261254
934,3.857935627,3.846153846,3.798045603,3.84375,3.864444444,3.842065904,0.026028742
935,3.767676768,3.851351351,3.793103448,3.836757991,3.888127854,3.827403482,0.047676591
936,3.798013245,3.828375286,3.874186551,3.843853821,3.97737069,3.864359918,0.068893527
937,3.869665513,3.815991238,3.845989305,3.845225027,3.833702882,3.842114793,0.019601836
938,3.812290503,3.759049774,3.824840764,3.802162162,3.837837838,3.807236208,0.030081574
939,3.827008929,3.801762115,3.830250272,3.808855292,3.818681319,3.817311585,0.012006448
940,3.814569536,3.801324503,3.790163934,3.877113867,3.824309392,3.821496247,0.033681693
941,3.8298573,3.813747228,3.832420591,3.776560789,3.792990142,3.80911521,0.024055347
942,3.847328244,3.772026432,3.785482124,3.782894737,3.900109769,3.817568261,0.054782728
943,3.790163934,3.761325967,3.772151899,3.781697905,3.797427653,3.780553472,0.014306398
944,3.794475138,3.882352941,3.864425163,3.868778281,3.836484983,3.849303301,0.03489506
945,3.796610169,3.800218341,3.829764454,3.825938567,3.844370861,3.819380478,0.020377863
946,3.857619577,3.820541761,3.818855932,3.824503311,3.83037694,3.830379504,0.015859738
947,3.877777778,3.809576837,3.880952381,3.756124722,3.872387239,3.839363791,0.055026808
948,3.848484848,3.817977528,3.818481848,3.920724802,3.84123484,3.849380773,0.042124923
949,3.78831312,3.860927152,3.879569892,3.831683168,3.822389666,3.8365766,0.03534102
950,3.788826816,3.826608506,3.893478261,3.776666667,3.83,3.82311605,0.045671992
951,3.875,3.915145005,3.821041215,3.792873051,3.791077258,3.839027306,0.054407859
952,3.81372549,3.863685932,3.775974026,3.902976847,3.831521739,3.837576807,0.048371746
953,3.845303867,3.922135706,3.820895522,3.754890679,3.819672131,3.832579581,0.060251332
954,3.801324503,3.82800441,3.866595518,3.85634119,3.842873176,3.839027759,0.025581112
955,3.826797386,3.8,3.829215897,3.792751982,3.862637363,3.822280525,0.027683625
956,3.82079646,3.813125695,3.801518438,3.859770115,3.884315907,3.835905323,0.034794971
957,3.802675585,3.819474836,3.915417559,3.857461024,3.822562979,3.843518397,0.044858789
958,3.863834423,3.885336273,3.831125828,3.810169492,3.942857143,3.866664632,0.051518556
959,3.876772083,3.808437856,3.876332623,3.835990888,3.891472868,3.857801264,0.034458376
960,3.814159292,3.817477876,3.803986711,3.791245791,3.785482124,3.802470359,0.01395302
961,3.898789879,3.783540023,3.805732484,3.796551724,3.871298405,3.831182503,0.050736681
962,3.830985915,3.8,3.942060086,3.808510638,3.798432251,3.835997778,0.060697783
963,3.820512821,3.826086957,3.834236186,3.823068309,3.906108597,3.842002574,0.036206083
964,3.842511013,3.79845815,3.840217391,3.884787472,3.830752212,3.839345248,0.030908629
965,3.879912664,3.821978022,3.844114528,3.921348315,3.894911504,3.872453007,0.039691231
966,3.81059752,3.949283352,3.818681319,3.824660633,3.885069817,3.857658528,0.059095917
967,3.844444444,3.844884488,3.886532344,3.778714436,3.872807018,3.845476546,0.04150641
968,3.885336273,3.7890625,3.853035144,3.796666667,3.838316722,3.832483461,0.040056338
969,3.784292035,3.887743414,3.795986622,3.781071836,3.806345733,3.811087928,0.044004508
970,3.855291577,3.865044248,3.842332613,3.786452354,3.80349345,3.830522848,0.033976037
971,3.802414929,3.818081588,3.78913738,3.849829352,3.905286344,3.832949918,0.046342381
972,3.985603544,3.8,3.911447084,3.821147357,3.847328244,3.873105246,0.075555305
973,3.79845815,3.84529148,3.813903743,3.810210877,3.850828729,3.823738596,0.023006665
974,3.85634119,3.841750842,3.83171521,3.882966396,3.818481848,3.846251097,0.024761354
975,3.765159868,3.76744186,3.802547771,3.861363636,3.771948608,3.793692349,0.040724079
976,3.785242291,3.794117647,3.832969432,3.791334094,3.856673961,3.812067485,0.031218145
977,3.825892857,3.881506091,3.827476038,3.826989619,3.848283499,3.842029621,0.023957808
978,3.801980198,3.819277108,3.833865815,3.797250859,3.79377014,3.809228824,0.016903657
979,3.854282536,3.834994463,3.835962145,3.815699659,3.886631016,3.845513964,0.026731488
980,3.847494553,3.801980198,3.821235103,3.801123596,3.821309656,3.818628621,0.018913088
981,3.797826087,3.83,3.844884488,3.861725664,3.918798665,3.850646981,0.044768684
982,3.803063457,3.794928335,3.856521739,3.817116061,3.785482124,3.811422343,0.027754244
983,3.828571429,3.812286689,3.825242718,3.854444444,3.807073955,3.825523847,0.0184485
984,3.976430976,3.809061489,3.912631579,3.826187717,3.821276596,3.869117671,0.072711932
985,3.809364548,3.813125695,3.83351469,3.794843049,3.931372549,3.836444106,0.054835411
986,3.837569061,3.778145695,3.838709677,3.882750846,3.836065574,3.834648171,0.037193526
987,3.844243792,3.904761905,3.877022654,3.886004515,3.831533477,3.868713269,0.030201943
988,3.856825749,3.868798236,3.817307692,3.842519685,3.846153846,3.846321042,0.019182191
989,3.834085779,3.858563536,3.8891258,3.880313199,3.814332248,3.855284112,0.031260575
990,3.887921654,3.861419069,3.78525641,3.815587267,3.833876221,3.836812124,0.039795702
991,3.813559322,3.82295082,3.815286624,3.861205916,3.810663765,3.824733289,0.02088946
992,3.864464692,3.822687225,3.923995657,3.820399113,3.912803532,3.868870044,0.048658698
993,3.907968575,3.858541893,3.873913043,3.86492622,3.904972376,3.882064421,0.022963404
994,3.801980198,3.824235808,3.928647497,3.804635762,3.864983535,3.84489656,0.053167939
995,3.805708013,3.819397993,3.785485592,3.907572383,3.804695838,3.824571964,0.04794396
996,3.845464726,3.836734694,3.810492505,3.829621381,3.864537445,3.83737015,0.019915064
997,3.959367946,3.831838565,3.865735768,3.787878788,3.895143488,3.867992911,0.064840294
998,3.816053512,3.841304348,3.867247008,3.812705367,3.92529349,3.852520745,0.046243016
999,3.828089888,3.85209713,3.821041215,3.831838565,3.805708013,3.827754962,0.016885434

==> experiment_1/PPO_RRF.csv <==
Step,PPO_RRF_4 - Mean Episode Reward,PPO_RRF_3 - Mean Episode Reward,PPO_RRF_2 - Mean Episode Reward,PPO_RRF_1 - Mean Episode Reward,PPO_RRF_0 - Mean Episode Reward,AVERAGE,STDEV
0,0.628731343,0.183864916,0.573308271,0.313543599,0.082397004,0.356369027,0.238692387
1,0.776978417,0.494163424,0.40831758,0.569789675,0.731939163,0.596237652,0.156136736
2,0.773684211,0.608614232,0.438596491,0.554493308,1.512241055,0.777525859,0.428068029
3,1.546594982,1.932960894,0.503921569,0.684719536,2.173041894,1.368247775,0.74375279
4,1.556537102,2.029250457,1.574036511,1.131372549,2.611599297,1.780559183,0.562751236
5,2.156565657,1.420074349,1.617933723,2.005725191,2.776801406,1.995420065,0.526818168
6,3.248310811,3.902608696,2.362204724,2.064516129,3.664957265,3.048519525,0.804467377
7,5.570698467,4.904761905,2.747035573,2.642458101,5.093062606,4.19160333,1.388322218
8,6.759803922,5.95269168,2.580448065,3.833333333,6.765258216,5.178307043,1.882620748
9,7.241433022,7.09771987,3.371153846,3.384328358,8.750385208,5.969004061,2.452474778
10,8.665109034,9.65060241,3.193050193,4.235955056,10.42589928,7.234123195,3.29369891
11,10.72542902,8.861538462,3.389558233,4.909747292,9.655538695,7.50836234,3.182307235
12,11.15541601,11.73984962,4.616591928,4.876344086,13.4859675,9.174833831,4.133475193
13,12.64615385,10.35384615,3.423868313,5.967741935,12.95135908,9.068593867,4.213219786
14,14.56793893,11.7827381,5.084188912,6.671052632,14.53658537,10.52850079,4.429315743
15,17.19939117,12.69029276,5.45243129,8.359570662,16.18233618,11.97680441,5.027991652
16,15.34094368,14.19298246,6.497975709,7.918625678,18.14142857,12.41839122,4.993567193
17,16.85316847,14.15735294,4.75049505,9.678383128,18.30422125,12.74872417,5.547362189
18,16.57854985,17.6795422,6.069306931,8.572147651,19.50222222,13.68035377,5.964666895
19,18.82361963,19.43676471,5.941060904,12.44181818,21.81041968,15.69073662,6.459679767
20,17.86156112,19.7787234,6.667396061,12.80244755,19.92241379,15.40650839,5.672084423
21,18.60730594,20.28803545,6.215277778,12.83469722,21.60116448,15.90929617,6.369402064
22,19.97243492,20.17087667,8.472803347,12.9035533,21.75289017,16.65451168,5.709136113
23,20.90656934,22.21621622,7.321503132,14.27045075,21.78205128,17.29935814,6.442318572
24,21.23277182,21.35431918,8.99031477,15.16139767,24.98664688,18.34509007,6.30777617
25,21.66561514,22.48820059,8.881496881,15.57164404,23.58866279,18.43912389,6.182509473
26,20.37900875,23.30373832,9.382278481,16.29890454,23.71994135,18.61677429,5.953231247
27,21.92890995,22.74925816,9.089834515,17.87986464,26.51240876,19.6320552,6.643424378
28,22.3498452,26.10268562,11.3816568,18.28367347,25.15873016,20.65531825,6.009397792
29,23.12443096,23.79604262,9.600508906,16.51190476,24.46518519,19.49961449,6.386982507
30,23.51681957,24.43577982,10.64768683,18.25445705,25.31231672,20.433412,6.120423256
31,22.29107981,24.09119011,9.882863341,20.79744817,26.59435364,20.73138701,6.437975732
32,24.915625,24.93243243,10.19953052,20.7492163,26.53755523,21.4668719,6.653642773
33,24.77639752,27.11076923,10.2673913,19.69948187,27.11617647,21.79404328,7.119304857
34,22.89085072,26.22981366,10.25672372,21.14749263,25.14182344,21.13334083,6.392022555
35,24.76527331,25.740625,10.75844156,20.72964169,29.80979827,22.36075597,7.24513083
36,24.25236593,25.97007874,12.30769231,22.11456628,27.52838428,22.43461751,6.00847739
37,24.77294686,27.43103448,10.7027972,20.74801587,28.79498525,22.48995593,7.26896082
38,25.1872,25.63694268,13.86453202,21.95437262,27.30191458,22.78899238,5.351898502
39,25.13452188,26.28525641,13.63169643,24.86200378,28.24814264,23.63232423,5.747284028
40,24.39968153,26.28246753,13.59090909,24.53694581,28.08095952,23.3781927,5.672915845
41,26.37089202,26.14170692,14.39076923,23.00974026,30.06268222,23.99515813,5.922034411
42,26.88625592,27.51330203,13.90207715,23.73831776,27.78528529,23.96504763,5.853045452
43,27.02917342,27.80528053,11.08256881,23.61982249,29.15653495,23.73867604,7.363915683
44,26.0688,29.2416,16.78813559,24.15542522,26.95496894,24.64178595,4.755571591
45,27.36747967,28.04926108,13.95515695,24.69290123,27.70319635,24.35359906,5.962464264
46,25.5815486,25.78753994,16.27016129,23.75955414,29.99392097,24.27854499,5.02603143
47,25.91268534,27.74086379,14.7309417,26.87223975,30.49677419,25.15070095,6.070525954
48,27.59738134,29.68824532,14.19047619,26.17278287,28.96691729,25.3231606,6.367132941
49,26.16193656,27.52268603,14.44278607,24.98939394,27.76080247,24.17552101,5.554100334
50,26.53808752,28.74791319,15.9962406,25.33282209,29.11521418,25.14605552,5.348348975
51,27.06677796,26.30185497,14.65656566,26.22171254,29.65,24.77938223,5.827193837
52,27.10696095,26.28289474,16.05172414,26.95266272,29.8280543,25.24445937,5.314624689
53,27.35023772,27.98799314,13.37419355,26.63173653,27.75877863,24.62058791,6.30802568
54,28.80960265,27.94814815,18.10077519,25.83885542,27.40502355,25.62048099,4.340702309
55,26.22091062,27.58163265,15.29411765,27.60339506,26.91344668,24.72270053,5.301275111
56,25.68586387,25.90939044,16.78089888,27.15981013,28.3,24.76719266,4.586251384
57,25.01929825,28.43914474,14.66535433,27.58233533,29.10551948,24.96233042,5.961326216
58,27.49419569,28.2698145,18.7756654,28.38685015,29.92845787,26.57099672,4.446215741
59,26.20394737,29.64666667,17.75203252,28.95367412,29.48142165,26.40754846,5.034450035
60,27.65292096,28.89632107,15.21862348,27.09792285,29.12302839,25.59776335,5.863204593
61,26.40747029,27.43349754,15.07988166,28.05856515,30.07668232,25.41121939,5.928609618
62,27.07705193,28.55873016,17.47692308,29.14327917,30.35864297,26.52292546,5.192800267
63,29.17369309,27.07432432,15.45454545,27.87878788,28.60030628,25.6363314,5.745939317
64,28.12372881,27.87417219,16.14096916,26.94791667,30.42496051,25.90234947,5.604783177
65,29.68900344,27.73096447,19.46511628,28.2324159,31.32131661,27.28776334,4.591244623
66,27.30874786,29.35051546,16.62745098,28.25816485,29.1664,26.14225583,5.380698463
67,27.61397671,29.29124579,16.59459459,28.07086614,31.3081862,26.57577389,5.759917967
68,28.56081081,27.48263889,17.26436782,30.27327327,30.05111821,26.7264418,5.410662495
69,27.58626466,28.86394558,16.22994652,29.27678571,30.31578947,26.45454639,5.798764223
70,26.37394247,27.12864494,16.59624413,29.07619048,29.61102107,25.75720862,5.292730381
71,26.25900515,28.61091549,12.92086331,28.44700461,29.67768595,25.1830949,6.966425119
72,27.08013937,27.86620926,16.00591716,28.01275917,30.20819672,25.83464434,5.615926828
73,27.0069808,29.27652174,16.00985222,29.50949367,28.55704698,26.07197908,5.709242242
74,26.77561837,30.23243243,18.37318841,28.96313364,28.41903172,26.55268091,4.737824335
75,26.97089041,29.95246479,16.33152174,30.50839695,30.25691057,26.80403689,6.026164452
76,26.0395189,28.2543554,17.92682927,30.30615385,28.84539474,26.27445043,4.912290266
77,26.83275261,29.31448763,18.64932127,31.78119935,29.10862069,27.13727631,5.057929036
78,28.79146141,28.96276596,18.62365591,29.2112462,30.22166667,27.16215923,4.805262538
79,27.37912088,26.09507042,18.79957356,29.5445705,30.63606557,26.49088019,4.653209133
80,26.39655172,26.86795775,18.06396588,29.46227929,29.27533784,26.0132185,4.653106049
81,29.07638889,30.6597582,18.44907407,30.31811024,30.82885906,27.86643809,5.308954641
82,27.84902309,30.91196013,18.19861432,30.45230263,27.93699515,27.06977907,5.154140811
83,27.09608541,26.85886403,17.96516393,28.54402516,28.77633712,25.84809513,4.487827358
84,26.74486301,24.90433213,19.84794275,29.12664474,30.40783034,26.2063226,4.14110939
85,26.58523726,28.65344828,19.68432203,28.31219512,29.43934426,26.53490939,3.969123755
86,27.87676056,29.10338681,21.05833333,30.10664606,30.13815789,27.65665693,3.802618868
87,28.56,30.39856373,20.56844106,29.43650794,30.25601375,27.8439053,4.132980205
88,26.76992754,29.28965517,19.77969019,29.72470978,30.40228013,27.19325256,4.365808878
89,28.06980803,27.30956522,18.93298969,30.52648475,30.39279869,27.04632928,4.750090021
90,26.47368421,28.63090909,20.1171875,29.71639344,30.17774086,27.02318302,4.116555713
91,27.51929825,28.8024911,19.03298969,28.78052805,28.24161074,26.47538357,4.193079521
92,28.31272727,28.35144312,21.50868056,29.60591133,27.43046358,27.04184517,3.18871284
93,26.42608696,28.67736185,22.41609589,29.73076923,28.7456446,27.19919171,2.935178224
94,28.19538188,28.59688581,20.55373406,28.82871126,31.25081433,27.48510547,4.054944434
95,28.37127846,29.93504274,21.27894737,28.62264151,30.2628866,27.69415933,3.67747985
96,27.21100917,28.82809917,21.73409462,29.32057416,29.79936306,27.37862804,3.302307261
97,27.21378092,29.04194631,22.57070707,27.77348993,28.01996672,26.92397819,2.522082724
98,28.20637584,28.47285464,20.26013514,29.6214876,30.60685155,27.43354095,4.122869402
99,29.10535714,27.3430127,23.57640232,29.46689304,29.77871622,27.85407628,2.570544741
100,29.42418773,30.16891892,20.68276973,28.53630363,30.36777583,27.83599117,4.063061294
101,27.34636872,29.30517241,22.79032258,27.74305556,28.79655172,27.1962942,2.58564536
102,27.25228519,30.0991453,21.60430464,29.28019324,28.78333333,27.40385234,3.403893112
103,25.53533569,29.03094463,21.10175439,28.43760399,29.85714286,26.79255631,3.573306769
104,26.17973231,30.00530973,22.27631579,28.95522388,30.27457627,27.5382316,3.358392551
105,29.4233871,28.60347826,22.92227979,29.44350759,26.01410935,27.28135242,2.811523761
106,28.01964286,30.69093851,23.00735294,29.81154499,29.09385666,28.12466719,3.023597554
107,28.7877095,27.79896907,24.37837838,28.1641286,30.39565943,27.904969,2.207827592
108,26.66014235,28.30820771,21.30188679,32.4446281,31.46114865,28.03520272,4.429531685
109,28.77598566,30.84121622,25.56350626,28.80808081,29.02893891,28.60354557,1.904044292
110,28.58645276,29.66666667,23.40508475,28.91447368,29.04340278,27.92321613,2.555896295
111,27.63554758,28.49822695,22.94782609,29.53590193,29.45868465,27.61523744,2.72268532
112,28.43950178,28.27777778,22.81895093,27.62802768,28.28899836,27.09065131,2.408365627
113,27.9027027,30.55304348,24.5976431,30.74123539,28.46153846,28.45123263,2.490625678
114,27.90718039,28.50171233,24.31896552,29.06957929,28.66896552,27.69328061,1.93206343
115,26.33873874,30.45863309,24.86690018,31.45608108,29.8452579,28.5931222,2.837758078
116,28.66609589,28.65510949,24.7,28.06132879,29.60696517,27.93789987,1.892727419
117,26.05300353,29.76896552,23.68035714,29.15993266,30.10689655,27.75383108,2.786611286
118,27.68085106,29.11683849,25.23026316,27.1137931,29.15897436,27.66014403,1.625707559
119,28.06363636,28.125,24.75517241,29.91735537,28.67453626,27.90714008,1.912898103
120,27.31016043,28.135506,25.68959732,30.27272727,29.57295374,28.19618895,1.822033429
121,27.6733945,28.48695652,24.00915751,30.02698145,28.01300813,27.64189962,2.221388372
122,28.48892675,28.19145299,25.07011686,29.87397709,29.14572864,28.15404047,1.841586323
123,28.24210526,26.06193078,24.34726688,28.95737705,30.34308943,27.59035388,2.383525523
124,27.2741652,30.72531418,22.95608108,30.91410049,30.39182283,28.45229676,3.412668601
125,28.57644991,30.46345811,25.40826446,28.87394958,29.28191489,28.52080739,1.882080327
126,28.23175182,28.18739635,25.19148936,29.38535032,29.2572402,28.05064561,1.692895585
127,28.88372093,28.34929078,24.81494662,28.63931624,29.90909091,28.1192731,1.938411383
128,25.41081081,28.38803419,24.68144499,28.75415282,27.77108434,27.00110543,1.837081625
129,26.74600355,30.27796053,23.04666667,30.125,28.40248227,27.7196226,2.98251915
130,27.88929889,28.82682513,25.03559322,30.1057047,28.55711775,28.08290794,1.883720117
131,28.68181818,29.48892675,24.09602649,28.4602649,29.09897611,27.96520249,2.198654474
132,28.74909091,28.46712803,23.98668885,29.5056,27.07204117,27.55610979,2.181098263
133,30.17509025,27.08361775,27.1509434,30.34130781,26.18088737,28.18636932,1.930602016
134,26.22241379,28.56143345,25.94214876,31.06953642,29.06040268,28.17118702,2.127777872
135,28.89492754,29.93155259,23.2955665,28.38486842,27.80305603,27.66199421,2.563159979
136,26.87366548,28.82312925,24.68235294,30.15185784,29.36256324,27.97871375,2.204413665
137,27.4822695,29.0515807,26.48606272,28.7641357,29.04545455,28.16590063,1.140738402
138,28.71019678,27.32746479,26.18360656,31.4486755,28.45791246,28.42557122,1.96554448
139,26.87638376,29.52388797,24.72552448,31.49506579,29.36869565,28.39791153,2.626979382
140,28.12389381,27.99672668,23.86023295,29.41883117,29.50255537,27.78044799,2.301237208
141,27.87183811,29.13567839,24.4264214,28.97096774,30.39629005,28.16023914,2.271192215
142,26.94699647,28.95307443,26.38215488,31.14475874,29.2712766,28.53965222,1.915993164
143,27.8573913,27.90677966,24.7773913,31.340625,29.29391892,28.23522124,2.396434356
144,28.19713262,28.48258706,27.09827586,30.61262799,28.2680067,28.53172605,1.281488159
145,27.95862069,27.42367067,27.97108844,29.07504078,29.1222031,28.31012474,0.753138325
146,27.07037037,27.01367521,24.77601411,28.91418564,30.3872549,27.63230005,2.126607505
147,27.38686131,29.95246479,22.99121265,28.97647059,28.97089041,27.65557995,2.764914358
148,26.27256944,26.27306968,25.67827529,29.3982906,29.89774697,27.5039904,1.980103709
149,27.7054409,30.66612378,25.97321429,29.45283019,29.10499139,28.58052011,1.799273808
150,28.02893309,27.91245791,25.68118467,33.19932432,30.89437819,29.14325564,2.926629314
151,26.01651376,27.62189055,24.86042403,28.7301855,29.73462214,27.3927272,1.976885508
152,27.94183865,27.6185567,26.86677909,30.0228013,29.60380623,28.41075639,1.346605623
153,29.11252269,29.55555556,26.75302245,32.40264026,27.13414634,28.99157746,2.259935141
154,27.7437276,29.97463768,25.9822695,29.35787671,30.44093178,28.69988866,1.82953972
155,29.56506239,29.01940035,25.81362007,29.7694859,29.13888889,28.66129152,1.620992785
156,29.28598485,28.46128501,26.65679443,30.02847571,29.08445946,28.70339989,1.273543394
157,28.88007737,30.00688468,25.79616725,28.89134126,30.97128378,28.90915087,1.946101305
158,26.27060932,29.72105263,26.98761062,30.7329932,28.95384615,28.53322238,1.86649339
159,28.91956124,30.29137931,25.49248748,29.48837209,29.67940199,28.77424042,1.898817556
160,28.81981982,28.57653061,26.36797274,29.7953411,29.35060449,28.58205375,1.32490135
161,28.50946644,29.40892857,26.41285956,29.6894198,30.08536585,28.82120804,1.465829738
162,28.0456942,28.37765957,26.91206897,29.19337979,28.4964539,28.20505129,0.834970104
163,27.81217391,27.84573503,28.1440536,29.84254606,29.12521739,28.5539452,0.89535489
164,27.99643494,26.24953789,25.01557093,29.60204082,28.52981261,27.47867944,1.834346456
165,27.72212389,30.2161235,27.15905245,29.92649573,30.61993243,29.1287456,1.573269672
166,27.18032787,28.1013986,27.07936508,30.65602837,30.21232877,28.64588974,1.687655937
167,28.01225919,29.36125654,26.30578512,30.42832765,29.9602649,28.81357868,1.669835021
168,27.01067616,28.64586847,27.45060659,30.68092105,28.61367521,28.48034949,1.423727295
169,25.41620626,29.38461538,27.4922813,30.62521589,29.04362416,28.3923886,2.003870873
170,27.38489871,29,27.57913669,30.09688581,26.59652174,28.13148859,1.399616967
171,27.84739677,30.64397906,25.30360206,28.31478261,29.2996633,28.28188476,1.979608077
172,28.92566372,27.25274725,26.40255009,29.71570248,30.52136752,28.56360621,1.708782868
173,28.80769231,30.42881356,26.96187175,28.56785714,27.17821782,28.38889052,1.402749171
174,27.42179262,27.35506003,25.34532374,30.3946932,28.61983471,27.82734086,1.85521374
175,26.98911071,31.85178876,26.18021201,30.7003367,29.82432432,29.1091545,2.430980312
176,27.37205082,28.50530035,27.93536804,30.55050505,27.8457539,28.44179563,1.245670189
177,27.09807356,30.22495895,25.1880651,31.88333333,28.16608392,28.51210297,2.620472567
178,26.56049822,28.64586847,27.0972973,29.37037037,29.77319588,28.28944605,1.406007389
179,26.36572438,29.4602649,25.65612648,29.67226891,28.45950704,27.92277834,1.821729092
180,25.34196891,30.07641196,28.44422701,31.13712375,29.69269103,28.93848453,2.229177863
181,28.66134752,29.62190813,27.8951049,30.93964111,28.94137931,29.21187619,1.147108847
182,27.75622776,28.31643357,27.13333333,30.14309484,29.78378378,28.62657466,1.296382207
183,27.43087971,29.4,27.59090909,31.26578073,28.97955707,28.93342532,1.558821266
184,25.68430335,29.6660746,27.35714286,30.91114701,28.34150613,28.39203479,2.023268879
185,25.67572464,29.41229656,27.57434944,30.04194631,30.71500843,28.68386508,2.048198857
186,26.86851852,29.03956835,28.24363636,29.18974359,29.26094276,28.52048192,1.008869503
187,25.9600726,29.01624549,24.62825279,30.26788686,28.90361446,27.75521444,2.357062154
188,27.48168498,30.67421603,27.66857143,30.46737213,30.76859504,29.41208792,1.681740836
189,26.71038251,30.54956522,26.90664273,30.57781457,29.87437186,28.92375538,1.952601087
190,26.75362319,29.34228188,25.23452158,30.78819444,29.21525424,28.26677507,2.230362816
191,25.53617811,29.24909747,27.21532847,30.12146423,29.23035714,28.27048508,1.863796561
192,29.58198198,30.56706282,27.37873134,30.68181818,29.03614458,29.44914778,1.345738751
193,28.62455516,27.96581197,26.87115385,31.98811545,28.6080402,28.81153532,1.913593571
194,26.63893805,25.59057971,26.54496403,31.84459459,29.54290718,28.03239671,2.594761447
195,27.19572954,28.65932203,24.13893967,30.44214162,28.48027444,27.78328146,2.342500161
196,28.21490468,29.17900172,27.16548043,28.61702128,29.04957265,28.44519615,0.809933938
197,28.50180505,27.70608696,27.84363636,31.94197952,30.23407917,29.24551741,1.812207696
198,27.12435233,28.57699115,28.27097902,30.77435897,28.84327087,28.71799047,1.323227981
199,28.90378007,29.75085911,28.35467128,31.11826087,30.76833333,29.77918093,1.179821395
200,27.20109689,28.41071429,27.64684685,31.66269165,29.03236797,28.79074353,1.752595694
201,25.77614679,29.45155393,26.77137871,31.28691275,28.57978723,28.37315588,2.179780052
202,26.78096948,28.47942755,28.32451499,31.36229508,29.44827586,28.87909659,1.685205719
203,25.81967213,31.64,26.70769231,31.48856209,29.46849758,29.02488482,2.680862497
204,28.37570093,29.92881944,27.06032907,30.8392283,27.46815835,28.73444722,1.611791424
205,28.9471891,29.83737024,28.38560886,29.48918469,29.38435374,29.20874133,0.559155423
206,27.17352415,28.94310345,24.98487713,30.48796148,30.4040747,28.39870818,2.336565792
207,27.0328152,27.33274956,27.6867031,31.52596315,29.41442953,28.59853211,1.878872544
208,27.92149533,30.57620818,27.49626866,31.80369128,30.70325901,29.70018449,1.885424151
209,27.87241379,27.82570423,30.14867257,30.14162349,30.82016807,29.36171643,1.408189618
210,28.11702128,27.97690941,27.79599271,30.55499154,27.61043478,28.41106995,1.21353785
211,28.13678373,28.92513369,28.28801431,31.12687813,29.13908451,29.12317887,1.19632362
212,26.37209302,28.96006944,27.64684685,31.42880524,28.43181818,28.56792655,1.872631911
213,27.33153153,29.90172414,26.84588441,31.19159664,29.77642981,29.00943331,1.846794625
214,28.28091873,30.30756014,29.38664323,29.69415808,27.83566434,29.1009889,1.020149935
215,26.98360656,26.97440585,26.77543186,31.21,28.73747841,28.13618454,1.893390437
216,29.01893287,28.33034111,25.68043088,30.55743243,29.57118056,28.63166357,1.839960938
217,26.90185185,30.02920962,25.85588752,29.79731993,29.61130137,28.43911406,1.922458363
218,26.14700544,28.88640596,27.33097345,31.56672158,29.37664474,28.66155023,2.067323806
219,28.77126654,28.39506173,26.75224417,30.47154472,28.83833333,28.6456901,1.326138947
220,26.66228893,28.81205674,28.73321234,31.83797054,27.91652755,28.79241122,1.909444632
221,27.70856102,28.71708185,26.55636364,30.57363014,29.97427101,28.70598153,1.636497595
222,27.48399247,29.57068063,29.16087751,31.72954925,30.56205674,29.70143132,1.587471864
223,27.49544627,31.06842105,29.83838384,33.32051282,29.58578856,30.26171051,2.13865304
224,28.03859649,27.9875,26.79487179,30.85785124,28.34511785,28.40478747,1.493413495
225,26.43068392,28.75958188,27,30.9493007,29.65866209,28.55964572,1.865692599
226,26.73952641,31.03403566,27.82495667,32.50324675,29.49152542,29.51865818,2.334366735
227,27.39526412,31.86688852,28.94475138,33.85032895,28.60752688,30.13295197,2.648542272
228,26.37662338,28.99267399,26.82214156,32.46833333,29.26086957,28.78412837,2.423304159
229,27.16460177,28.92436975,27.53467153,31.8890785,30.99469965,29.30148424,2.085229702
230,27.81916817,28.89630931,26.70357751,31.27121464,30.32409012,29.00287195,1.84324857
231,27.36749117,27.7027972,28.3973064,31.46630237,29.12776831,28.81233309,1.630485935
232,26.93877551,29.13036021,27.83216783,31.19370861,29.0051458,28.82003159,1.603115167
233,26.9168207,29.58151261,27.87689394,31.90405904,29.48809524,29.15347631,1.903495542
234,27.07692308,29.46768707,27.28301887,31.96354167,29.35060449,29.02835504,1.98535028
235,26.27808471,28.94511149,28.11131059,30.49013158,29.75259516,28.71544671,1.626625582
236,27.7260788,30.95197256,28.2985348,31,30.22580645,29.64047852,1.53106689
237,26.96396396,29.7210084,28.40733945,33.09165303,29.21380471,29.47955391,2.272334679
238,29.44797178,28.88946459,26.73897707,32.04222973,29.12711864,29.24915236,1.889845089
239,27.77264654,29.7840708,26.69962687,31.99824869,29.38513514,29.1279456,2.02909179
240,27.16727273,29.76551724,29.37616387,30.51126516,29.23529412,29.21110262,1.24527801
241,27.21611722,27.94230769,29.05215827,32.01642036,29.83333333,29.21206738,1.862259694
242,26.71480804,30.17801047,25.85278276,31.95431472,27.47359455,28.43470211,2.548277252
243,28.15809524,29.41300527,27.18726592,30.42314335,28.4334471,28.72299138,1.237743121
244,25.99821109,29.74013158,29.47435897,31.50716846,30.75645161,29.49526434,2.117081124
245,28.06309751,29.88034188,29.29768271,32.04270463,29.01180438,29.65912622,1.485543418
246,28.30639098,29.02872531,28.46584939,31.15412186,28.86701209,29.16441993,1.149999209
247,26.80108499,28.04577465,27.9946714,31.07610619,29.65511551,28.71455055,1.664965852
248,29.99640934,29.36902801,28.48300537,30.09943715,29.61157025,29.51189002,0.645933419
249,27.43664717,29.38721137,29.17157712,31.95724907,29.4958124,29.48969943,1.613657939
250,28.61814745,28.28938356,26.63489209,31.46397188,28.56770833,28.71482066,1.738959443
251,27.27978339,28.78956522,29.59425494,31.54259259,30.26845638,29.4949305,1.5973059
252,28.994614,29.96494157,28.19454545,31.41123188,29.09683099,29.53243278,1.223303967
253,28.29562044,30.61780105,27.96607143,31.6816609,29.47150259,29.60653128,1.561782474
254,27.50642202,30.06282723,27.8,31.4534687,27.85689655,28.9359229,1.739686873
255,28.84095064,27.96453901,27.35714286,31.48442907,27.53114187,28.63564069,1.692823027
256,27.03214286,27.93812709,26.13620072,31.38474576,27.67111853,28.03246699,1.998356815
257,30.31320755,29.20104895,29.82851986,32.80378657,28.40582192,30.11047697,1.666390133
258,26.93589744,30.04786325,27.41346154,31.12587413,29.3955095,28.98372117,1.771304931
259,26.54270463,30.14261168,25.82922535,30.9637931,31.68695652,29.03305826,2.667790675
260,26.04753521,28.95286195,28.11648746,31.50340136,31.31239389,29.18653597,2.288016076
261,26.99818182,28.56814159,28.30188679,31.84118674,30.590301,29.25993959,1.93291853
262,26.94885362,28.50892857,28.85383244,32.16339869,30.62414966,29.4198326,2.01453307
263,28.66726619,30.50533808,25.55191257,30.65410959,29.84736842,29.04519897,2.104160076
264,26.73309609,30.23385689,28.46332737,31.88963211,29.74204355,29.4123912,1.936462208
265,27.34608379,30.44684685,27.8157424,32.4334471,29.5787728,29.52417859,2.060399942
266,27.50716846,28.63833635,27.3667263,31.84175084,28.71256454,28.8133093,1.803526372
267,29.42105263,29,30.04102564,30.39931741,28.89862543,29.55200422,0.65303951
268,28.28519856,30.1622575,29.13743219,31.37237762,29.40753425,29.67296002,1.163029985
269,27.50868056,29.65309735,27.22241681,30.86807818,28.53741497,28.75793757,1.518313349
270,28.41996558,29.23251748,28.25451264,30.69628433,29.08462867,29.13758174,0.966456749
271,27.12639405,30.53103448,29.64705882,31.18088737,31.20344828,29.9377646,1.694667575
272,29.11190053,29.80862069,27.36460177,30.56514085,31.8637138,29.74279553,1.675762001
273,27.94947735,30.58532423,29.33675214,31.31965812,30.81281619,30.00080561,1.359164245
274,27.16880734,28.93908629,28.88468468,29.77701544,31.67563025,29.2890448,1.63671091
275,27.79065421,29.06968641,28.76833333,32.60720131,29.45299145,29.53777334,1.822919677
276,27.20214669,31.59228188,29.83041958,32.14690265,30.18242123,30.19083441,1.926945893
277,28.4159292,28.71126761,28.31588785,31.68352365,30.37804878,29.50093142,1.478019852
278,27.75182482,31.02689076,28.60740741,32.26507937,28.59412781,29.64906603,1.906528147
279,28.83655536,28.36945813,29.25475285,31.20036765,31.37055838,29.80633847,1.387394352
280,27.079566,27.05291005,29.06630824,30.33928571,29.32347826,28.57230966,1.45493574
281,27.81801471,30.53793103,28.63039724,32.25367647,28.88421053,29.62484599,1.77105777
282,28.7382199,30.71821306,28.62105263,31.23661485,31.04931973,30.07268403,1.285815716
283,28.22735346,30.8134715,29.71891892,30.86062718,30.22945205,29.96996462,1.080721399
284,27.67142857,30.59454855,28.64042934,32.80829016,29.94366197,29.93167172,1.967897931
285,28.82570423,29.805,29.75956284,31.17667238,29.45704467,29.80479682,0.860761666
286,28.91538462,29.81019332,29.71557971,32.9245283,30.47186933,30.36751106,1.532442216
287,27.12633452,27.78228782,28.10169492,30.49912127,28.64516129,28.43091996,1.280079288
288,27.70524412,28.93428064,28.44049734,33.23116438,29.91341256,29.64491981,2.159353016
289,26.00900901,29.16666667,27.44661922,32.22563177,31.51462995,29.27251132,2.633607256
290,26.89110708,30.83842011,28.06491228,30.37758621,29.27787934,29.089981,1.630650535
291,26.91785714,28.1372549,27.3655914,31.06020067,29.78875639,28.6539321,1.733398969
292,27.11152416,29.04416961,30.73693086,30.89931741,29.68123862,29.49463613,1.535691123
293,27.30555556,29.77238806,29.80344828,33.72727273,29.40034662,30.00180225,2.323929891
294,29.94474153,30.14920071,28.68884892,31.47912886,29.99466192,30.05131639,0.989837779
295,29.08214286,29.75123558,28.51499118,31.67145422,29.16869565,29.6377039,1.218413975
296,27.30656934,28.69122807,29.78738739,30.64464286,28.15641476,28.91724848,1.31959023
297,27.05935252,31.0433213,31.51232394,32.59795571,28.92881944,30.22835458,2.216930492
298,29.95774648,29.94230769,29.91711712,30.86772487,31.23143351,30.38326593,0.621871045
299,29.22303473,29.64902998,30.67417678,30.18592058,31.21453287,30.18933899,0.792429744
300,28.4293578,29.41021127,30.33797909,31.5625,30.79896014,30.10780166,1.219696182
301,28.67294521,30.33614865,29.68430335,31.22089041,29.5177305,29.88640362,0.952939046
302,28.82884615,29.59252971,30.66434783,30.51295337,29.12765957,29.74526733,0.818328587
303,28.34552102,29.25388601,29.26534296,30.8,30.43485618,29.61992123,0.992535678
304,27.25182482,29.14363636,31.17850638,30.14310646,29.2173913,29.38689306,1.451564504
305,28.91886792,28.36144578,31.07103825,31.78246206,29.08013937,29.84279068,1.491691165
306,27.43214286,30.00700525,29.03546099,31.96245734,31.50946644,29.98930658,1.84752746
307,27.47984645,27.37522442,29.98053097,32.28546713,31.67123288,29.75846037,2.289414345
308,27.39240506,28.51423488,29.23134328,32.37543253,29.32374101,29.36743135,1.850484595
309,28.97117117,29.45246479,27.52631579,31.44481605,30.08067227,29.49508801,1.440201203
310,26.87906137,26.81588448,29.51630435,30.71235195,30.33793103,28.85230664,1.880721501
311,26.50760456,30.11552347,28.83510638,32.41433566,29.30976431,29.43646688,2.138033139
312,28.44655172,27.51041667,27.47005445,32.81770833,29.5777027,29.16448677,2.215809938
313,28.77312391,30.21302817,28.34305317,32.82939189,28.98434783,29.82858899,1.81563886
314,26.21996303,30.05008636,29.76748252,31.87207207,31.85284281,29.95248936,2.306059763
315,28.19294991,29.26086957,30.46296296,31.07131012,31.17114094,30.0318467,1.278698943
316,28.27678571,29.27115717,30.93062606,34.40819672,29.93322204,30.56399754,2.356530061
317,27.75045537,28.67863555,29.29381443,30.40924658,30.09532062,29.24549451,1.076490735
318,28.39649123,31.30418944,31.2862069,32.74461028,30.06326889,30.75895335,1.626600464
319,27.96435272,28.95590829,29.76724138,33.40202703,30.22434783,30.06277545,2.055029196
320,30.86330935,28.79049296,29.95214521,33.82465278,30.45315162,30.77675038,1.872639172
321,29.04129264,28.6575592,29.90847458,31.47483221,30.50868056,29.91816784,1.132480405
322,28.10752688,30.07116788,28.32098765,30.41074523,31.57429048,29.69694363,1.465732597
323,28.92882562,29.70784641,29.50506757,33.29898649,29.43257443,30.1746601,1.769920848
324,28.20895522,28.74003466,28.8862069,32.7761194,29.82905983,29.6880752,1.822461468
325,30.18363636,29.55517241,28.79859895,31.27130435,31.00995025,30.16373246,1.02190154
326,30.01974865,27.20777027,29.37632509,31.27561837,28.828125,29.34151748,1.501532913
327,26.98905109,31.0617284,30.47217235,30.28956229,29.36643836,29.6357905,1.599846172
328,28.75521822,30.54576857,30.21922428,31.96085409,27.42732049,29.78167713,1.7407404
329,27.55208333,29.17353952,30.10508475,33.68791946,29.89001692,30.0817288,2.250878939
330,28.51214953,31.71864407,28.84509466,32.00719424,30.52389381,30.32139526,1.603750422
331,28.12072072,30.37205387,30.13184932,31.53833049,28.7301855,29.77862798,1.36210872
332,28.2725724,28.43545611,28.83870968,32.37702265,28.70719178,29.32619052,1.719875915
333,29.55917667,28.93955095,28.60416667,32.45923461,28.43140794,29.59870737,1.656077075
334,29.00512821,29.609375,30.66437177,32.44556114,28.11205433,29.96729809,1.667596226
335,30.02495544,30,30.56347826,30.15478261,28.20798669,29.7902406,0.912880723
336,29.39272727,29.43543046,28.35740072,29.34680135,29.8440208,29.27527612,0.550119487
337,28.59042553,29.28448276,30.34636872,28.95921986,27.75426621,28.98695262,0.950533393
338,28.19964029,30.83645656,29.74074074,32.27018122,31.64367816,30.53813939,1.613660486
339,28.73469388,28.78368794,30.12413793,32.09310345,29.48754448,29.84463354,1.380110851
340,27.75357143,30.3089983,31.28191489,32.37907376,29.28695652,30.20210298,1.785316634
341,28.89010989,31.03626943,31.12886598,30.80530973,30.23287671,30.41868635,0.922809951
342,29.11111111,30.84982332,30.64476021,31.82249561,30.57751278,30.60114061,0.971622351
343,28.86080586,29.98076923,30.17491166,33.3847487,30.39232053,30.5587112,1.686592375
344,28.87295826,28.56388416,30.03832117,32.94680851,29.51758794,29.98791201,1.749985108
345,28.65090909,27.72992701,32.11149228,30.87108014,29.82521008,29.83772372,1.738486518
346,29.43828265,29.80862069,30.86564626,31.94266442,26.80103806,29.77125042,1.926601057
347,24.79742173,30.04745167,30.9440678,31.88616462,31.28571429,29.79216402,2.87032383
348,27.87323944,26.96197719,30.27319588,31.66101695,30.22742475,29.39937084,1.925762932
349,27.80434783,29.87878788,30.81431005,30.09075044,27.04317789,29.12627482,1.614987294
350,27.57541899,30.13427562,29.24,31.52575488,31.2140411,29.93789812,1.601309115
351,28.50091408,29.03411131,30.15736041,31.43423423,29.44425087,29.71417418,1.1360419
352,29.25932836,29.42582897,30.03327496,31.87716263,28.95147314,29.90941361,1.168491841
353,29.28291815,29.8622449,30.50853242,30.68784029,29.23361345,29.91502984,0.673825098
354,26.96507353,30.65646259,31.11130435,31.01940035,30.45840407,30.04212898,1.740485297
355,27.58638743,28.44599303,32.35813149,29.70744681,29.19104991,29.45780174,1.807715423
356,28.44894366,30.52464789,30.87878788,30.98191682,29.41278066,30.04941538,1.08973358
357,28.14007092,30.68707483,29.41906475,31.34295416,29.5119863,29.82023019,1.239857965
358,27.19480519,30.22321429,30.05892548,31.78070175,27.35343384,29.32221611,1.987502888
359,27.20072993,29.58333333,31.44615385,30.17443869,28.92982456,29.46689607,1.569680726
360,30.20175439,30.94227504,31.47454545,32.80168067,29.92931034,31.06991318,1.14386537
361,29.33274648,29.38070175,30.58436945,31.63636364,28.5166113,29.89015852,1.223524364
362,29.03552398,29.68686869,29.4290718,31.07360862,30.6302521,29.97106504,0.851453351
363,27.93706294,30.62372881,27.21582734,30.68363636,29.69782972,29.23161703,1.581373455
364,28.96791444,30.43838028,28.70439189,31.41666667,30.29491525,29.96445371,1.120667212
365,28.1873805,30.13427562,29.44915254,30.42238267,30.83537653,29.80571357,1.036168099
366,29.12222222,28.63119266,30.93838028,31.24691358,26.29353234,29.24644822,1.998635751
367,28.10204082,28.83716814,31.25173611,32.11052632,27.78315412,29.6169251,1.946552425
368,28.71403197,26.61567164,30.28055077,30.4290718,31.28995058,29.46585535,1.844425624
369,28.63345196,27.94356261,29.06153846,31.50503356,27.94889267,29.01849585,1.469056981
370,27.62765957,31.3339254,29.12157534,29.13445378,30.62344583,29.56821198,1.447811836
371,27.83826087,28.27272727,29.57221207,31.59197324,30.53508772,29.56205223,1.557345186
372,31.10338681,29.23570191,29.90942029,31.34991424,30.32702238,30.38508912,0.865673528
373,27.87521664,31.50930626,29.84090909,31.31669535,31.94217687,30.49686084,1.665037823
374,26.46296296,29.60070671,31.14411248,32.17460317,30.23440135,29.92335734,2.164112518
375,28.96557971,30.69230769,29.93513514,31.26548673,28.44310345,29.86032254,1.170614934
376,29.09413854,29.22608696,30.30034722,32.5542571,31.22202797,30.47937156,1.447267343
377,29.33743409,29.26846847,30.50447227,33.50966608,30.27538726,30.57908564,1.728114399
378,26.87477314,30.00700525,31.0762565,31.26325411,29.42979452,29.73021671,1.766525556
379,27.32446809,31.12255773,30.47569444,32.33737024,28.60071301,29.9721607,2.003891256
380,28.75675676,30.0910683,28.90415913,30.5652921,30.57345133,29.77814552,0.888414168
381,29.03202847,28.63405797,31.43386243,31.71631206,29.38119658,30.0394915,1.429997801
382,28.07441016,28.91463415,31.01621622,31.86085343,28.56849315,29.68692142,1.653821864
383,27.4356261,29.36227045,32.86264657,31.77720207,28.52861953,29.99327294,2.263881581
384,31.23172906,29.0984975,30.89619377,31.79965157,30.70707071,30.74662852,1.010501178
385,27.46557971,29.30584192,30.78910369,31.34423408,29.77737882,29.73642764,1.503080153
386,28.26548673,29.48392857,30.90500864,30.31707317,30.95008606,29.98431663,1.128702322
387,27.38779174,30.12635379,28.70761246,32.15438596,28.13120567,29.30146993,1.884403926
388,28.56498195,28.17657343,29.44041451,32.17435897,30.67666667,29.8065991,1.635236404
389,28.48224299,28.61818182,31.30287648,32.60791367,29.40391459,30.08302591,1.805031853
390,29.37992832,28.19593346,30.95748299,29.9707401,29.52413793,29.60564456,1.000704559
391,30.43594306,31.20246479,32.41496599,30.43820225,30.12068966,30.92245315,0.92466437
392,26.7490566,29.32332155,29.86212914,29.77931034,31.24263432,29.39129039,1.642082679
393,28.11559633,29.48582231,29.32755633,32.94168096,30.31005111,30.03614141,1.803512125
394,29.11214953,29.13949275,29.71217105,31.36528926,30.99647266,30.06511505,1.054439347
395,27.25047801,27.86046512,29.91176471,33.77571669,30.97750865,29.95518664,2.614707665
396,29.89010989,28.21081081,32.00353982,30.54411765,29.24561404,29.97883844,1.422178677
397,27.51699463,28.75929204,30.355,30.75,29.43850267,29.36395787,1.292838755
398,30.24074074,28.9390681,31.05990017,32.53565217,29.84482759,30.52403775,1.35899352
399,29.18850987,28.49194991,30.17818182,30.0070922,29.66725352,29.50659746,0.681546085
400,26.99635701,27.75324675,30.8457539,31.89660743,28.79086116,29.25656525,2.066442073
401,26.97661871,30.34320557,28.73859649,30.62541806,31.38898164,29.61456409,1.762624242
402,28.42804428,29.99832776,30.80492091,31.57239057,31.05181347,30.3710994,1.225672787
403,27.4014733,29.95992714,30.91326531,31.55017301,29.79859895,29.92468754,1.581394898
404,27.71886121,29.10051993,29.36626917,30.98644068,29.52094718,29.33860763,1.165078414
405,29.06145251,29.18890815,29.44947735,30.52331606,30.77583187,29.79979719,0.793282033
406,26.40530303,29.67145422,29.14735099,32.6384083,28.91068301,29.35463991,2.226104256
407,27.93542435,28.8024911,31.59933222,33.33781513,32.59240069,30.8534927,2.370319911
408,26.6440678,29.8330373,30.70227671,31.45622896,31.13217391,29.95355693,1.947754208
409,30.57090909,29.80244755,28.85714286,32.70648464,28.3807947,30.06355577,1.702775297
410,26.58867925,30.44839255,28.10291595,32.31597222,29.88039867,29.46727173,2.20205176
411,26.1294964,30.11538462,31.4880137,31.83579639,30.46779661,30.00729754,2.280187067
412,27.95038168,32.6584507,29.99145299,31.84121622,29.35616438,30.35953319,1.899121463
413,28.57875458,28.56272401,28.7535461,31.65693431,31.15,29.7403918,1.530547071
414,28.88682746,29.35521886,29.93781513,33.63951473,28.94871795,30.15361882,1.993240484
415,29.12956204,31.95798319,30.19482759,33.70753065,30.27655987,31.05329267,1.796138905
416,28.70056497,31.43214286,30.64336918,30.39279588,30.91637631,30.41704984,1.034150588
417,29.3639576,30.35893155,29.77199282,31.00874126,32.57849829,30.6164243,1.260127656
418,29.17948718,28.68508287,29.80034722,31.30905861,31.953125,30.18542018,1.396293136
419,28.50283554,31.74363328,31.2571912,30.37563452,30.97894737,30.57164838,1.25775773
420,28.58633094,29.10488246,30.0239726,30.59019264,30.14671164,29.69041806,0.82020075
421,29.93045113,30.07829181,30.31551724,32.01247772,29.18845501,30.30503858,1.043305677
422,30.65170557,30.0035524,30.34275618,32.30051813,31.03045685,30.86579783,0.887188001
423,27.57061069,29.00174825,29.51585977,32.15070922,30.0532646,29.65843851,1.671668085
424,29.07427536,30.69707401,31.74358974,32.17271157,30.61795775,30.86112169,1.201860852
425,28.43956044,28.75087719,30.27348993,30.18980668,29.83508772,29.49776439,0.847362933
426,27.15469613,30.51573427,31.2711039,31.15397924,30.92695652,30.20449401,1.729108768
427,29.1880651,30.09507042,31.39965398,31.45072993,29.28667791,30.28403947,1.099700137
428,28.1037037,30.40107914,30.2754386,31.4825046,28.85081967,29.82270914,1.341076585
429,28.77675277,30.53710247,29.8812709,33.4875,31.33562823,30.80365087,1.76891173
430,29.08630394,30.56914894,31.46247818,31.86230637,30.57118644,30.71028477,1.068822963
431,28.42909091,28.65136054,29.49825175,31.51972556,30.04145937,29.62797763,1.240727254
432,28.02631579,29.71880492,30.55160142,32.60992908,29.37037037,30.05540432,1.693485993
433,29.96996466,30.79491525,29.60862069,30.70454545,29.07772021,30.03115325,0.729400753
434,28.19710669,29.74542125,30.89426523,31.35153584,29.63818182,29.96530216,1.231511952
435,27.57017544,29.91282051,31.38945578,31.3919598,30.62195122,30.17727255,1.581888322
436,29.41397849,30.4470377,30.07413793,33.70928196,29.0122164,30.5313305,1.862235817
437,29.70515098,28.00707965,32.26578073,32.27427598,31.88850772,30.82815901,1.90407364
438,28.8375,30.47386172,31.53454545,31.91114983,30.15490534,30.58239247,1.215664975
439,29.22222222,30.22697368,29.87966102,30.34456929,29.46689304,29.82806385,0.481159439
440,28.22830189,29.30730051,29.38408304,31.21955403,29.72577997,29.57300389,1.078074759
441,27.62641509,31.30034722,28.06907895,31.69434629,29.06091371,29.55022025,1.857043862
442,29.66296296,28.32200358,29.24659864,31.42192691,30.71551724,29.87380187,1.219742881
443,28.97818182,29.37082601,29.56536503,31.42530756,31.38204225,30.14434453,1.169000168
444,27.75862069,29.70138889,29.20318021,32.00728597,30.08275862,29.75064688,1.538914606
445,30.14877589,28.68953688,30.99502488,30.79722704,29.18444846,29.96300263,1.002917443
446,29.26816609,31.31389365,30.25177305,32.32179931,29.85888502,30.60290342,1.216397329
447,28.62962963,32.90641248,32.46488294,32.20397112,30.16526138,31.27403151,1.814511982
448,29.49908925,30.00513699,31.31311475,30.43783784,29.47058824,30.14515341,0.765153505
449,27.43486239,31.16021127,29.0626087,32.40371622,29.64261168,29.94080205,1.916558093
450,28.94322344,30.68110919,31.3986014,32.26086957,29.81944444,30.62064961,1.299507032
451,29.48161765,30.21107266,31.90442478,32.0730897,29.26972477,30.58798591,1.32688275
452,29.75992063,30.37024221,30.17321429,30.84816754,29.29411765,30.08913246,0.592168827
453,29.94817658,30.34119782,30.96366782,30.5790378,29.36056838,30.23852968,0.613887776
454,26.47735849,31.03754266,30.49097473,31.8300885,31.58960573,30.28511402,2.190671953
455,29.1252302,31.19487179,30.0449827,33.69039735,29.86904762,30.78490593,1.78541023
456,29.52930057,29.30053667,28.62542373,31.02821869,30.95897436,29.8884908,1.062421859
457,27.91744841,32.10902896,29.64385965,34.00342466,31.25432526,30.98561739,2.326767765
458,29.40530303,30.26,30.60314685,31.01933216,28.86619718,30.03079585,0.881030019
459,27.5,31.05820106,31.36738351,32.24871355,29.64336918,30.36353346,1.85490178
460,30.10344828,29.28517824,30.09310345,30.80483592,32.04794521,30.46690222,1.034672892
461,28.58467023,30.16755793,29.37132988,31.5310219,28.51341682,29.63359935,1.255903119
462,29.99621928,29.69505963,29.46610169,33.21768707,31.7699115,30.82899584,1.614618894
463,29.10093458,29.4540636,31.37394247,31.39892665,31.33333333,30.53224013,1.152438597
464,31.21032505,29.39492754,31.12521739,30.25899281,28.94370861,30.18663428,1.013136293
465,27.00728597,31.31754386,30.01247772,31.42273535,30.42057762,30.0361241,1.794920012
466,29.35327103,29.78708551,30.54703833,32.60420315,29.41144902,30.34060941,1.351946222
467,29.91485507,29.52622378,31.73220339,31.38674033,31.8358459,30.87917369,1.079454624
468,28.7522604,29.54673721,29.03231293,30.95929204,28.62241379,29.38260327,0.950106694
469,29.59232176,30.68683274,30.39527027,33.18003565,29.02555366,30.57600282,1.596672754
470,28.44465649,30.16753022,30.08950086,33.72145329,30.23560209,30.53174859,1.933009979
471,27.91512915,27.18374558,31.03672788,32.17414722,31.22945205,29.90784038,2.210700205
472,29.31860037,29.5480427,30.49468085,31.34011091,31.12982456,30.36625188,0.910354133
473,29.28961749,30.43706294,29.65511265,32.52439024,30.3210084,30.44543834,1.254803821
474,26.01098901,29.09892086,29.03231293,30.73634652,31.74696707,29.32510728,2.178145413
475,28.04761905,30.23321555,30.04318937,33.88760331,30.70212766,30.58275099,2.108109067
476,30.60291439,29.24518389,30.76056338,33.71657754,30.30836237,30.92672031,1.667759953
477,28.65249538,28.63928571,32.02956522,30.75929204,31.67449664,30.351027,1.624100573
478,29.44886364,31.87522282,29.69795222,32.87113402,30.58434783,30.8955041,1.456595321
479,26.7166065,28.45585586,30.38888889,30.51584507,31.41068447,29.49757616,1.891445666
480,30.75044563,30.06140351,30.86034483,33.60683761,29.86315789,31.02843789,1.503887715
481,29.55330882,29.19861831,30.03488372,31.04399323,29.99161074,29.96448296,0.694018632
482,29.51743119,29.49103943,31.22569444,31.74823944,31.23971377,30.64442365,1.061963103
483,28.36594912,30.41780822,29.88581315,31.67901235,30.02654867,30.0750263,1.188419874
484,28.01495327,30.1020794,31.13344595,33.28330523,30.09256198,30.52526916,1.913416636
485,29.3759542,29.21857923,30.62306368,32.04472272,29.78451178,30.20936632,1.161509235
486,28.74858223,29.86476868,29.28371278,30.91986063,30.27288732,29.81796233,0.844441208
487,29.20992366,30.43257443,29.51838879,32.61001789,30.65415987,30.48501293,1.332968625
488,30.45387454,28.48547009,29.45840407,31.34119782,30.91637631,30.13106457,1.156048943
489,29.53846154,30.79040853,33.12286689,32.67957746,29.88277087,31.20281706,1.624045466
490,29.23180077,31.52542373,31.10350584,32.15635739,30.69434629,30.9422868,1.098549569
491,29.07468124,30.98281787,30.405,33.24734982,31.03616637,30.94920306,1.508323585
492,28.70289855,29.78031634,31.60472973,31.76104746,30.85714286,30.54122699,1.29201774
493,29.72050817,29.7382199,32.79406919,32.84786325,30.06161972,31.03245604,1.638426212
494,29.64749536,30.23679727,30.70420168,32.03626943,29.62210339,30.44937343,0.994453259
495,28.26470588,29.45193929,29.76480541,31.86219081,32.67918089,30.40456446,1.816200399
496,27.24763705,28.93928571,31.63525305,31.42440801,29.61290323,29.77189741,1.822998718
497,29.06998158,30.34895833,30.87162162,32.20598592,30.26876091,30.55306167,1.135302894
498,28.91575092,30.5026643,29.89948893,32.91516245,31.40410959,30.72743524,1.521697712
499,29.92585895,31.04054054,31.67465753,30.96989967,31.26530612,30.97525256,0.647845758
500,29.13464991,30.37457627,30.14310051,30.89685315,29.98558559,30.10695308,0.643617598
501,28.93490054,29.71245421,33.1630972,31.15358362,29.73170732,30.53914858,1.671199682
502,29.41360294,28.62303665,29.38078902,32.30550918,29.82393162,29.90937388,1.407890178
503,28.58633094,28.9363167,31.62867012,32.20142602,28.59121622,29.988792,1.775723019
504,30.09193246,29.01071429,29.80633803,32.46967071,30.54035088,30.38380127,1.292224648
505,30.08695652,28.85263158,30.69420035,31.74545455,30.27226027,30.33030065,1.046562764
506,31.35804702,29.71183533,30.76883562,32.64864865,30.95438596,31.08835052,1.063261114
507,27.02281369,28.65979381,31.06837607,30.21005386,29.03826087,29.19985966,1.546702972
508,29.26346154,30.23953099,28.92384106,31.95755518,31.06756757,30.29039127,1.255793515
509,27.66852886,31.50510204,28.15053763,32.69879518,31.56173913,30.31694057,2.255098045
510,29.46718147,28.36252189,30.71047957,30.11394558,29.01535836,29.53389737,0.917367951
511,28.78937381,31.16550523,31.79274611,32.61209964,30.40924658,30.95379427,1.456012237
512,28.5,29.9323181,31.75252525,32.60701754,29.61896552,30.48216528,1.666226016
513,29.20377358,29.83931624,29.89862543,33.44537815,29.81105169,30.43962902,1.703675165
514,28.82395644,29.03547297,31.375,31.37649063,28.4822335,29.81863071,1.435085654
515,26.71220401,27.17324185,30.20450607,32.58793103,29.66841187,29.26925897,2.396842312
516,27.35305344,29.64051095,30.65979381,32.45969125,29.8125,29.98510989,1.847634643
517,26.96030246,29.43257443,31.15734266,33.47516556,30.06932409,30.21894184,2.384485208
518,29.35393258,30.94901316,31.21294719,32.88712522,27.82529118,30.44566187,1.927501488
519,28.20715631,30.75736568,31.25645439,32.73049645,31.03893805,30.79808218,1.636833549
520,28.96222664,31.23865546,30.7319933,31.70143885,29.53873239,30.43460933,1.152203401
521,28.73567468,30.59219858,31.99832776,32.42320819,28.94991055,30.53986395,1.692623102
522,28.46554935,29.73253833,31.45234249,32.91773309,29.98729583,30.51109182,1.71337582
523,28.80806142,28.7504363,30.89437819,34.86446886,30.59180036,30.78182903,2.486917833
524,28.97996357,29.29059829,32.42424242,31.23036649,28.5307971,30.09119358,1.662186358
525,28.98191682,30.14922813,32.51945854,33.55190311,31.21616872,31.28373506,1.820826547
526,29.82678571,31.52468007,33.34812287,32.39363484,29.44366197,31.30737709,1.662633805
527,29.63636364,28.7619863,32.28428094,31.63175676,30.87565674,30.63800887,1.438486787
528,28.86471664,30.23498233,31.1092437,34.50865052,31.72307692,31.28813402,2.096126421
529,30.34307992,31.98963731,29.61928934,32.24727273,30.74533107,30.98892207,1.11099278
530,29.10909091,31.04903678,32.49241147,32.54700855,30.11458333,31.06242621,1.496909044
531,29.23885918,31.78496503,30.41986063,32.12262522,30.40277778,30.79381757,1.168198888
532,29.21212121,29.80347826,32.10455312,32.41197183,31.04631218,30.91568732,1.397182751
533,29.97142857,31.30993151,32.83704974,33.38474576,29.86256781,31.47314468,1.61169192
534,29.34574468,30.18466899,31.17750439,32.58236273,29.09813875,30.47768391,1.430883526
535,29.3250444,27.39179104,32.83448276,31.71428571,31.46864111,30.54684901,2.173308225
536,30.00182815,30.43992933,30.92321429,31.98375451,31.51462995,30.97267125,0.797622226
537,28.94402985,29.83922261,31.53547297,32.98080279,31.37082601,30.93407085,1.573253561
538,29.02697495,30.66014235,29.63166954,31.94117647,29.85361552,30.22271577,1.124701732
539,30.28492647,29.72490706,29.65417376,32.76320583,29.79616725,30.44467607,1.319528816
540,28.01503759,32.84588441,29.72773973,32.24821429,30.8238255,30.7321403,1.947194669
541,28.93090909,29.66431095,30.50586265,31.66725352,30.32469775,30.21860679,1.019529035
542,29.16955684,29.12126866,30.18286656,33.18661972,30.85313531,30.50268942,1.666894315
543,29.75925926,30.59649123,30.4010327,33.3847487,28.30918728,30.49014383,1.84991565
544,29.79491833,30.01648352,30.91568297,31.99145299,32.19753086,30.98321373,1.100259762
545,29.3649635,29.50853242,31.79304348,31.11359725,30.40306122,30.43663958,1.037918979
546,31.10554562,31.55517241,32.06502636,32.84588441,30.45200698,31.60472716,0.912790828
547,29.5154265,31.64424779,29.97905759,32.11588785,29.13035714,30.47699537,1.326125749
548,27.8540146,29.36454849,30.49395509,32.35409253,29.80952381,29.9752269,1.645296924
549,28.45855379,30.50442478,30.29513889,31.84816754,31.15780446,30.45281789,1.26970685
550,28.44299065,29.24125874,30.56872852,31.7244898,31.38974359,30.27344226,1.401322365
551,30.36298932,30.54434783,30.07890223,33.40322581,31.27710843,31.13331472,1.343990503
552,28.50574713,28.79442509,30.09581882,34.13082437,32.98138748,30.90164058,2.528981337
553,29.99456522,29.05831904,30.50089767,31.49827586,31.87352445,30.58511645,1.138069548
554,29.18965517,31.6732852,31.10877193,31.67010309,32.74092409,31.2765479,1.307665271
555,30.8423913,29.94474153,29.99828179,34.09615385,32.46488294,31.46929028,1.786948106
556,30.65217391,29.74048443,30.43293718,34.06412478,29.64646465,30.90723699,1.817059194
557,26.83493282,30.51905626,29.83193277,32.24460432,28.95755518,29.67761627,1.995031305
558,26.73294347,30.82300885,28.87223169,32.89962825,28.02881356,29.47132516,2.424809162
559,29.87321429,30.06401384,31.51584507,31.31316726,32.4,31.03324809,1.056451469
560,31.00929368,28.88,32.60347826,32.0565371,29.50940171,30.81174215,1.598951041
561,30.41549296,30.87215412,31.185,33.03193277,31.16695652,31.33430727,0.998753794
562,31.69944341,31.64583333,31.54529617,32.82508834,30.77104377,31.697341,0.734100761
563,27.82725528,31.39929947,32.46037099,31.83187391,29.59693878,30.62314769,1.891357928
564,28.76717557,30.61061947,31.76034483,32.72516556,28.5626072,30.48518253,1.823947716
565,30.65355805,31.12,30.68936877,33.20985401,30.15344828,31.16524582,1.193156262
566,30.44545455,31.1457976,32.10120069,33.41901408,31.64656616,31.75160662,1.116527538
567,29.43470149,29.81578947,31.37651123,30.17565217,29.56457565,30.073446,0.781305887
568,28.83272727,31.20905923,30.02763385,33.28067227,30.83928571,30.83787567,1.641808938
569,27.26779026,31.32337434,31.30730051,31.54973822,32.84110535,30.85786174,2.104712492
570,31.40877193,32.43003413,32.59066427,33.5696649,30.3902027,32.07786759,1.215354136
571,30.65647482,31.99489796,31.69473684,29.61702128,32.14586995,31.22180017,1.068896895
572,30.87184116,32.36442142,29.48229342,31.6991453,29.03880071,30.6913004,1.417756445
573,28.00378072,31.97560976,29.42931034,31.29084381,30.17081851,30.17407263,1.561854852
574,27.39399625,29.75219684,31.96959459,32.10309278,31.64559068,30.57289423,2.01382061
575,30.3132969,31.60777385,32.76541096,32.57550336,31.23159785,31.69871658,1.006534912
576,30.8540146,30.11891892,30.96825397,31.4534687,30.33631485,30.74619421,0.529775508
577,29.45620438,30.20701754,30.59680284,32.46689304,29.70223752,30.48583107,1.192561132
578,28.38817006,29.50813743,30.70439189,33.02758621,30.27818182,30.38129348,1.721397126
579,29.2862254,31.83993115,30.89857651,32.79209622,32.2725724,31.41788034,1.379377027
580,28.76979742,28.79137931,31.78919861,31.42807626,31.90924658,30.53753963,1.613635182
581,30.98689139,29.87272727,31.31971581,31.59897611,30.53382084,30.86242628,0.680917871
582,27.63857678,30.01517707,31.64195298,31.50987433,28.94043321,29.94920287,1.707487928
583,30.09760589,31.25742574,32.50165563,30.9928952,30.33754513,31.03742552,0.944384238
584,31.76623377,29.99111901,32.08376068,32.96397942,29.51166966,31.26335251,1.458171964
585,29.20462633,29.88082902,31.79322638,33.60801394,32.98198198,31.49373553,1.911559167
586,31.17625232,30.20272572,30.58347386,32.28956835,31.55897436,31.16219892,0.819161397
587,30.9037037,31.13059034,30.47406082,30.38918919,31.11262799,30.80203441,0.350984994
588,29.7014652,29.46395564,29.85961872,32.73928571,30.30905861,30.41467678,1.335626519
589,31.30297723,29.02040816,31.36252189,31.55229358,29.52236136,30.55211245,1.186110134
590,30.13888889,31.41952055,31.2393617,32.94923858,31.28620102,31.40664215,1.003675338
591,29.51618705,31.84812287,32.53380783,31.58833619,31.08717949,31.31472669,1.132701972
592,29.98761062,31.61008403,29.89612676,32.00702988,29.91833031,30.68383632,1.036821109
593,31.19744059,31.6774744,32.5620438,32.64358108,30.07342657,31.63079329,1.061641582
594,29.64385965,31.56872852,29.38556338,32.80927835,29.60580205,30.60264639,1.516311397
595,29.81195079,29.8172232,31.18544194,30.64510166,31.71986418,30.63591635,0.840562811
596,31.97201493,29.0532646,31.36300175,31.63525305,29.94691781,30.79409043,1.241661867
597,29.35208711,29.67465753,28.90774908,33.49917355,32.97310924,30.8813553,2.174759135
598,29.96383363,29.88652482,32.35964912,34.56734007,33.44217687,32.0439049,2.085879265
599,29.57992565,30.60971223,31.44253859,31.796875,30.17039587,30.71988947,0.907705808
600,27.07824427,30.70689655,30.07867133,31.71150442,31.20424837,30.15591299,1.823490174
601,29.21455224,31.41366906,31.26727273,32.56842105,31.96521739,31.28582649,1.266243045
602,31.83629893,31.15646259,31.16928447,33.11111111,29.89084507,31.43280043,1.172920221
603,28.77333333,30.18466899,30.46830986,31.26916525,30.56576577,30.25224864,0.917994052
604,30.03896104,30.06352087,32.65384615,34.55902778,30.83247863,31.62956689,1.952483412
605,30.11764706,32.32352941,30.07169118,31.17281879,31.60390764,31.05791882,0.970802749
606,31.32984293,30.07986111,30.015625,32.08510638,32.58043118,31.21817332,1.157763648
607,28.5929368,30.46324786,30.06842105,32.53484321,30.57692308,30.4472744,1.410417069
608,28.1025641,31.55765921,31.13237925,33.52561983,29.6207483,30.78779414,2.048144099
609,28.73179396,30.04490501,29.1520979,32.33333333,32.89110708,30.63064746,1.880403181
610,30.27056673,28.3815331,31.26362039,33.66444073,30.60780985,30.83759416,1.909130481
611,33.57245081,30.55400697,30.62673611,33.55060034,29.84938704,31.63063625,1.788623824
612,30.01232394,30.52280702,29.2985348,34.10296684,30.24528302,30.83638312,1.881644859
613,29.13392857,30.38568935,28.37326389,30.60326087,30.59865093,29.81895872,1.012858981
614,29.20111732,31.78130511,32.03709949,30.20609319,31.98589065,31.04230115,1.276255598
615,30.3869258,30.9567474,32.93794326,32.41924959,30.26343154,31.39285952,1.216394708
616,30.8956044,29.75395431,30.85159011,32.04787234,31.51264755,31.01233374,0.858142931
617,31.04339964,29.91724138,31.07190635,32.68824532,30.88376068,31.12091067,0.996243839
618,29.41218638,31.0443686,30.57168459,31.92711864,29.29874776,30.4508212,1.112698983
619,29.82289803,30.27208481,29.95598592,34.17944535,33.03801653,31.45368613,2.014858778
620,29.76406534,29.96750903,30.04506066,30.59862779,30.95197256,30.26544707,0.492708719
621,32.15535714,29.24273504,30.88947368,32.22372881,30.35263158,30.97278525,1.259756047
622,30.67582418,30.09965035,30.88752197,32.39464286,32.49324324,31.31017652,1.074956683
623,30.41941392,30.00701754,32.41908007,32.75387263,29.93859649,31.10759613,1.367629754
624,29.87406015,32.06623586,30.04507513,30.25789474,30.77054795,30.60276276,0.884712148
625,28.28493648,31.60899654,30.50517241,31.81128748,30.95221843,30.63252227,1.411787172
626,29.59147425,28.65087719,30.47535211,31.50179856,29.68760908,29.98142224,1.068204874
627,31.7428023,30.82795699,31.29655172,32.31658291,31.31525424,31.49982963,0.559670545
628,30.39884393,30.72661871,29.98185118,32.58434783,29.77681661,30.69369565,1.119148878
629,30.99454545,31.07719298,31.42245989,31.60652921,30.60347826,31.14084116,0.390636301
630,29.63949275,29.82439926,29.75949367,34.04830054,30.52711864,30.75976097,1.870765352
631,26.76493256,31.1858864,29.89708405,32.8358714,30.75971731,30.28869835,2.240824788
632,32.34664247,31.26559715,30.74825175,33.38421053,31.88019967,31.92498031,1.015951939
633,31.83574007,29.46332737,30.5078534,31.92554992,29.98204668,30.74290349,1.102770493
634,29.64893617,30.81639929,30.48793103,32.34290541,31.03024911,30.8652842,0.979140634
635,30.60727273,29.68165468,30.79504132,32.66891892,31.08462867,30.96750326,1.086444815
636,30.16544118,30.63802559,31.95357143,32.48717949,31.25795053,31.30043364,0.943895095
637,29.53394495,32.78231293,30.11835334,32.72597865,29.97535211,31.0271884,1.591262638
638,30.56567426,30.4938918,30.81975737,33.3884007,30.58333333,31.17021149,1.246041837
639,30.3255814,31.24868651,29.77719298,33.83108108,30.58703072,31.15391454,1.587376588
640,30.31016043,32.47587354,29.97814208,30.75656743,32.67307692,31.23876408,1.252166058
641,30.81985294,30.73333333,30.36697248,33.17470882,31.88344595,31.3956627,1.143610317
642,28.3957115,30.10452962,30.15686275,33.15540541,31.55290102,30.67308206,1.782705916
643,30.80602637,30.70212766,30.09447415,30.21126761,32.35344828,30.83346881,0.902993439
644,31.02583026,31.87800687,30.10745234,31.60682226,31.95130435,31.31388322,0.766290488
645,31.92377495,30.19316239,31.74740484,33.67486819,32.87694974,32.08323202,1.310902662
646,29.46507353,31.20642978,31.27464789,31.89539007,30.04561404,30.77743106,0.992337552
647,27.5245283,30.00847458,30.32749562,34.45309735,30.9877836,30.66027589,2.493053172
648,29.80935252,30.5532646,32.40734266,33.67301038,28.96160878,31.08091579,1.927765141
649,31.7535461,31.67350427,31.14948454,32.52686308,31.32924694,31.68652899,0.530775268
650,29.34168157,30.43696028,30.61363636,33.98464164,31.71324864,31.2180337,1.760356956
651,28.47207207,30.69896194,30.95524957,32.2804878,31.52149533,30.78565334,1.428717088
652,29.18968692,28.75131349,30.45470693,32.49473684,30.60427807,30.29894445,1.463267633
653,29.11355311,29.38380282,28.46536412,32.375,31.01581722,30.07070745,1.594373407
654,32.00176678,31.2513181,31.48849558,31.89377289,31.37370242,31.60181116,0.328985394
655,29.95933457,31.92114695,30.4921466,32.40510949,30.1761658,30.99078068,1.100229728
656,29.78300181,29.21178637,29.70557491,32.9519573,29.31541219,30.19354651,1.561286821
657,30.19012797,31.06878307,30.98827471,33.99334443,32.26791809,31.70168965,1.480426171
658,30.72375691,29.65172414,30.86727273,31.31418919,29.87298748,30.48598609,0.699927699
659,30.9497307,32.59067358,30.9895288,31.87183811,30.68058076,31.41647039,0.794948346
660,31.82795699,29.94945848,29.93891798,33.57921635,29.95076401,31.04926276,1.632189051
661,29.28436911,30.05933682,31.16171617,34.44582593,30.51154529,31.09255867,1.995235418
662,28.69230769,30.24113475,33.93162393,33.56751825,31.67787611,31.62209215,2.214295142
663,29.64653641,30.63314711,31.96458685,31.89335664,33.92518248,31.6125619,1.61055043
664,32.70390071,28.97636364,30.81643357,30.33913043,31.25553663,30.81827299,1.357295327
665,31.45750452,31.13250883,32.23076923,31.5655058,29.42932862,31.1631234,1.048262974
666,32.33453888,31.40526316,30.32935154,32.53778559,30.80208333,31.4818045,0.953713696
667,27.42490842,30.93474427,31.4772344,32.55285962,31.95789474,30.86952829,2.01600544
668,31.89776952,31.63121784,31.4982699,32.62944162,30.58216783,31.64777334,0.738970766
669,30.40891473,30.54483926,30.54713805,32.31578947,30.46989967,30.85731623,0.817335927
670,29.86703097,30.51488616,30.70719178,33.19377163,33.28521127,31.51361836,1.606276463
671,29.99067164,30.68118467,30.98584071,33.04507513,30.60942761,31.06243995,1.165758633
672,31.71297989,29.56283186,30.65635739,32.63743676,30.32062392,30.97804596,1.207499891
673,29.27255639,28.91681416,31.09722222,33.35254237,29.78875639,30.48557831,1.803579437
674,28.83992467,31.71301248,30.35346359,33.81049069,31.10896309,31.1651709,1.828021151
675,31.64705882,29.94425087,30.3426087,33.43551089,30.5916955,31.19222496,1.403489255
676,29.17367459,29.41025641,31.61805556,33.28392857,31.33559322,30.96430167,1.700538336
677,28.96792453,30.73646209,31.43950178,32.08818342,33.15187713,31.27678979,1.567131151
678,31.03314917,29.91382406,30.88868941,33.56492411,31.24561404,31.32924016,1.350040153
679,31.40707965,30.94244604,31.05811966,31.92579505,31.03773585,31.27423525,0.4046294
680,31.03486239,31.64007092,29.74731183,33.36619718,33.29725086,31.81713864,1.542547139
681,30.62107209,30.81684982,29.55631399,32.59304348,33.37966102,31.39338808,1.556290687
682,29.53584229,30.83390411,29.97292724,32.9202773,30.63175676,30.77894154,1.304315707
683,27.97127469,32.14035088,33.29519071,32.62433862,32.74210526,31.75465203,2.154494478
684,29.36213235,31.32332155,31.57876712,32.639866,30.97345133,31.17550767,1.189324309
685,30.41100917,30.44142615,30.44660194,33.71232877,32.42881647,31.4880365,1.514307603
686,30.51957295,30.00363636,30.14700855,32.97512438,32.05818182,31.14070481,1.310822348
687,29.5,30.93939394,32.80617496,32.90714286,31.48797251,31.52813685,1.413913845
688,30.10351201,32.05344828,30.70731707,31.48700173,32.43425606,31.35710703,0.955999639
689,29.86642599,30.40715503,31.25524476,33.5026362,32.27681661,31.46165572,1.460258855
690,29.52700186,31.53736655,32.29145729,32.64147627,30.23049645,31.24555968,1.333363277
691,30.9554731,31.46607143,30.42184874,33.77700348,31.02910959,31.52990127,1.309778899
692,30.9037037,29.61256545,32.54898649,32.12568306,32.32565789,31.50331932,1.234046827
693,31.19314079,32.77447552,31.3153457,29.87387387,31.91423671,31.41421452,1.064381291
694,29.52319109,27.3442623,29.73628319,33.61964286,34.25565217,30.89580632,2.938957343
695,32.25568182,29.81755594,30.59407666,33.22916667,32.6010101,31.69949824,1.434016476
696,28.71478873,30.55555556,29.17939609,32.69945355,31.05743243,30.44132527,1.586282887
697,28.84774436,30.08510638,28.80656304,32.51079137,31.77758913,30.40555886,1.68824868
698,30.73083779,30.25539568,31.5716753,33.77358491,31.30633803,31.52756634,1.355422584
699,29.70673953,29.44919786,31.62326389,31.48947368,32.595,30.97273499,1.345906793
700,30.7679558,29.1125,30.29071804,35.07599309,33.21196581,31.69182655,2.410029784
701,32.17345133,29.9981685,31.20926244,33.16455696,32.48979592,31.80704703,1.232134259
702,29.07637655,31.0052356,29.16637782,31.93019197,31.70557491,30.57675137,1.372035071
703,31.8540146,29.74239714,29.8972973,30.42381786,32.52256944,30.88801927,1.236362031
704,29.46052632,32.55130435,30.89806678,33.94127517,31.63028169,31.69629086,1.689020766
705,31.50639854,29.79447323,31.68644068,32.06390328,32.04255319,31.41875378,0.938478659
706,29.92558984,30.8200692,29.58626761,32.85514834,30.04409171,30.64623334,1.314814944
707,30.50272232,31.8940754,31.76949153,33.24561404,31.32130584,31.74664183,0.999677808
708,30.19304348,29.43516874,30.96564195,33.34907251,32.50084602,31.28875454,1.616697305
709,30.48330404,30.68728522,31.24695652,33.32825719,31.73730298,31.49662119,1.135450016
710,29.57245081,29.80729167,30.63397548,32.55950266,32.23268206,30.96118054,1.37281123
711,31.69380531,31.23905109,30.13732394,33.06711409,33.29442509,31.88634391,1.312634829
712,30.14186851,30.91924399,29.86902655,33.03278689,32.94290657,31.3811665,1.516796056
713,30.567718,30.73263889,29.67931034,31.58961474,32.96245734,31.10634786,1.239446032
714,32.52898551,29.65172414,31.03703704,33.95904437,31.66247756,31.76785372,1.612749176
715,30.74295775,28.84335155,28.3470483,31.10321489,30.93085106,29.99348471,1.29474184
716,31.57431193,29.7009009,31.97639123,33.39506173,33.05201342,31.93973584,1.457943329
717,31.06028369,30.34925865,30.86050725,30.87260035,31.87067395,31.00266478,0.552454739
718,31.61441441,31.07329843,30.95559503,33.50343643,32.97594502,32.02453786,1.151956273
719,30.83243243,30.36050725,32.08869565,33.33104631,31.39816514,31.60216936,1.162062909
720,32.6654479,29.85689949,29.28547009,33.05400697,32.66376307,31.5051175,1.784050309
721,30.7723133,31.5061082,31.46180556,33.03119584,31.49270073,31.65282473,0.830490979
722,32.52142857,30.13204225,30.77504394,32.67075306,31.52512998,31.52487956,1.096401535
723,30.85764499,32.01923077,32.40517241,32.65309735,30.64791289,31.71661168,0.911405574
724,30.75186567,30.8006993,31.53508772,32.42727273,31.64695652,31.43237639,0.690746653
725,32.76736111,30.8006993,29.2688172,33.11816578,33.61471103,31.91395089,1.82394414
726,30.93761141,31.55897436,31.61317568,32.85588752,31.33754513,31.66063882,0.719090753
727,32.38419118,30.18848168,29.9566787,32.47619048,29.8488806,30.97088453,1.338193015
728,30.80316344,29.59826087,32.54434783,33.80434783,32.11672474,31.77336894,1.620923402
729,32.32862191,30.74048443,33.25176056,34.19964349,34.0541958,32.91494124,1.425994467
730,30.50268336,30.92333901,31.26758148,32.27289048,34.04895105,31.80308908,1.415661767
731,32.6749556,30.96638655,31.30088496,31.94642857,32.90161002,31.95805314,0.839591639
732,32.12414966,32.27504244,31.27454545,30.84916201,31.16151203,31.53688232,0.626986046
733,32.02338129,31.09075908,29.73480663,33.92539964,32.37651123,31.83017157,1.554274973
734,31.38917976,32.38644068,30.04667864,32.79151943,31.50675676,31.62411505,1.060807071
735,31.85561497,31.1584507,31.71029668,31.66134752,33.01964286,31.88107055,0.688588457
736,31.7137746,31.6360424,31.85888502,33.22504537,31.1774744,31.92224436,0.771582526
737,30.96391753,31.13082437,31.81046931,32.09800363,31.42198582,31.48504013,0.469745097
738,30.67590988,30.25806452,30.0565371,33.45364238,30.84521739,31.05787425,1.375972053
739,31.33941606,29.77797513,29.58181818,31.1294964,31.21317158,30.60837547,0.853690559
740,30.16574586,30.41043478,31.96527778,31.86231884,31.35776614,31.15230868,0.82627614
741,31.46011132,29.6332737,31.83978873,32.09430605,30.28158845,31.06181365,1.058230193
742,30.76630435,29.99316239,31.73274336,32.24428822,31.27592267,31.2024842,0.869573992
743,32.09351145,29.36209814,30.53818828,30.65116279,31.03098107,30.73518834,0.982825141
744,30.12433393,30.62564991,31.69758813,31.98185118,30.86111111,31.05810685,0.768114263
745,32.35915493,30.98096886,30.78777589,33.43868739,33.13277311,32.13987204,1.213680293
746,32.69244604,31.5483871,31.72241993,33.48634812,31.47887324,32.18569489,0.875910572
747,31.19473684,30.33898305,32.94326241,34.60465116,29.14770798,31.64586829,2.155800382
748,30.91489362,31.51256281,30.63814617,32.79274611,30.45709282,31.26308831,0.943863269
749,32.23369565,31.16556291,32.20909091,31.66965889,33.06412478,32.06842663,0.709347183
750,33.28014184,30.05486726,30.67753623,33.18563923,32.72156197,31.98394931,1.508005212
751,32.6975089,29.41621622,31.74591652,33.10070671,31.45663717,31.6833971,1.434627755
752,29.37732342,31.03208556,30.36200717,32.76895944,32.74506284,31.25708768,1.49039718
753,31.23148148,32.19145299,30.64946619,32.64285714,33.03384095,31.94981975,0.990040233
754,31.45974955,30.4232715,30.45869947,33.06206897,33.06312292,31.69338248,1.3173553
755,30.75909879,32.77664975,29.74280576,32.98269896,32.35640138,31.72353093,1.409653323
756,31.49541284,31.455,31.73960217,32.15166667,30.22654867,31.41364607,0.719117161
757,31.58540925,30.36717428,31.06502636,32.9286927,31.81978799,31.55321812,0.949875947
758,30.68158348,30.3479021,30.05861456,33.32118056,30.55789474,30.99343509,1.322492726
759,31.56706282,32.08978873,30.98021583,33.55723906,33.10217755,32.2592968,1.06525479
760,31.80327869,30.90069686,29.15798923,33.42931937,31.38813559,31.33588395,1.544042839
761,30.74692443,31.88447653,31.53636364,32.47100176,32.9005059,31.90785445,0.834985368
762,29.68515206,29.86643234,31.6961326,32.26013514,32.64674868,31.23092016,1.372179154
763,30.4375,31.60907504,32.09430605,33.69712352,31.17376491,31.8023539,1.221750279
764,32.30783582,31.81184669,31.12081784,31.87301587,31.37565217,31.69783368,0.461665078
765,31.46238532,29.96925859,30.93918919,32.69154229,32.06360424,31.42519593,1.045052321
766,30.5475763,30.34731544,29.91463415,32.05324459,31.43247863,30.85904982,0.866852143
767,29.95756458,31.59412781,33.81735986,32.49489796,31.04942339,31.78267472,1.462142266
768,32.69330855,29.25089606,31.671875,33.73588342,32.26341463,31.92307553,1.673245866
769,31.72232305,30.55809859,30.57291667,33.26153846,31.39763113,31.50250158,1.1078758
770,30.9070568,29.98954704,31.1826087,31.50170648,33.14948454,31.34608071,1.155003619
771,30.77402135,31.29867987,31.5643739,31.93115318,31.95172414,31.50399049,0.490302696
772,31.07944732,31.32394366,32.33274956,30.76292335,31.45704467,31.39122171,0.588917607
773,30.60070053,33,32.08602151,32.57094595,31.64656616,31.98084683,0.923918185
774,29.49272727,30.23407917,30.41695502,31.66302368,32.51864407,30.86508584,1.2096816
775,32.45155393,31.7630662,33.46234676,32.59240069,31.54700855,32.36327523,0.757428546
776,30.30244755,30.56173913,33.71505376,31.69913043,29.97594502,31.25086318,1.522578343
777,31.19180633,31.83537653,30.11619718,34.28956229,31.25742574,31.73807362,1.555592797
778,30.8024911,32.90391459,32.24352332,32.66383701,32.86294416,32.29534204,0.874587097
779,30.97292419,31.47226891,30.91622103,30.74385965,31.47368421,31.1157916,0.336799672
780,30.8491921,31.69601329,33.36082474,33.87293729,30.74259259,32.104312,1.440761365
781,32.23818182,30.89911504,31.75216638,32.17520661,32.71600688,31.95613535,0.682613076
782,30.80892857,30.05789474,31.39826087,32.71600688,31.43636364,31.28349094,0.976721509
783,33.52622378,31.09121622,30.94627383,31.49820144,31.65938069,31.74425919,1.037592444
784,30.91127542,30.28422877,30.61552028,35.18771331,30.8,31.55974756,2.041958698
785,31.47540984,31.9512605,30.68953069,34.21317158,32.57360406,32.18059533,1.328436758
786,31.7145488,32.65534805,33.68783069,31.87478261,32.86402754,32.55930754,0.799661531
787,30.36594203,31.45068027,33.05084746,32.57461407,32.98895028,32.08620682,1.156203257
788,32.74358974,30.18983051,29.63844797,34.00683761,31.26398601,31.56853837,1.805885195
789,31.51192661,29.69152542,31.21908127,34.2116041,31.68761553,31.66435058,1.628080054
790,32.9665493,30.38348624,31.03191489,34.48958333,31.05400697,31.98510815,1.701201209
791,32.22796935,31.53747715,32.1981982,32.42736486,33.71531532,32.42126498,0.797308974
792,32.71090909,31.6039783,30.72566372,33.24570447,31.90619469,32.03849005,0.979710355
793,30.32727273,31.91868512,31.07517483,36.42736486,31.44883303,32.23946611,2.412392734
794,29.92756184,31.09217391,32.71302817,31.88679245,31.61371841,31.44665496,1.031822785
795,29.68267581,29.27573529,32.11619718,33.08650519,31.85638298,31.20349929,1.645764552
796,30.22761194,30.85467128,33.04078014,33.75128645,31.7591623,31.92670242,1.469226409
797,33.17202268,31.6969697,31.9897084,33.55631399,32.08912656,32.50082827,0.812631908
798,30.59284497,29.27886323,33.17708333,33.72041166,31.4109589,31.63603242,1.831298683
799,33.88070175,30.40883978,31.67985612,32.04850746,31.14586995,31.83275501,1.300322915
800,30.74685817,31.33506045,30.91806331,33.91166667,30.13884007,31.41009773,1.463007037
801,32.75922671,29.66254417,32.16607774,32.20962199,33.27191413,32.01387695,1.390004574
802,32.5433213,32.57017544,30.95414462,32.11012433,31.92844677,32.02124249,0.657476721
803,32.36614853,30.60707965,30.70430108,34.96314908,31.99481865,32.1270994,1.764414605
804,32.01509434,30.3245614,31.75135135,31.13200723,32.89328744,31.62326035,0.963179443
805,30.59336824,31.61498258,31.32624113,32.52640545,30.56,31.32419948,0.813629726
806,31.38847584,30.21170396,32.17626527,31.06354515,32.54181185,31.47636041,0.922300067
807,33.39478261,30.8121547,31.88695652,31.95400341,31.96422182,32.00242381,0.918223857
808,33.15570934,30.42908438,32.13175676,32.03191489,31.07342657,31.76437839,1.04913881
809,32.72395833,29.43716814,31.81543624,30.08181818,32.99819168,31.41131452,1.586611303
810,32.77696527,32.02317291,31.7195122,32.04576271,30.4741533,31.80791328,0.840937163
811,32.30050934,28.88712522,32.31578947,32.78833333,31.26629423,31.51161032,1.569011588
812,31.52464789,32.96256684,31.84182777,33.49740933,31.74862385,32.31501514,0.864112984
813,31.21276596,29.26211849,30.92014519,31.31009174,33.4112628,31.22327684,1.477579162
814,32.6875,31.18166667,31.98724954,32.11383538,30.2322357,31.64049746,0.953182431
815,30.86510791,30.79755672,30.41756272,33.70051635,31.72552448,31.50125364,1.319214788
816,29.98907104,28.54774775,32.12568306,31.58793103,29.65124555,30.38033569,1.461810776
817,32.51811594,32.31345826,29.60530973,30.71929825,33.9493007,31.82109658,1.686800203
818,32.8287796,31.24394464,32.39857651,33.08703375,32.55892857,32.42345261,0.709725565
819,29.47744361,32.59013605,31.60281195,31.55613126,30.86643234,31.21859104,1.150902359
820,31.21771218,30.4921466,32.18367347,32.67222222,30.10928962,31.33500882,1.087995193
821,30.34896811,29.65853659,31.79792746,32.23603604,31.33992806,31.07627925,1.057626872
822,32.61433447,30.65719361,32.51327434,31.65953654,32.18511797,31.92589138,0.80104775
823,31.82311734,30.44158076,29.8071066,33.09615385,33.55614973,31.74482165,1.625293419
824,33.10810811,28.86456401,31.98450947,31.1009009,32.61724138,31.53506477,1.670901305
825,32.92035398,27.93103448,30.72775801,33.39572193,31.18101933,31.23117755,2.16133412
826,33.4955595,31.38554217,32.24452555,33.4745167,32.31907308,32.5838434,0.900790061
827,31.71225577,30.29037801,32.01032702,31.66262976,33.20833333,31.77678478,1.040489512
828,30.70205479,29.82210708,29.92178771,31.05752961,31.65148862,30.63099356,0.772279602
829,32.23669725,30.29010239,31.48663102,34.28091873,32.83828996,32.22652787,1.490978627
830,32.30258303,31.278798,31.4467354,33.89965986,32.56369983,32.29829522,1.048732024
831,31.35045872,32.69322034,31.35467128,31.8313253,30.04528986,31.4549931,0.959568622
832,29.3633157,31.07540395,32.69230769,32.90659341,32.24551971,31.65662809,1.464491559
833,30.03074141,31.28473413,31.11643836,34.57286432,30.92733564,31.58642277,1.738194096
834,34.01776199,31.68855219,32.44815466,34.39054291,31.0516934,32.71934103,1.448786474
835,30.71830986,31.9524618,33.6875,32,30.44816054,31.76128644,1.286072573
836,29.65335753,31.89601386,31.28521739,34.27179487,33.1,32.04127673,1.760041993
837,31.87636364,32.85585586,32.46689895,33.27226027,33.44055944,32.78238763,0.632253015
838,32.80839416,31.17953321,31.32525952,32.18499127,31.82446809,31.86452925,0.662422296
839,32.80392157,30.86569873,31.30809859,33.29055258,31.70666667,31.99498763,1.020184005
840,30.74484053,30.16958042,31.68983051,33.63468013,32.24745763,31.69727784,1.350673643
841,32.4283054,30.65968586,31.4611399,32.55675676,31.09598604,31.64037479,0.82928065
842,32.35778175,32.2754386,31.00181818,33.36241611,33.9739777,32.59428647,1.138763004
843,33.27643785,30.70671378,33.56869565,31.56063269,33.70639033,32.56377406,1.348915723
844,32.36380256,30.48324515,31.06040268,31.65880218,33.39750446,31.79275141,1.136927378
845,30.64326376,33.7533557,32.94444444,30.69160584,32.33394161,32.07332227,1.378721896
846,33.84574468,31.51986183,31.33333333,34.02439024,35.14431239,33.1735285,1.67188226
847,33.04107143,30.17211704,31.69503546,31.89726027,32.82352941,31.92580272,1.137894895
848,32.42123894,29.6722973,32.86610169,32.74450085,32.5979021,32.06040817,1.345297082
849,32.75935829,31.07470289,32.44326241,34.43076923,30.63230241,32.26807904,1.504093183
850,32.41176471,31.56770833,31.6148532,31.86372007,33.83096085,32.25780143,0.941202196
851,32.72321429,29.48049645,32.13412564,33.00357143,32.84736842,32.03775525,1.466883454
852,30.01698113,30.42342342,32.57342657,32.28091873,32.72241993,31.60343396,1.280747665
853,34.02811951,30.52777778,31.29259897,33.66386555,32.95296167,32.49306469,1.520044717
854,33.60036832,30.767642,33.13869863,33.90971039,31.10163339,32.50361055,1.463083902
855,31.25090909,30.895189,31.357022,32.03030303,33.57848325,31.82238127,1.064184055
856,33.39310345,31.64736842,31.92411467,33.06939502,33.86724138,32.78024459,0.956181576
857,31.80169492,32.55334539,32.24094203,33.08406305,31.22669104,32.18134728,0.709283853
858,33.13898917,29.85638298,31.8633218,31.66489362,33.05204461,31.91512643,1.331742067
859,32.36363636,30.65425532,30.23518519,33.43617021,32.48080439,31.83401029,1.342928359
860,33.2010582,31.38879159,34.41567291,31.71084337,33.44326241,32.8319257,1.260724816
861,33.72592593,32.94675541,32.00175439,31.85763889,34.04054054,32.91452303,0.984565857
862,31.71727749,31.72271914,31.16607774,32.16901408,32.49103943,31.85322558,0.503541173
863,32.52006981,32.45486111,32.8877193,33.33159722,30.5044405,32.33973759,1.08376174
864,34.19371728,31.40974729,31.28051002,34.11052632,32.47269625,32.69343943,1.409958461
865,32.4283054,33.51096121,32.25795053,32.57671958,33.68495575,32.89177849,0.657328822
866,33.31625442,31.68551237,31.60900901,30.93085106,34.2973913,32.36780363,1.390053129
867,30.64233577,29.23434705,30.36379928,32.16550523,32.84050179,31.04929782,1.447748537
868,31.06927176,31.40681004,29.85915493,32.28140704,31.18793103,31.16091496,0.868860518
869,31.74816176,33.38461538,31.79195804,33.72154116,31.97288136,32.52383154,0.950829332
870,30.47005445,30.99653979,31.41385435,32.39285714,32.7486819,31.60439753,0.951786116
871,33.06569343,30.27272727,32.55304348,32.94098361,33.32399299,32.43128816,1.238284184
872,31.74048443,30.86818981,31.56152513,34.95509499,34.22107081,32.66927303,1.80046611
873,31.54497354,32.66840278,31.65224626,34.03177258,30.47302158,32.07408335,1.342298885
874,32.64359862,30.17421603,32.03372681,32.19170984,30.20848708,31.45034768,1.170953308
875,32.81021898,30.96830986,31.70598592,31.74561404,31.50090416,31.74620659,0.670640929
876,31.15925926,31.40070299,31.59929701,34.97264957,33.52991453,32.53236467,1.657316205
877,31.51232394,31.03552398,31.14462081,32.99115044,31.30357143,31.59743812,0.799504082
878,32.97586207,31.71452991,30.24137931,33.27874564,32.42397138,32.12689766,1.210472402
879,31.86909091,31.35581788,30.26868327,32.35924007,32,31.57056643,0.811873275
880,32.94890511,31.85087719,32.6366782,33.20486111,30.92491468,32.31324726,0.92802171
881,33.77797513,31.70668954,30.36631944,32.80902778,31.71626298,32.07525497,1.286745395
882,32.18498168,31.93128391,30.21107266,33.27036395,31.57867133,31.83527471,1.106217818
883,31.28415301,31.09246575,31.24460432,33.12413793,33.35416667,32.01990553,1.11827437
884,33.40942029,29.68674699,31.91342756,32.31150442,33.07744108,32.07970807,1.463834625
885,32.02054795,30.50590219,32.66034483,32.40584416,32.33868093,31.98626401,0.858381709
886,30.53308824,30.93923611,30.87027027,34.04827586,31.0994575,31.4980656,1.440491191
887,33.2236136,31.82782609,31.02079723,35.0952381,31.80814941,32.59512488,1.60718306
888,32.31971581,32.17785235,32.1507799,31.2137931,31.49652778,31.87173379,0.486294327
889,32.34046346,31.64147627,32.6799308,33.27241963,34.21768707,32.83039545,0.974187508
890,31.64579606,31.8245614,30.39759036,32.46315789,31.65128205,31.59647756,0.749320259
891,32.46138996,31.57602862,32.54974705,32.1797153,31.36619718,32.02661562,0.530404536
892,32.24264706,30.66037736,31.7440678,33.14795009,32.36741768,32.032492,0.917397708
893,33.87364621,30.72727273,32.17647059,32.4856176,31.13097345,32.07879611,1.237084693
894,29.78715596,32.6369863,31.93060498,32.92918826,33.40592334,32.13797177,1.418809022
895,32.23132969,30.60714286,32.17647059,35.43894389,32.58855098,32.6084876,1.756854282
896,32.82238011,29.91504425,32.29668412,33.17204301,32.02961672,32.04715364,1.272282951
897,30.26241135,33.0359589,32.16788321,32.34532374,31.72839506,31.90799445,1.033356494
898,30.92280702,31.79195804,31.88870432,34.50933786,32.48542024,32.3196455,1.345135309
899,34.34759358,31.67433628,29.33699634,33.05272727,29.87201365,31.65673343,2.106907799
900,30.48824593,30.94690265,28.94326241,31.00344234,32.04882155,30.68613498,1.12942057
901,32.53819444,30.90121317,31.84201389,34.62745098,29.91237113,31.96424872,1.787263798
902,30.21184919,29.24280576,30.40035587,33.25989673,30.5220339,30.72738829,1.502704686
903,32.15248227,32.95053004,31.66725352,34.17462932,32.18696398,32.62637183,0.979762512
904,34.2206655,30.07130435,33.27173913,32.32019704,31.61928934,32.30063907,1.586197504
905,31.12478032,30.63993174,28.2287234,32.67558528,32.28596491,30.99099713,1.752575233
906,30.70772059,30.09401709,31.76545455,32.97682709,31.69006849,31.44681756,1.104305569
907,32.30622837,29.8452381,30.81882771,35.10561056,30.97902098,31.81098514,2.039639962
908,32.13863216,32.55456172,29.96942446,33.40517241,32.51864407,32.11728696,1.286926049
909,33.81964286,31.51041667,31.72145329,34.04974271,31.47546531,32.51534417,1.301639735
910,32.74779541,30.63093146,31.10178571,32.94818653,34.84417808,32.45457544,1.672987452
911,31.81834215,29.90518784,30.80208333,33.24870466,31.42833052,31.4405297,1.242706338
912,32.52877698,32.40374787,32.75042159,32.93043478,33,32.72267624,0.255026524
913,31.29965157,30.67402377,30.75302245,33.73035714,34.1507799,32.12156697,1.684469595
914,34.86010363,31.69931271,30.37017544,32.29491525,31.26071429,32.09704426,1.696567426
915,33.20588235,31.58245614,31.19343696,33.25906736,32.82659933,32.41348843,0.960819015
916,32.73286467,32.33044983,31.3830156,32.71816638,34.02586207,32.63807171,0.950152621
917,32.39317774,31.30619469,31.28082192,34.06034483,31.55594406,32.11929665,1.175182932
918,32.45036765,31.97058824,29.5,33.72084806,33.45172414,32.21870562,1.679535378
919,31.07207207,31.72482014,31.06003431,33.54276316,31.93309859,31.86655765,1.014380274
920,32.82897033,31.77374784,31.05052265,33.92487479,31.44178082,32.20397929,1.167112137
921,33.1426087,29.66835017,32.59463987,33.89464883,32.04974271,32.26999805,1.606503651
922,32.76816609,31.6043956,31.64309764,33.13105925,32.07863248,32.24507021,0.681751845
923,33.31732419,30.54888508,33.15964912,31.98776224,30.4835924,31.8994426,1.36335491
924,31.98960139,33.29059829,32.70402802,33.49155405,32.49744463,32.79464528,0.607512677
925,33.20411664,31.63121784,33.69473684,32.06445993,31.00172712,32.31925167,1.112331538
926,31.87889908,29.47535211,30.91561939,34.47474747,32.96121417,31.94116644,1.910195965
927,32.62388592,30.50727273,29.24777184,33.79731993,33.35062612,31.90537531,1.949487683
928,32.19593346,30.61497326,29.97137746,32.89148581,31.95804196,31.52636239,1.198628684
929,33.92636986,30.99824561,31.18890815,32.83592401,32.66137566,32.32216466,1.223674699
930,30.8812616,30.51462995,30.39861352,33.43106457,32.49911817,31.54493756,1.349443784
931,30.98545455,30.15053763,31.9773913,33.62886598,31.23551402,31.5955527,1.31054185
932,32.56695652,30.96245734,32.59625213,33.02014652,31.1754386,32.06425022,0.92916778
933,33.93526405,30.58998145,30.54159292,32.30490018,31.1358885,31.70152542,1.436538193
934,32.42545455,32.58159722,33.53687822,32.92955326,34.27350427,33.1493975,0.759700498
935,31.23920863,30.06140351,29.4751773,31.53636364,32.53442029,30.96931467,1.214567004
936,31.93048128,31.83362522,32.12842466,32.63541667,32.41595925,32.18878142,0.334511075
937,31.28793103,31.15,31.28305085,33.14634146,32.02669039,31.77880275,0.838708576
938,32.21174377,31.43304348,32.56506849,31.67311072,33.29725086,32.23604346,0.741065336
939,31.84352518,31.75555556,31.80769231,33.07859532,34.47222222,32.59151812,1.18817106
940,33.70519263,32.55821918,32.53956835,33.3452381,32.39861352,32.90936635,0.579708332
941,34.80144404,32.24620573,31.80217786,31.42754919,31.40035907,32.33554718,1.420576399
942,32.77614679,30.66164154,30.70686456,33.78108581,32.26223776,32.03759529,1.350904766
943,31.38077634,31.15699659,31.52430556,32.62414966,32.3728223,31.81181009,0.646502117
944,32.01916376,30.10069444,31.73392857,32.71923744,30.91272727,31.4971503,1.014112691
945,33.79856115,30.82465278,31.39317774,33.25432526,32.69090909,32.3923252,1.251557876
946,30.88014311,30.9588551,31.93333333,32.95847176,32.18956522,31.7840737,0.875212669
947,32.62388592,30.19039146,32.5659051,33.24190801,32.36535163,32.19748842,1.168864215
948,31.6061706,29.92385787,30.16526138,33.12136752,33.52820513,31.6689725,1.648993143
949,32.59352518,31.17699115,34.20634921,33.67346939,32.95585739,32.92123846,1.158485449
950,33.84303351,31.2296173,31.20315236,33.73657718,32.36626917,32.4757299,1.28874812
951,33.8330373,31.24444444,31.72633391,34.54833333,33.14183124,32.89879604,1.393233001
952,32.08759124,29.27852349,32.66666667,31.89261745,32.66893039,31.71886585,1.40733506
953,32.03790614,31.26252159,32.66548673,32.83972125,31.96258503,32.15364415,0.627830174
954,31.46994536,31.51629503,31.6358885,33.21691176,31.37088388,31.84198491,0.774487426
955,30.85090909,32.29812606,32.75638842,31.28646749,31.38391225,31.71516066,0.784926433
956,33.02105263,31.6369863,31.38779174,31.48426573,31.82425308,31.8708699,0.663818927
957,32.48518519,30.27824621,30.16123499,34.26101695,32.00357782,31.83785223,1.700121209
958,31.46224678,30.59540636,30.75132275,34.36215334,33.00172414,32.03457067,1.612335318
959,32.18132855,30.828125,30.49460432,31.91021127,32.37323944,31.55750171,0.842723746
960,32.55793226,29.50433276,33.13774597,32.35578584,32.83479789,32.07811894,1.468593506
961,33.98464164,30.72711572,30.95254833,34.35051546,34.71858407,32.94668104,1.942343245
962,33.28446771,31.74446337,31.45580589,29.89455185,30.51580699,31.37901916,1.296047677
963,31.64835165,29.41811847,30.39273356,32.23931624,30.19190141,30.77808427,1.143916155
964,34.06785714,30.87889273,30.66024518,32.21024735,30.3884007,31.64112862,1.526873484
965,30.64568345,30.1732852,31.41100917,32.90582192,31.62944162,31.35304827,1.046788499
966,31.48837209,32.28298611,30.95487365,30.90301003,32.61709402,31.64926718,0.775122217
967,32.9982548,30.98967298,30.12283737,34.05344828,32.76655052,32.18615279,1.594678502
968,32.07653061,30.74482759,32.00894454,34.0224,32.10598291,32.19173713,1.172488084
969,32.45407279,30.55902778,30.97853309,32.15051903,32.82162162,31.79275486,0.975825678
970,32.98445596,30.791019,32.117338,32.39298246,34.12606474,32.48237203,1.220218156
971,31.78103448,30.54270463,31.14634146,33.11921708,33.97297297,32.11245413,1.412659564
972,30.57913669,31.27598566,29.41039427,34.17657046,31.07345576,31.30310857,1.761871307
973,31.80742049,30.32695652,31.17335766,32.495637,31.03658537,31.36799141,0.820997624
974,32.00533808,31.54086957,30.04903678,34.90451389,33.3440678,32.36876522,1.842543553
975,31.32664234,33.74271012,31.36731107,31.27083333,31.40901213,31.8233018,1.07419549
976,31.28233151,31.93208829,31.66047297,33.52658662,33.73549488,32.42739485,1.125168437
977,33.65992647,29.8122807,30.83508772,34.3637931,33.55668359,32.44555432,1.994785742
978,34.10994764,30.61418685,31.83737024,33.33737024,31.37321429,32.25441785,1.436713512
979,31.79930796,30.34210526,30.31205674,33.81067126,33.45561139,31.94395052,1.659794559
980,33.87033748,31.01353638,30.75304348,32.82601351,33.06176962,32.30494009,1.357468606
981,32.32692308,31.66779661,30.29929577,34.232358,32.69055944,32.24338658,1.438205662
982,34.44350759,32.46349745,29.228471,34.6863711,31.48173913,32.46071725,2.252266319
983,32.33333333,31.32337434,31.14236707,30.25795053,31.5790378,31.32721261,0.750532951
984,31.5137931,30.79227941,32.49912434,35.31770833,31.72097054,32.36877515,1.75707013
985,31.07521368,30.93368237,32.98426573,33.54208754,32.57410562,32.22187099,1.164317357
986,32.97695035,30.38188277,31.8659612,32.98786828,33.16404887,32.27534229,1.17712875
987,34.34697509,30.64695009,32.28291815,32.44839858,33.3667263,32.61839364,1.376229212
988,32.87522282,30.86940966,32.85071942,34.18227425,31.34083045,32.42369132,1.329212807
989,33.74398625,30.17359855,29.81918819,33.48903879,32.13333333,31.87182902,1.822501422
990,33.45598592,31.70151771,32.74414414,31.97955707,32.65284974,32.50681092,0.690123422
991,33.54275742,33.04965753,30.96947935,32.80628272,33.31889081,32.73741357,1.026465433
992,32.45644599,30.52061856,33.30671506,34.64620939,33.80510018,32.94701784,1.571703974
993,33.16129032,32.22862129,31.92239859,30.79779412,34.42783505,32.50758787,1.365498046
994,33.33448873,32.72289157,30.20214669,31.67513612,32.52280702,32.09149403,1.211684454
995,34.11816578,32.56239316,32.20248668,32.71621622,32.88481675,32.89681572,0.727734052
996,33.11206897,32.66037736,32.94474153,33.76532399,31.34635879,32.76577413,0.891192706
997,33.54078014,31.61996497,30.10611511,32.5034965,34.35264055,32.42459945,1.657726819
998,33.35879218,31.58578856,32.03629764,33.45878136,32.79401408,32.64673477,0.819508537
999,33.84228769,30.44178082,30.6862069,33.79965157,32.91946309,32.33787801,1.66293969

==> experiment_1/PPO_RRR.csv <==
Step,PPO_RRR_1 - Mean Episode Reward,PPO_RRR_2 - Mean Episode Reward,PPO_RRR_3 - Mean Episode Reward,PPO_RRR_0 - Mean Episode Reward,PPO_RRR_4 - Mean Episode Reward,AVERAGE,STDEV
0,1.774566474,2.025,1.705128205,1.583333333,1.954248366,1.808455276,0.180729125
1,2.360215054,2.22972973,2.388571429,1.704819277,1.662790698,2.069225237,0.357211245
2,2.59375,2.086294416,2.945945946,2.045454545,2.494791667,2.433247315,0.375222684
3,2.64321608,2.454081633,2.962765957,3.084745763,2.298578199,2.688677526,0.33214228
4,3.111111111,3.22310757,2.25862069,3,3.163366337,2.951241141,0.395780045
5,3.003875969,3.011406844,2.848484848,2.977777778,3.079646018,2.984238291,0.084701149
6,3.178861789,3.126436782,2.689956332,3.020491803,3.432,3.089549341,0.26974681
7,3.1375,3.239700375,3.163179916,3.096491228,2.87966805,3.103307914,0.135478702
8,3.55785124,2.992277992,3.12109375,3.076086957,3.559183673,3.261298722,0.27523255
9,3.118705036,3.25631769,3.306451613,2.969811321,3.008474576,3.131952047,0.148010722
10,3.350340136,3.359550562,3.547008547,3.28627451,3.552529183,3.419140588,0.122556722
11,3.585284281,3.468013468,3.832,3.310606061,3.445255474,3.528231857,0.195833083
12,3.501706485,3.721611722,3.561594203,3.184782609,3.425454545,3.479029913,0.197249093
13,3.452459016,3.5,3.313207547,3.373770492,4.014035088,3.530694429,0.279556249
14,3.526479751,3.394230769,3.128301887,3.247272727,3.496323529,3.358521733,0.168709725
15,3.664772727,3.709150327,3.559859155,3.26875,3.564393939,3.55338523,0.171646626
16,3.412650602,3.543604651,3.119873817,3.592814371,3.370629371,3.407914562,0.185053929
17,3.594674556,3.498498498,3.303754266,3.465798046,3.347402597,3.442025593,0.117397291
18,3.412650602,3.40397351,3.313380282,3.434131737,3.425531915,3.397933609,0.048668024
19,4.003058104,3.655913978,3.388349515,3.798882682,3.474393531,3.664119562,0.247564563
20,3.663663664,3.47107438,3.496774194,3.537216828,3.642642643,3.562274342,0.086565639
21,3.458015267,3.611979167,3.5,3.573065903,3.420895522,3.512791172,0.07918353
22,3.741854637,3.635416667,3.387931034,3.506775068,3.735897436,3.601574968,0.152886333
23,3.575980392,3.604774536,3.895899054,3.491891892,3.617737003,3.637256575,0.152657861
24,3.636585366,3.547738693,3.803076923,3.813411079,3.610027855,3.682167983,0.119579397
25,3.887804878,3.57782516,3.680981595,3.651948052,3.514534884,3.662618914,0.141667423
26,3.646489104,3.825991189,3.614084507,3.553140097,3.606321839,3.649205347,0.104357095
27,3.550724638,3.779735683,3.601823708,3.537815126,3.607843137,3.615588458,0.096759723
28,3.659192825,3.618721461,3.554896142,3.868556701,3.90625,3.721523426,0.156493363
29,3.584988962,3.599547511,3.53008596,4.002638522,3.623655914,3.668183374,0.190096047
30,3.536423841,3.533477322,3.738666667,3.763231198,3.609625668,3.636284939,0.109372909
31,3.66359447,3.681222707,3.5,3.567010309,3.592493298,3.600864157,0.073794175
32,3.587837838,3.674369748,3.603723404,3.811455847,3.913043478,3.718086063,0.14025053
33,3.635789474,3.674518201,4.016,3.587677725,3.657068063,3.714210693,0.171812426
34,3.799086758,3.973273942,3.756097561,3.629186603,3.512315271,3.733992027,0.174718756
35,3.571428571,3.510869565,3.651741294,3.571753986,3.642032333,3.58956515,0.058003979
36,3.669491525,3.794117647,4.0475,3.880266075,3.895833333,3.857441716,0.139151204
37,3.819085487,3.807610994,3.655172414,3.881974249,3.4,3.712768629,0.193694624
38,3.865263158,3.742454728,3.644768856,3.857142857,3.631067961,3.748139512,0.111829373
39,3.652892562,3.602409639,3.769574944,3.742092457,3.620347395,3.677463399,0.074431987
40,3.63253012,3.738,3.573394495,3.654266958,3.625882353,3.644814785,0.059964647
41,3.86440678,3.72815534,3.668845316,3.909090909,3.72517321,3.779134311,0.102267333
42,3.872651357,3.72972973,3.605990783,3.56512605,3.780051151,3.710709814,0.126051328
43,3.684647303,3.658153242,3.689655172,3.916488223,3.611793612,3.71214751,0.118325377
44,3.669902913,3.737044146,3.644495413,3.679752066,3.673378076,3.680914523,0.034118511
45,3.741106719,3.654064272,3.645833333,3.892787524,3.801452785,3.747048927,0.103833485
46,4.007633588,3.758893281,3.614203455,3.654347826,3.619450317,3.730905693,0.16527587
47,3.847490347,3.701851852,3.774403471,3.964705882,3.931677019,3.844025714,0.108764794
48,3.965517241,3.649056604,3.756465517,3.76459144,3.595505618,3.746227284,0.14202932
49,3.706099815,3.689265537,3.711798839,3.636743215,3.510204082,3.650822298,0.083999001
50,3.726027397,3.763250883,3.756147541,3.709864603,3.684989429,3.728055971,0.032471473
51,3.95463138,3.944649446,3.845991561,3.676156584,3.962655602,3.876816915,0.121695721
52,3.642201835,3.824953445,3.748076923,3.734875445,3.699009901,3.72982351,0.067148064
53,3.76481149,3.729366603,3.759615385,3.914742451,3.713968958,3.776500977,0.080100523
54,3.660777385,3.677179963,3.886051081,3.817689531,3.855445545,3.779428701,0.103855335
55,3.804618117,3.772811918,3.71539961,3.80141844,3.786427146,3.776135046,0.036250169
56,3.80475382,3.752310536,3.602040816,3.612208259,3.919087137,3.738080114,0.133942007
57,3.655821918,3.817359855,3.725135624,3.95706619,3.79886148,3.790849013,0.112855815
58,3.701986755,3.758992806,3.608445298,3.724738676,3.845098039,3.727852315,0.086100302
59,3.785964912,3.733096085,3.680811808,3.730375427,3.63229572,3.71250879,0.058261674
60,3.759599332,3.839797639,3.705454545,3.84040747,3.608445298,3.750740857,0.097913943
61,4.075657895,3.641571195,3.861060329,3.706953642,3.848368522,3.826722317,0.167512725
62,3.772963605,3.850420168,3.773333333,3.908945687,3.727634195,3.806659398,0.072229678
63,3.974271012,3.761983471,3.851916376,4.009756098,3.719607843,3.86350696,0.127284918
64,3.847962382,3.846702317,3.786764706,3.821311475,3.663299663,3.793208109,0.076758032
65,3.783828383,3.787052811,3.663212435,3.812995246,3.741197183,3.757657212,0.058741122
66,3.749196141,3.718430034,3.709731544,3.750390016,3.673431734,3.720235894,0.031828442
67,3.693574959,3.706576728,3.807017544,3.643387816,3.726277372,3.715366884,0.059690919
68,3.782820097,3.720588235,3.643717728,3.777604977,3.737614679,3.732469143,0.056162506
69,3.681063123,3.919720768,3.688380282,3.872785829,3.908921933,3.814174387,0.119473012
70,3.753378378,3.601724138,3.658415842,3.73290938,3.701627486,3.689611045,0.060791987
71,3.720930233,3.813263525,3.766339869,3.719354839,3.746003552,3.753178404,0.038790793
72,3.784893268,3.889483066,3.764808362,3.644230769,3.735915493,3.763866192,0.088482344
73,3.692429022,3.759197324,3.665540541,3.714506173,3.851398601,3.736614332,0.072763343
74,3.934747145,3.69516129,3.733333333,3.792393027,3.691252144,3.769377388,0.100979742
75,3.681892333,3.775,3.740432612,3.744945568,3.798611111,3.748176325,0.043952098
76,3.753846154,3.880131363,3.702020202,3.833592535,3.744224422,3.782762935,0.072292885
77,3.815151515,3.900156006,3.802047782,3.806800618,3.793459552,3.823523095,0.04355265
78,3.918876755,3.767326733,3.903169014,3.719047619,3.656666667,3.793017358,0.114779154
79,3.828200972,3.789559543,3.847020934,3.843653251,3.672727273,3.796232395,0.072712182
80,3.723370429,3.765354331,3.696517413,3.794162826,3.854974705,3.766875941,0.061950249
81,3.76056338,3.761102603,3.706081081,3.731818182,3.76076555,3.744066159,0.02466854
82,3.794542536,3.81570997,3.874785592,3.898305085,3.834670947,3.843602826,0.042512951
83,3.805732484,3.690909091,3.691399663,3.713166144,3.755980861,3.731437649,0.049248208
84,3.778830964,3.953416149,3.806956522,3.838333333,3.825077399,3.840522873,0.066934371
85,3.909516381,3.764252696,3.878535774,3.771384137,3.73442623,3.811623043,0.077270445
86,3.718901454,3.769706337,3.771836007,3.8768,3.854199683,3.798288696,0.065400867
87,3.733755943,3.833865815,3.836206897,3.858914729,3.869029276,3.826354532,0.053873201
88,3.720062208,3.809904153,3.690163934,3.786910198,3.688498403,3.739107779,0.056162133
89,3.663076923,3.756097561,3.828813559,3.871987952,3.797468354,3.78348887,0.079578832
90,3.820554649,3.747747748,3.792184725,3.7515625,3.915447154,3.805499355,0.068441384
91,3.911585366,3.7904,3.715736041,3.936459909,3.834154351,3.837667133,0.089913334
92,3.808477237,3.730182927,3.78817734,3.881804044,3.755301794,3.792788668,0.058128902
93,3.963020031,3.795665635,3.807443366,3.838509317,3.845779221,3.850083514,0.066495552
94,3.980424144,3.724193548,3.680327869,3.833333333,3.755407654,3.79473731,0.117879194
95,3.806656101,3.850157729,3.86984127,3.685887709,3.714754098,3.785459381,0.08165359
96,3.926093514,3.73993808,3.693979933,3.905426357,3.740196078,3.801126793,0.106574083
97,3.900928793,3.812792512,3.869918699,3.767830046,3.769726248,3.824239259,0.059692109
98,3.944700461,3.765258216,3.80861244,3.784638554,3.72593801,3.805829536,0.083322602
99,3.959398496,3.787925697,3.782958199,3.854572714,3.817610063,3.840493034,0.072342862
100,3.741691843,3.909090909,3.72,3.819345661,3.74488189,3.787002061,0.077891264
101,3.78440367,3.72943038,3.67381317,3.898403483,3.768860353,3.770982211,0.083049978
102,3.739520958,3.884012539,3.945249597,3.739322533,3.880690738,3.837759273,0.093377197
103,3.730182927,3.762052877,3.769230769,3.803519062,4.02435312,3.817867751,0.118333826
104,3.931343284,3.796661608,3.857615894,3.99272198,3.863565891,3.888381731,0.075345083
105,3.904903418,3.699074074,3.8336,3.822443182,3.848200313,3.821644197,0.075505529
106,3.764705882,3.792481203,3.731629393,3.797235023,3.83015873,3.783242046,0.037046579
107,3.787365177,3.736842105,3.761526232,3.851739788,3.897209985,3.806936658,0.066172105
108,3.72179289,3.780031201,3.95659164,3.911208151,3.727707006,3.819466178,0.108091299
109,3.904334828,3.945185185,3.951257862,3.698275862,3.7484375,3.849498247,0.117897778
110,3.833592535,3.810930576,3.854199683,3.815295815,3.773375594,3.817478841,0.030003388
111,3.790178571,3.865693431,3.847429519,3.770614693,3.775914634,3.80996617,0.043613716
112,4.114754098,3.765486726,3.850393701,3.941605839,3.853620955,3.905172264,0.132685934
113,3.769017981,3.784140969,3.75,3.73,3.854814815,3.777594753,0.047712899
114,3.850290698,3.866366366,3.901365706,3.895863053,3.85089141,3.872955446,0.024371242
115,3.788235294,3.914956012,3.739336493,3.774468085,3.756277696,3.794654716,0.06973882
116,3.833333333,3.799086758,3.895545315,3.896011396,3.802469136,3.845289188,0.04798329
117,3.743849493,3.738372093,3.748387097,3.73245614,3.828267477,3.75826646,0.039583935
118,3.828393136,3.829411765,3.761526232,3.810344828,3.889937107,3.823922613,0.046058914
119,3.906158358,3.939721793,3.804347826,3.717910448,3.765337423,3.82669517,0.093791935
120,3.899280576,3.761061947,3.781155015,3.856083086,3.929555896,3.845427304,0.07304071
121,3.774096386,3.750755287,3.784482759,3.928464978,3.686153846,3.784790651,0.088944364
122,3.767203514,3.83090379,3.882442748,3.923184358,3.743628186,3.829472519,0.07555872
123,3.810089021,3.856278366,3.795827124,3.91643454,3.74847561,3.825420932,0.063771274
124,3.778761062,3.686915888,3.755485893,3.782865583,3.89039039,3.778883763,0.07323788
125,3.948051948,3.739705882,3.805349183,3.809388336,3.731481481,3.806795366,0.086797778
126,3.728448276,3.714697406,3.849253731,3.783185841,3.964071856,3.807931422,0.102114965
127,3.849315068,3.861812779,3.883551674,3.76,3.846394984,3.840214901,0.047169855
128,3.781155015,3.797297297,3.988505747,3.788888889,3.907715582,3.852712506,0.091828531
129,3.760174419,3.864106352,3.861386139,3.788712012,3.827380952,3.820351975,0.045469991
130,3.808297568,3.805596465,3.800295858,3.957865169,3.752623688,3.82493575,0.077712975
131,3.889393939,3.789634146,3.743628186,3.918309859,3.714076246,3.811008475,0.089513533
132,3.897360704,3.851739788,3.815361891,3.9,3.822122571,3.857316991,0.040172506
133,3.882697947,3.907185629,3.885057471,3.827195467,3.902046784,3.88083666,0.031791487
134,3.760522496,3.968888889,3.779735683,3.982708934,3.83808096,3.865987392,0.104347505
135,3.780058651,3.780058651,3.809659091,3.891428571,3.837175793,3.819676151,0.046621029
136,3.80377907,3.807799443,3.808571429,3.844413013,3.785714286,3.810055448,0.021328498
137,3.829912023,3.731843575,3.857764877,3.77746077,3.763582966,3.792112842,0.050990169
138,3.765557164,3.929378531,3.76035503,3.739316239,3.799414348,3.798804262,0.076112663
139,3.858789625,3.865056818,3.765957447,3.755714286,3.773755656,3.803854766,0.053439683
140,3.837988827,3.769886364,3.813559322,3.844632768,3.804733728,3.814160202,0.029773196
141,3.838662791,3.803571429,3.806451613,3.754847645,3.876632801,3.816033256,0.045208364
142,3.812220566,3.863896848,3.81962482,3.929558011,3.870827286,3.859225506,0.047118899
143,3.826950355,3.850574713,3.83218707,3.890883978,3.756410256,3.831401274,0.048861779
144,3.908961593,3.868537666,3.829756795,3.825136612,3.857764877,3.858031509,0.03385948
145,3.752793296,3.790896159,3.783673469,3.778242678,3.869688385,3.795058798,0.044118259
146,3.904694168,3.782729805,3.894444444,3.948753463,3.962908012,3.898705978,0.070942131
147,3.866084425,3.796536797,3.807692308,3.816939891,3.915820029,3.84061469,0.04972874
148,3.854545455,3.818181818,3.867318436,3.774897681,3.736170213,3.81022272,0.054816524
149,3.844927536,3.784140969,3.784741144,3.890666667,3.922969188,3.845489101,0.062246283
150,3.918539326,3.770194986,3.796242775,3.776998597,3.757322176,3.803859572,0.065631561
151,3.815068493,3.822959889,3.833105335,3.783378747,3.770893372,3.805081167,0.02666716
152,3.742738589,3.794238683,3.747586207,3.796271638,3.926031294,3.801373282,0.074073656
153,3.787878788,3.879566982,3.784827586,4.058823529,3.811797753,3.864578928,0.115091971
154,3.790697674,3.893258427,3.789403974,3.75951087,3.858176556,3.8182095,0.055366721
155,3.873103448,3.791105121,3.863513514,3.768308921,3.745403112,3.808286823,0.057225403
156,3.836986301,3.926406926,3.784203103,3.810659187,3.859598854,3.843570874,0.054244299
157,3.862210095,4.025174825,3.754166667,3.824929972,3.755192878,3.844334888,0.111215739
158,3.798657718,3.832167832,3.817567568,3.806233062,3.796460177,3.810217271,0.014786893
159,3.806993007,3.899280576,3.885041551,3.746648794,3.734011628,3.814395111,0.076325488
160,3.765363128,3.772532189,3.771830986,3.863319386,3.823953824,3.799399903,0.042804838
161,3.971034483,3.835694051,3.747326203,3.893055556,3.791240876,3.847670234,0.087571672
162,3.831932773,3.811158798,3.754691689,3.877358491,3.737658674,3.802560085,0.057085617
163,3.831043956,3.948324022,3.847317744,3.802292264,3.849925706,3.855780738,0.055097841
164,3.868102288,3.777472527,3.855209743,3.825484765,3.778106509,3.820875166,0.042259495
165,3.85151117,3.80362117,3.825333333,3.775510204,3.804411765,3.812077528,0.028276189
166,3.992094862,3.812583668,3.849931787,3.814084507,3.908571429,3.87545325,0.075947566
167,3.913630229,3.90313779,3.792553191,3.781206171,3.79505814,3.837117104,0.06537186
168,4.064473684,3.784,3.797468354,3.824897401,3.876056338,3.869379155,0.114614408
169,3.966711052,3.834938102,3.805285118,3.901084011,3.793672627,3.860338182,0.072621812
170,3.831372549,3.956058589,3.821022727,3.796448087,3.746121298,3.83020465,0.077676253
171,3.848366013,3.917419355,3.812328767,3.799725652,3.853900709,3.846348099,0.045943457
172,3.823211876,3.815754339,3.931372549,3.906417112,3.764227642,3.848196704,0.068984399
173,3.75502008,3.776119403,3.77746077,3.849726776,3.85694051,3.803053508,0.046823731
174,3.854497354,3.929919137,3.81486676,3.825375171,3.770833333,3.839098351,0.058993968
175,3.9,3.817931034,3.778656126,3.901726428,3.744505495,3.828563817,0.070932241
176,3.838370565,3.821138211,3.783031989,3.817945384,3.866197183,3.825336666,0.0304196
177,3.925449871,3.794238683,3.945945946,3.879788639,3.767346939,3.862554016,0.078959653
178,3.776685393,3.894952251,3.863699583,3.89701897,3.895184136,3.865508067,0.051558957
179,3.81971831,3.916208791,3.911227154,3.853825137,3.886456908,3.87748726,0.040667369
180,3.761506276,3.830555556,3.939189189,3.800813008,3.845714286,3.835555663,0.066254189
181,3.80137931,3.788903924,3.752659574,3.898395722,3.849726776,3.818213061,0.056705453
182,3.803738318,3.876177658,3.942970822,3.84676354,3.801438849,3.854217837,0.058627417
183,3.899728997,3.826685007,3.784031414,3.884057971,3.75915493,3.830731664,0.061083641
184,3.772413793,3.749674055,3.801082544,3.980392157,3.77899045,3.8165106,0.093427249
185,3.771084337,3.850767085,3.884864166,3.7563249,3.81092437,3.814792972,0.053730893
186,3.824396783,3.884078212,3.776,3.742857143,3.789621318,3.803390691,0.053749158
187,3.817679558,3.819178082,3.792119565,3.936813187,3.983448276,3.869847734,0.084734962
188,3.831506849,3.871148459,3.89747004,3.839050132,3.740585774,3.835952251,0.059471285
189,3.775510204,3.917134831,3.784,3.775815217,3.87275242,3.825042535,0.065799876
190,3.789189189,3.764864865,3.858611825,3.785714286,3.924137931,3.824503619,0.065952385
191,3.845205479,3.894664843,3.847457627,3.810991957,3.790604027,3.837784787,0.039773896
192,3.820652174,3.802739726,3.963464141,3.817708333,3.92276964,3.865466803,0.072648128
193,3.781167109,3.843406593,3.872395833,3.781965007,3.793103448,3.814407598,0.041276191
194,3.819425445,3.870026525,3.817460317,3.804511278,3.760660248,3.814416763,0.039098201
195,3.848020434,3.785714286,3.836195509,3.82740448,3.829234973,3.825313936,0.023568363
196,3.793243243,3.771353482,3.864385298,3.843626807,3.903401361,3.835202038,0.05341106
197,3.838971583,3.831967213,3.847593583,3.803009576,3.883241758,3.840956743,0.028968993
198,3.854497354,3.82260184,3.898477157,3.773142112,3.945130316,3.858769756,0.066508061
199,3.802281369,3.834464043,3.848635236,3.748670213,3.825910931,3.811992358,0.039196305
200,3.847945205,3.831491713,3.852941176,3.771784232,4.043115438,3.869455553,0.102315829
201,3.773662551,3.913678619,3.77617801,3.843832021,3.783180026,3.818106246,0.060722635
202,3.876675603,3.844,3.826196474,3.829560586,3.855354659,3.846357464,0.020580922
203,3.864935065,3.800813008,3.858218319,3.815321477,3.861454047,3.840148383,0.0298265
204,3.812250333,3.81512605,3.900628931,3.839838493,3.814016173,3.836371996,0.037662972
205,3.827672956,3.822102426,3.777078086,3.76953125,3.836680054,3.806612954,0.030963039
206,3.813492063,3.899070385,3.92961165,3.926988266,3.823529412,3.878538355,0.05620152
207,3.996183206,3.827309237,3.901298701,3.924554184,3.845628415,3.898994749,0.067251333
208,3.7845953,3.851174935,3.953786906,3.913375796,3.802949062,3.8611764,0.07186202
209,3.823907455,3.927475593,3.826254826,3.775100402,3.885862516,3.847720158,0.059407919
210,3.884718499,3.828685259,3.766917293,3.869170984,3.802835052,3.830465417,0.04807933
211,3.826379542,3.773013871,3.766917293,3.942359249,3.847708895,3.83127577,0.071010602
212,3.992376112,3.955204216,3.883984868,3.860026918,3.850726552,3.908463733,0.062259301
213,3.931937173,3.77373212,3.904575163,3.808255659,3.884057971,3.860511617,0.066818791
214,3.775483871,3.871621622,3.736386139,3.882513661,3.89261745,3.831724548,0.070943079
215,3.891928865,3.806573957,3.790874525,3.849533955,3.931307794,3.854043819,0.058457431
216,3.98089172,3.875930521,3.848214286,3.832876712,3.796875,3.866957648,0.069795928
217,3.871967655,3.82808399,3.805590851,3.892347601,3.819371728,3.843472365,0.036923644
218,3.882051282,3.853846154,3.86189889,3.75,3.76797829,3.823154923,0.059807883
219,3.858611825,3.808673469,3.788461538,3.832425068,3.830310881,3.823696556,0.026486845
220,3.798988622,3.749683944,3.946496815,3.762734584,3.889602054,3.829501204,0.085234499
221,3.758002561,3.780392157,3.757881463,3.790789474,3.880983182,3.793609767,0.050894886
222,3.875949367,3.887055838,3.794621027,3.845333333,3.780292943,3.836650502,0.047705192
223,3.854381443,3.812269939,3.890166028,3.866847826,3.851315789,3.854996205,0.028358573
224,3.89044586,3.859872611,3.832080201,3.904825737,3.814717477,3.860388377,0.037965712
225,3.832908163,3.882802548,3.851851852,3.841248304,3.801001252,3.841962424,0.029690166
226,4.006527415,3.799256506,3.853626943,3.943758573,3.820153061,3.8846645,0.087695868
227,3.800256082,3.838709677,3.812967581,3.856375839,3.814526589,3.824567154,0.022573185
228,3.8975,3.802729529,3.894014963,3.878306878,3.854381443,3.865386563,0.038938443
229,3.790874525,3.820382166,3.887792848,3.848214286,3.845454545,3.838543674,0.035947706
230,3.883507853,3.864728192,3.869987849,3.878947368,3.894598155,3.878353884,0.011688049
231,3.931930693,4,3.779850746,3.901408451,3.78625,3.879887978,0.095359834
232,3.846560847,3.770700637,3.826140567,3.954666667,3.797402597,3.839094263,0.070704334
233,3.84556962,3.942571785,3.87727825,3.8,3.797402597,3.852564451,0.060346647
234,3.79483871,3.755584757,3.81134402,3.77393617,3.795103093,3.78616135,0.021643713
235,3.881355932,3.825293351,3.876979294,3.87565445,3.8625,3.864356605,0.022941968
236,3.805728518,3.859052248,3.86100861,3.841059603,3.840561224,3.841482041,0.022188622
237,3.788366337,3.812265332,3.773049645,3.798709677,3.797452229,3.793968644,0.014477326
238,3.891823899,3.854658385,3.837935174,3.863695937,3.79822335,3.849267349,0.034576782
239,3.891358025,3.829949239,3.857843137,3.85875,3.868187579,3.861217596,0.022091923
240,3.775903614,3.798988622,3.778051788,3.802069858,3.842767296,3.799556236,0.026905966
241,3.829207921,3.812734082,3.784337349,3.907730673,3.74906367,3.816614739,0.059331143
242,3.885309278,3.896508728,3.795868773,3.863171355,3.862467866,3.8606652,0.039051877
243,3.859191656,3.847043702,3.882802548,3.82345191,3.781049936,3.83870795,0.038699463
244,3.809937888,3.919496855,3.885429639,3.864247312,4.064596273,3.908741594,0.095775411
245,3.810366625,3.874845105,3.912826899,3.809775429,3.841902314,3.849943274,0.044212203
246,3.811557789,3.90343075,3.779236277,3.842391304,3.878078818,3.842938988,0.049842692
247,3.786516854,3.808168317,3.903658537,3.830039526,3.795620438,3.824800734,0.047010053
248,3.809226933,3.91959799,3.869671133,3.820950061,3.846547315,3.853198686,0.043868949
249,3.805837563,3.871394231,3.89511323,3.879106439,3.868322981,3.863954889,0.034104469
250,3.847328244,3.863523573,3.804583836,3.770992366,3.884715026,3.834228609,0.045979095
251,3.887198986,3.98880597,3.88452381,4.0078125,3.873433584,3.92835497,0.064418877
252,3.81509434,3.795454545,3.811366385,3.860696517,3.809160305,3.818354418,0.024805493
253,3.948067633,3.910828025,3.87745098,3.826923077,3.880102041,3.888674351,0.044807967
254,3.907151819,3.791044776,3.856435644,3.828144458,3.841145833,3.844784506,0.042436778
255,3.990012484,3.775,3.769230769,3.781407035,3.830258303,3.829181718,0.093112687
256,3.80621118,3.819774718,3.812578616,3.784338896,3.785992218,3.801779126,0.015917769
257,3.924691358,4.081534772,3.933090024,3.935443038,3.875792142,3.950110267,0.077373318
258,3.823529412,3.806804374,3.864029666,3.785440613,3.853164557,3.826593724,0.032411595
259,3.831460674,3.819548872,3.841907152,3.867080745,3.891001267,3.850199742,0.028762512
260,3.898477157,3.822033898,3.850673195,4.003722084,3.794416244,3.873864516,0.082166064
261,3.921279213,3.781481481,3.857314149,3.877059569,3.79528536,3.846483954,0.058079922
262,3.85875,3.790184049,3.942857143,3.821969697,3.859733978,3.854698973,0.057111746
263,3.886559803,3.776556777,3.961832061,3.800766284,3.877346683,3.860612321,0.073901335
264,3.871604938,3.85839599,3.743718593,3.915829146,3.878140704,3.853537874,0.064991916
265,3.841779975,3.977667494,3.87327478,3.892105263,3.947044335,3.90637437,0.055245773
266,3.953459119,3.822222222,3.810126582,4.082592122,3.894278607,3.912535731,0.111323162
267,3.902531646,3.766138855,3.830864198,3.784876141,3.829329962,3.82274816,0.052710288
268,3.924870466,3.814266487,3.87279597,3.846057572,3.781132075,3.847824514,0.055083566
269,3.847309136,3.80608365,3.80608365,3.959687906,3.917948718,3.867422612,0.068911647
270,3.927044025,3.921492921,3.871664549,3.81656051,3.961152882,3.899582977,0.056340875
271,3.865284974,3.828534031,3.803703704,3.828897338,3.847204969,3.834725003,0.023044914
272,3.875462392,3.83023544,3.789667897,3.886559803,3.831446541,3.842674414,0.039023912
273,3.780205656,3.887484197,3.807317073,3.816195373,3.801020408,3.818444541,0.040807984
274,3.780940594,3.969151671,3.977040816,3.936628644,3.821011673,3.89695468,0.090037251
275,3.893167702,3.791821561,3.931523022,3.916883117,3.925126904,3.891704461,0.05769592
276,3.831670823,3.819923372,3.788023952,3.996300863,3.841290323,3.855441866,0.081260883
277,3.82375,3.779816514,3.848258706,3.799025579,3.759556104,3.80208138,0.035054728
278,3.90375,3.828680203,3.83023544,3.83269962,3.840597758,3.847192604,0.031947347
279,3.85375,3.846052632,3.784671533,3.816176471,3.847690387,3.829668204,0.029068491
280,3.845671267,3.971685972,3.763636364,3.803398058,3.858926342,3.848663601,0.078306101
281,3.923169268,3.718146718,3.778325123,3.782019704,3.969135802,3.834159323,0.106579011
282,3.882571075,3.854345165,3.892764858,3.87672956,3.815043157,3.864290763,0.030918883
283,3.812967581,3.823455233,3.837575758,3.781750925,3.934918648,3.838133629,0.057869348
284,3.837531486,3.814627995,3.909090909,3.799270073,3.841191067,3.840342306,0.042080713
285,3.956687898,3.846153846,3.837485172,3.913151365,3.821733822,3.875042421,0.057456895
286,3.795539033,3.889440994,3.775267539,3.851037851,3.958587089,3.853974501,0.073857598
287,3.784386617,3.840597758,3.785454545,3.865853659,3.78992629,3.813243774,0.037632174
288,3.775280899,3.835,3.876678877,3.908074534,3.815270936,3.842061049,0.05192141
289,3.916666667,3.905707196,3.791116447,3.794871795,3.824203822,3.846513185,0.060536727
290,3.828641371,3.802973978,3.78313253,3.910866911,4,3.865122958,0.089722012
291,3.896508728,3.826030928,3.849056604,3.916971917,3.822393822,3.8621924,0.042551539
292,3.84110971,3.812743823,3.821885914,3.722355769,3.83312263,3.806243569,0.048120242
293,3.906976744,3.800256082,3.8,3.918854415,3.828467153,3.850910879,0.057925064
294,3.874064838,3.827628362,3.93373494,3.972748815,3.833952912,3.888425973,0.063311038
295,3.835051546,3.823455233,3.849009901,3.856441718,3.841309824,3.841053644,0.01270718
296,3.839066339,3.815326633,3.800947867,4,3.878459687,3.866760105,0.080052088
297,3.855541719,3.771820449,3.949589683,3.890361446,3.896103896,3.872683439,0.065655886
298,3.931421446,3.849812265,3.989104116,3.873015873,3.830486202,3.894767981,0.064940551
299,3.904358354,3.823104693,3.76372315,3.899623588,3.832735962,3.844709149,0.05861413
300,3.861111111,3.770653514,3.875449102,3.849101796,3.887804878,3.84882408,0.046070815
301,3.888343558,3.821818182,3.889150943,3.96313912,3.812269939,3.874944348,0.061053573
302,3.925609756,3.813414634,3.781818182,3.806569343,3.807304786,3.82694334,0.056469328
303,4.022058824,3.961916462,3.829839704,3.957446809,3.873291925,3.928910745,0.076630237
304,3.840386941,3.823104693,3.820185615,3.886363636,3.788627936,3.831733764,0.035795368
305,3.812734082,3.841907152,3.782555283,3.876390606,3.840357599,3.830788944,0.035167987
306,3.88125,3.778473091,3.805755396,3.949172577,3.851805729,3.853291358,0.066773014
307,4.03034134,3.800738007,3.841346154,3.876829268,3.848522167,3.879555387,0.088570623
308,3.838827839,3.909866017,3.865810968,3.826196474,4.019851117,3.892110483,0.078275618
309,3.888480392,3.828244275,3.880394575,3.82566586,3.860072376,3.856571495,0.02896361
310,3.875615764,3.781049936,3.796728972,4.019559902,3.783618582,3.851314631,0.101730641
311,3.806573957,3.825775656,3.851508121,3.934052758,3.91456077,3.866494252,0.055559814
312,3.850478469,3.866906475,3.743259086,3.825396825,3.810679612,3.819344093,0.047781185
313,3.824873096,3.82549505,3.869364162,3.859223301,3.886227545,3.853036631,0.027194776
314,3.822033898,3.738814994,3.851162791,3.767790262,3.980392157,3.83203882,0.093932284
315,3.790697674,3.843256379,3.858837485,3.787341772,3.928921569,3.841810976,0.058007996
316,3.809226933,3.792223572,3.869976359,3.858926342,3.802729529,3.826616547,0.035284066
317,3.840543881,3.906892382,3.84386174,3.839552239,3.932680539,3.872706156,0.043963676
318,3.837098692,3.834134615,3.886178862,3.8275,3.87409201,3.851800836,0.026445813
319,3.939130435,3.905389222,3.797018349,3.853541417,3.814946619,3.862005208,0.059874685
320,3.924170616,3.833922261,3.855621302,3.801470588,3.861313869,3.855299727,0.04509447
321,3.80450237,3.770352369,3.828162291,3.762669963,3.857314149,3.804600228,0.039575879
322,3.84256927,3.814545455,3.850835322,3.94638404,3.856453559,3.862157529,0.049763044
323,3.909202454,3.882009346,3.803102625,3.852121212,3.831137725,3.855514672,0.041644686
324,3.878712871,3.921911422,3.877427184,3.82566586,3.782019704,3.857147408,0.054097079
325,3.834123223,3.854368932,3.80866426,3.915048544,3.840963855,3.850633763,0.039657155
326,3.880487805,4.072879331,3.808118081,3.91223733,3.830732293,3.900890968,0.104467787
327,3.985964912,3.827338129,3.863030303,3.857995227,3.86935867,3.880737448,0.061001096
328,3.772616137,3.841596131,3.806220096,3.899515738,3.851581509,3.834305922,0.047954031
329,3.854700855,3.867947179,3.748786408,3.744835966,3.834140436,3.810082169,0.059017421
330,3.830732293,3.833333333,3.839766082,3.808894231,3.896135266,3.841772241,0.032532377
331,3.814064362,3.821215733,3.899882214,3.825710754,3.884568651,3.849088343,0.039965432
332,3.853479853,3.867737948,3.817204301,3.8507109,3.9539801,3.868622621,0.051187544
333,3.819494585,3.848148148,3.814901048,3.825242718,4.010625738,3.863682447,0.083131597
334,3.823104693,3.884987893,3.842737095,3.861858191,3.817527011,3.846042977,0.027915415
335,3.843636364,3.916167665,3.857651246,3.780580076,3.830935252,3.84579412,0.048916614
336,3.891959799,3.844004657,3.900954654,3.782608696,3.816625917,3.847230744,0.050025041
337,3.944777911,3.948441247,3.815820543,3.958076449,3.829504232,3.899324076,0.070317209
338,3.891381346,3.767272727,3.792147806,3.810643564,3.856106409,3.82351037,0.049951999
339,3.864168618,3.852121212,3.836561743,3.931372549,3.864029666,3.869650758,0.036309082
340,3.888888889,3.873222749,3.804583836,3.865577889,3.860164512,3.858487575,0.032015867
341,3.868480726,3.831707317,3.934349355,3.822033898,3.784688995,3.848252058,0.056620065
342,3.823317308,3.871702638,3.80760095,3.952267303,3.776442308,3.846266101,0.068520572
343,3.863046045,3.948441247,3.807467911,4,3.812274368,3.886245914,0.085182523
344,3.790780142,3.865155131,3.97833935,3.821935484,3.864832536,3.864208529,0.071073673
345,3.80866426,3.850182704,3.953542393,3.838827839,3.782822086,3.846807856,0.065223547
346,3.843971631,3.831541219,3.879186603,4.010856454,3.858164482,3.884744078,0.072688769
347,3.831971995,3.796185936,3.819905213,3.814634146,3.770334928,3.806606444,0.024025623
348,3.821640904,3.888235294,3.798288509,3.894218942,3.850187266,3.850514183,0.041515908
349,3.854368932,3.914738124,3.849033816,3.858333333,3.871915394,3.86967792,0.026573822
350,3.845878136,3.928571429,3.76,3.863523573,3.89290012,3.858174652,0.063205304
351,3.84544406,3.852420307,3.882629108,3.858333333,3.82962963,3.853691288,0.019413536
352,3.864019254,3.890394089,3.802867384,3.787735849,3.897404203,3.848484156,0.050403867
353,3.938679245,3.802768166,3.869822485,3.879761905,3.858880779,3.869982516,0.048620778
354,3.936635945,3.891764706,3.957393484,3.949302915,3.972872996,3.941594009,0.030801654
355,3.770318021,3.833534379,3.846059113,3.79528536,3.881481481,3.825335671,0.043528711
356,3.807506053,3.985489722,3.775700935,3.870460048,3.807644883,3.849360328,0.083507597
357,3.805860806,3.8424821,3.773652695,3.773381295,3.836759371,3.806427253,0.033115394
358,3.876923077,3.952718676,3.863689777,3.820574163,3.910012674,3.884783673,0.049702288
359,3.876376989,4.021556886,3.755980861,3.996376812,3.870192308,3.904096771,0.107434522
360,3.878250591,3.831742243,3.832383124,3.903381643,3.861650485,3.861481617,0.030691985
361,3.968160377,3.959232614,3.943060498,3.853892216,3.821969697,3.90926308,0.066697411
362,3.853286385,3.828571429,3.8125,3.926594465,3.857655502,3.855721556,0.043697459
363,3.934756821,3.861575179,3.888349515,3.785211268,3.904093567,3.87479727,0.056651478
364,3.922235723,3.933412604,3.875449102,3.745762712,3.852034525,3.865778933,0.074913278
365,3.823529412,3.86352657,3.873820755,3.895662368,3.851628468,3.861633515,0.026749294
366,3.894424674,3.850855746,3.872467223,3.816625917,3.963572268,3.879589165,0.055031709
367,3.895504253,3.890663391,3.878362573,3.902810304,3.824189526,3.878306009,0.031533878
368,3.814320388,3.79667063,3.845869297,3.827751196,3.869976359,3.830917574,0.028317346
369,3.80239521,3.89382716,3.872685185,3.84386174,3.835566382,3.849667136,0.035167838
370,3.831137725,3.824970828,3.820359281,3.913507109,3.98,3.873994989,0.070560564
371,3.790780142,3.952830189,3.971014493,3.814814815,3.830614806,3.872010889,0.083541806
372,3.801920768,3.840277778,3.858708892,3.910059172,3.847014925,3.851596307,0.039004015
373,3.859004739,3.83492823,3.781100478,3.825710754,3.832929782,3.826734797,0.0284183
374,3.849101796,3.789536266,3.871856287,3.935483871,3.83032491,3.855260626,0.054061533
375,3.822002472,3.822677925,3.750915751,3.856971154,3.798319328,3.810177326,0.039173677
376,3.828850856,3.932494279,3.873072361,3.784409257,3.795620438,3.842889438,0.060809967
377,3.847931873,3.901307967,3.797590361,3.8136419,3.829297821,3.837953985,0.040026597
378,3.858837485,3.827338129,3.856799037,3.906211937,3.945978391,3.879032996,0.046890691
379,3.792362768,3.850490196,3.83255814,3.9375,3.883472057,3.859276632,0.054710279
380,3.837181045,3.845070423,3.945754717,3.877358491,3.876190476,3.87631103,0.042809662
381,3.865942029,3.83429229,3.880473373,3.884568651,3.772781065,3.847611482,0.046256722
382,3.814064362,3.972906404,3.848920863,3.863196126,3.890931373,3.878003826,0.059847645
383,3.901796407,3.882352941,3.872171946,3.937947494,3.81381733,3.881617224,0.045461189
384,3.864728192,3.836104513,3.828235294,3.797297297,3.893794749,3.844032009,0.03674635
385,3.862623762,3.852286049,3.879768786,3.869249395,3.830732293,3.858932057,0.018665754
386,3.79028436,3.892898719,3.849078341,3.932182491,3.889156627,3.870720108,0.053730104
387,3.879041916,3.918757467,3.865315852,3.892901619,3.869513642,3.885106099,0.021591304
388,3.887667888,3.882352941,3.778947368,3.818621524,3.85054678,3.8436273,0.045540944
389,3.937273824,3.857638889,3.826506024,3.835365854,3.861740167,3.863704951,0.043703264
390,3.84764208,3.902352941,3.829787234,3.788782816,3.85988024,3.845689062,0.041554747
391,3.923362176,3.782082324,3.907192575,3.820950061,3.808736718,3.848464771,0.062850185
392,3.818720379,3.87962963,4,3.826086957,4.008187135,3.90652482,0.092162976
393,3.820153061,3.880331754,3.867990654,3.84503632,3.771626298,3.837027617,0.043186168
394,3.816766467,3.903488372,3.918509895,3.827628362,3.897619048,3.872802429,0.046977094
395,3.950799508,3.948441247,3.814469078,3.838902148,3.89749702,3.8900218,0.062217508
396,3.815662651,3.872770511,3.828671329,3.839565742,3.872619048,3.845857856,0.025918961
397,3.820512821,3.890300231,3.845086705,3.88277512,3.890300231,3.865795021,0.031498597
398,3.781883194,3.823943662,3.826340326,3.866749689,3.928235294,3.845430433,0.055171371
399,3.891198044,3.894047619,3.90382387,3.850931677,3.896149358,3.887230114,0.020824895
400,3.807829181,3.825174825,3.836805556,3.862623762,3.800947867,3.826676238,0.02456747
401,3.795138889,3.836561743,3.842298289,3.774818402,3.875746714,3.824912807,0.040056131
402,3.845138055,3.839712919,3.880093132,3.807829181,3.840277778,3.842610213,0.025665706
403,3.9963548,3.822093023,3.804423749,3.895705521,3.813599062,3.866435231,0.081146719
404,3.959858323,3.790454016,3.902696366,3.798004988,3.879210221,3.866044783,0.071869718
405,3.814035088,3.792740047,3.837545126,3.88875,3.817204301,3.830054912,0.036453356
406,3.937142857,3.926773455,3.83032491,3.789090909,3.784172662,3.853500959,0.073920603
407,3.916470588,3.855769231,3.861627907,3.824390244,3.883236994,3.868298993,0.034180122
408,3.870588235,3.875424689,3.968604651,3.91097561,3.856301531,3.896378943,0.045111129
409,3.859504132,3.807692308,3.951219512,3.781681305,3.852478839,3.850515219,0.064803396
410,3.859504132,3.828070175,3.822485207,3.860837438,3.923809524,3.858941295,0.040292281
411,3.837264151,3.846153846,3.808202654,3.822878229,3.846975089,3.832294794,0.016593537
412,3.807829181,3.873708381,3.846330275,3.796610169,3.889952153,3.842886032,0.040458429
413,3.927895981,3.841549296,3.808437856,3.830528846,3.947815534,3.871245503,0.062363366
414,3.814285714,3.841573034,3.814285714,4,3.980746089,3.89017811,0.09239206
415,3.952210275,3.86492622,3.912218268,3.858536585,3.913520097,3.900282289,0.038752349
416,3.867370892,3.79976985,3.833136095,3.956213018,4.007083825,3.892714736,0.086520225
417,3.889555822,3.824074074,3.878896882,3.83902439,3.804907975,3.847291829,0.036017115
418,3.879858657,3.886836028,3.793478261,3.879041916,3.804123711,3.848667715,0.045777536
419,3.907784431,3.877152698,3.825378347,3.89504717,3.973778308,3.895828191,0.053692963
420,3.919664269,3.929545455,3.776119403,3.92028136,4.029308324,3.914983762,0.090298713
421,3.825986079,3.957617411,3.81227863,3.916167665,3.852870813,3.87298412,0.061899374
422,3.847926267,3.828962372,3.827626919,3.82078853,4.018890201,3.868838858,0.084483924
423,3.884708738,3.859688196,3.928487691,3.892397661,3.90510083,3.894076623,0.025390918
424,3.904648391,3.909411765,3.860818713,3.848920863,3.907084785,3.886176904,0.028936329
425,3.881785283,3.852803738,3.8488228,3.878077374,3.850117096,3.862321258,0.016192873
426,3.831942789,3.90781797,3.840772014,3.836956522,3.838323353,3.85116253,0.031834946
427,3.800931315,3.886389201,3.812720848,3.87012987,3.80733945,3.835502137,0.039673162
428,3.885380117,3.821885914,3.931074766,3.893921335,3.870023419,3.88045711,0.039708675
429,3.917919075,3.883506344,3.777122642,3.833333333,3.832376579,3.848851594,0.053917886
430,3.929594272,3.837837838,3.808219178,3.819148936,3.870588235,3.853077692,0.048880226
431,3.874396135,3.960829493,3.876190476,4.014084507,3.954385965,3.935977315,0.060049876
432,3.847337278,3.912322275,3.851183766,3.814006889,3.783943329,3.841758707,0.047989454
433,3.825938567,3.864801865,3.829351536,3.829090909,3.887440758,3.847324727,0.027511915
434,3.936416185,3.934831461,3.882966396,3.966745843,3.914252607,3.927042498,0.030948238
435,3.964244521,3.89432703,3.913813459,3.809090909,3.803222094,3.876939603,0.069501563
436,3.813364055,3.808656036,3.820843091,3.778307509,4.057579318,3.855750002,0.11397951
437,3.850174216,3.850356295,3.873820755,3.840236686,3.831408776,3.849199346,0.015853519
438,3.923887588,3.833140209,3.86951631,3.810779817,3.814058957,3.850276576,0.047313089
439,3.935672515,3.872979215,3.793594306,3.894009217,3.859770115,3.871205073,0.052041851
440,3.831228473,3.816037736,3.957665904,3.878787879,3.902264601,3.877196918,0.056920385
441,3.943352601,4,3.901425178,3.843601896,3.914450867,3.920566108,0.057350303
442,3.804651163,3.829931973,3.808056872,3.845508982,3.887871854,3.835204169,0.033831687
443,3.842824601,3.81381733,3.815116279,3.846975089,3.848708487,3.833488357,0.017501374
444,3.818493151,3.8125,3.916764361,3.909305065,3.913043478,3.874021211,0.053532442
445,3.883538634,3.950460829,3.879041916,3.821052632,3.887440758,3.884306954,0.045868225
446,3.843205575,3.876666667,3.935217903,3.93844367,3.964367816,3.911580326,0.049902314
447,3.868949233,3.920537897,3.781100478,3.865795724,3.785454545,3.844367576,0.059872389
448,3.879640045,3.841743119,3.878077374,3.830254042,3.864959255,3.858934767,0.022077019
449,3.847750865,3.836197022,3.902007084,3.8125,3.875291375,3.854749269,0.034761485
450,3.824137931,3.779056387,3.852870813,3.828767123,3.894674556,3.835901362,0.042316892
451,3.81450654,3.903078677,3.869407497,3.923076923,3.877993158,3.877612559,0.041125932
452,3.833530106,3.92183908,3.835240275,3.845433255,3.897701149,3.866748773,0.040446286
453,3.833718245,3.78150289,3.857792947,3.812720848,3.851415094,3.827430005,0.03107408
454,3.822727273,3.946759259,3.829585799,3.828471412,3.833726415,3.852254032,0.052975942
455,3.892655367,3.922374429,3.838028169,3.828375286,3.880755608,3.872437772,0.039042063
456,3.834254144,3.832214765,3.956826138,3.82437276,3.856975381,3.860928637,0.05496432
457,3.881006865,3.916571429,3.879504505,3.943678161,3.928406467,3.909833485,0.028664607
458,3.838596491,3.870601589,3.856976744,3.842840512,3.87962963,3.857728993,0.017561513
459,3.809364548,3.878132118,3.859931114,3.827387802,3.843601896,3.843683496,0.026898137
460,3.841743119,3.852721451,3.889663182,3.837072019,3.867595819,3.857759118,0.021356945
461,3.826388889,3.822323462,3.910776362,3.825938567,3.816546763,3.840394808,0.039541164
462,3.858131488,3.817977528,3.944063927,3.869415808,3.942216981,3.886361146,0.055249123
463,3.902161547,3.835990888,3.890046296,3.852286049,3.984901278,3.893077212,0.057978742
464,3.818393481,3.826484018,3.805681818,3.906323185,3.884976526,3.848371806,0.044436691
465,3.927654609,3.847900114,3.928987194,3.825986079,3.886574074,3.883420414,0.046377084
466,3.801369863,3.88976378,3.818181818,3.827118644,3.92601432,3.852489685,0.052983926
467,3.861047836,3.852678571,3.963869464,3.831971995,3.800931315,3.862099836,0.061433295
468,3.912698413,3.763888889,3.929885057,3.794425087,3.803448276,3.840869144,0.075110932
469,3.798611111,3.927211646,3.869103774,3.836009174,3.890046296,3.8641964,0.049394257
470,3.899548533,3.79568672,3.876681614,3.976536313,3.996495327,3.908989701,0.080917077
471,3.894674556,3.865990991,3.885380117,3.85,3.904597701,3.880128673,0.022053938
472,3.865990991,3.887777778,3.820276498,3.899415205,3.86540732,3.867773558,0.030274205
473,3.817772778,3.802047782,3.90836197,3.909706546,3.971563981,3.881890612,0.070713765
474,3.904597701,3.816742081,3.824339839,3.866666667,3.899415205,3.862352299,0.040933439
475,3.832142857,3.813137033,3.821917808,3.847457627,3.944063927,3.85174385,0.053164006
476,3.871080139,3.922727273,3.834862385,3.900232019,3.831742243,3.872128812,0.039909133
477,3.88700565,3.845086705,3.860730594,3.895104895,3.839857651,3.865557099,0.024677451
478,3.827118644,3.94375703,3.838218054,3.884965831,3.932163743,3.88524466,0.052951183
479,3.934977578,3.853957637,3.954651163,3.870857143,3.881067961,3.899102296,0.043398671
480,3.865454545,3.829663963,3.830645161,3.929425837,3.798143852,3.850666672,0.050055741
481,3.921205098,3.850521437,3.853242321,3.957906712,3.827146172,3.882004348,0.055058412
482,3.856492027,3.825740319,3.85988024,3.824791418,3.87283237,3.847947275,0.021587143
483,3.815972222,3.826666667,3.90836197,3.951612903,3.884848485,3.877492449,0.05672054
484,3.919075145,3.812716763,3.867149758,3.950058072,3.828341014,3.87546815,0.058508815
485,3.901891253,3.908659549,3.848591549,3.861678005,3.900717703,3.884307612,0.027199396
486,3.891055046,3.842105263,3.920653442,3.859908884,3.861045131,3.874953553,0.031010218
487,3.919811321,3.878504673,3.895216401,3.827508455,3.882352941,3.880678758,0.033827914
488,3.936046512,3.991898148,3.929437707,3.900669643,3.840989399,3.919808282,0.055072812
489,3.850694444,3.796317606,3.85467128,3.858304297,3.963827305,3.864762987,0.060909749
490,3.852112676,3.957076566,3.876443418,3.844141069,3.844827586,3.874920263,0.047762674
491,3.873271889,3.862068966,3.857630979,3.921259843,3.789655172,3.86077737,0.047127957
492,3.843387471,3.852739726,3.927765237,3.809027778,3.806451613,3.847874365,0.049120406
493,3.900677201,3.781755196,3.855005754,3.856976744,3.816037736,3.842090526,0.0451107
494,3.890426759,3.821714286,3.824137931,3.928904429,3.882086168,3.869453914,0.046006544
495,3.849142857,3.814006889,3.967779056,3.886178862,3.757327081,3.854886949,0.078971377
496,3.809411765,3.934655776,3.834894614,3.9140625,3.823136819,3.863232295,0.056991982
497,3.932163743,3.861431871,3.900473934,3.926470588,3.90546697,3.905201421,0.027917456
498,3.828271028,3.832954545,3.867058824,3.88951522,3.905529954,3.864665914,0.033997362
499,3.931690929,3.847006652,3.862232779,3.882893226,3.785463072,3.861857332,0.053329183
500,3.813380282,3.976404494,3.813769752,3.809954751,3.865740741,3.855850004,0.071260106
501,3.845360825,3.91108545,3.814645309,3.893886967,3.923690205,3.877733751,0.046134087
502,3.909817352,3.952967525,3.872537659,3.930602958,3.836616454,3.90050839,0.046391922
503,3.923777019,3.839822024,3.861205916,3.852571429,3.810126582,3.857500594,0.041795393
504,3.870930233,3.943374858,3.86774942,3.887587822,3.884571429,3.890842752,0.03057514
505,3.836616454,3.947548461,3.914153132,3.821678322,3.926048565,3.889208987,0.056367598
506,3.902161547,3.788876277,3.893641618,3.850509626,3.836805556,3.854398925,0.045932363
507,3.873460246,3.819727891,3.908551069,3.975694444,3.950460829,3.905578896,0.061930232
508,3.893271462,3.976163451,3.922453704,3.901982379,3.836363636,3.906046926,0.050549489
509,3.918764302,3.85155351,3.872171946,3.808295964,3.86306099,3.862769342,0.039740009
510,3.856651376,3.872315036,3.957665904,3.882882883,3.849825378,3.883868115,0.043244123
511,3.845794393,3.953216374,3.837104072,3.933558559,3.858108108,3.885556301,0.05376833
512,3.967555041,3.843568946,3.914549654,3.856662934,3.895096921,3.895486699,0.04939669
513,3.851382488,3.822323462,3.872266974,3.814606742,3.85467128,3.843050189,0.023962076
514,3.886705202,3.861751152,3.937782805,3.861419069,3.836363636,3.876804373,0.038455025
515,3.839772727,3.882978723,3.825622776,3.915929204,3.871733967,3.867207479,0.035794486
516,3.857651246,3.968784838,3.818815331,3.852233677,3.730337079,3.845564434,0.085683569
517,3.974595843,3.84375,3.873417722,3.957762557,4.053240741,3.940553372,0.083713167
518,3.833710407,3.941043084,3.84800965,3.815909091,3.843930636,3.856520574,0.048848217
519,3.817977528,3.904925544,3.971395881,3.78989667,4.0523918,3.907317485,0.108313889
520,3.888261851,3.862723214,3.855294118,3.844318182,4.044047619,3.898928997,0.082720017
521,3.867595819,3.877505568,3.858989424,3.872604284,3.786961583,3.852731336,0.037398107
522,4.006976744,3.847801578,3.902494331,3.831649832,3.943352601,3.906455017,0.07162014
523,3.853575482,3.834459459,3.895539906,3.837931034,3.900578035,3.864416783,0.031594125
524,3.88664422,3.889508929,3.814901048,3.851851852,3.845265589,3.857634327,0.031105144
525,3.841196778,3.898004435,3.852571429,3.883014623,3.890535918,3.873064636,0.024808131
526,3.914549654,3.914502165,3.956674473,3.821305842,3.835680751,3.888542577,0.057678797
527,3.831228473,3.838020247,3.895335609,3.815022422,3.858823529,3.847686056,0.030926187
528,3.850678733,3.909090909,3.886966551,3.879096045,3.961275626,3.897421573,0.041362843
529,3.819318182,3.921205098,3.883014623,3.989714286,3.883578431,3.899366124,0.062377935
530,3.858902576,3.806122449,3.907407407,3.81184669,3.835855646,3.844026954,0.041162657
531,3.90815155,3.823725055,3.875986471,3.802944507,3.860215054,3.854204528,0.041765562
532,3.900900901,3.912026726,3.83180778,3.825938567,3.900578035,3.874250402,0.041730845
533,3.829787234,3.827624309,3.810779817,3.824521935,3.854893138,3.829521287,0.015997159
534,3.847398844,3.812716763,3.848654709,3.806565064,3.908987486,3.844864573,0.040721216
535,3.884571429,3.868512111,3.869415808,3.830124575,3.865232163,3.863571217,0.020130929
536,3.871043376,3.822882288,3.820422535,3.841928251,3.868480726,3.844951435,0.024146794
537,3.825378347,3.916099773,3.891676169,3.847575058,3.886310905,3.87340805,0.036390201
538,3.843601896,3.803167421,3.859844271,3.847926267,3.825783972,3.836064765,0.022084488
539,3.866438356,3.834459459,3.971198157,4.081515499,3.819235226,3.91456934,0.110567424
540,3.798657718,3.827624309,3.86214442,3.853828306,3.841924399,3.836835831,0.024987911
541,3.834085779,3.805104408,3.801331853,3.857308585,3.966666667,3.852899458,0.067564705
542,3.830124575,3.836120401,3.820744081,3.95929593,3.842657343,3.857788466,0.05731448
543,3.928738318,3.86659065,3.896162528,3.830699774,3.934977578,3.89143377,0.043634426
544,3.895294118,3.80523918,3.833144154,3.852023121,3.857476636,3.848635442,0.033128125
545,3.939635535,3.830890643,3.898978434,3.87470726,3.882485876,3.885339549,0.039433316
546,3.903712297,4,3.868629672,3.89674523,3.871853547,3.908188149,0.053538458
547,3.898265896,3.845433255,3.84375,3.881944444,3.857304643,3.865339648,0.023910227
548,3.834654587,3.884041332,3.857302118,4.052752294,3.788876277,3.883525321,0.100837098
549,3.843537415,3.867247008,3.879866518,3.897228637,3.937428896,3.885061695,0.035210002
550,3.952380952,3.914153132,3.850828729,3.830254042,3.90815155,3.891153681,0.049753263
551,3.908045977,3.831312018,3.950857143,3.874572406,3.866205306,3.88619857,0.045292031
552,3.928403756,3.922639363,3.824942792,3.895662368,3.874141876,3.889158031,0.041989924
553,3.864464692,3.820843091,3.883295195,3.876631079,3.930588235,3.875164459,0.039387025
554,3.839348079,3.864253394,3.805586592,3.890929966,3.882284382,3.856480483,0.034629228
555,3.833718245,3.908883827,3.887485649,3.951467269,3.883073497,3.892925697,0.042760846
556,3.848970252,3.862542955,3.896045198,3.881506091,3.80778032,3.859368963,0.033966138
557,3.835240275,3.851183766,3.873033708,3.961053837,3.936073059,3.891316929,0.054671487
558,3.80778032,3.842645382,3.867483296,3.809027778,3.813578826,3.828103121,0.026220772
559,3.863169897,3.870391061,3.821917808,3.824942792,3.834730539,3.84303042,0.022338285
560,3.904816514,3.896162528,3.896279594,3.910628019,3.825783972,3.886734126,0.034615108
561,3.848314607,3.870175439,3.910227273,3.985040276,3.930126002,3.908776719,0.05343162
562,3.872266974,3.816608997,3.920634921,3.848878394,3.841216216,3.8599211,0.039326648
563,3.850340136,3.846938776,3.848275862,3.896149358,3.947247706,3.877790368,0.04398243
564,3.821585903,3.851724138,3.850170261,3.833136095,3.8225058,3.835824439,0.014542629
565,3.865771812,3.908466819,3.893617021,3.808362369,3.855123675,3.866268339,0.038749882
566,3.88978186,3.842473746,3.935698448,3.949824971,3.870011403,3.897558085,0.04483327
567,3.914648212,3.867497169,3.824324324,3.857312723,3.802047782,3.853166042,0.043149608
568,3.888382688,3.849486887,3.881767956,3.816470588,3.993362832,3.88589419,0.066554218
569,3.894561598,3.849658314,3.951955307,3.873388042,3.86492622,3.886897896,0.039822281
570,3.870779977,3.838638858,3.801369863,3.890929966,3.846416382,3.849627009,0.033960205
571,3.839721254,3.941704036,3.845537757,3.808584687,3.933558559,3.873821259,0.059989986
572,4.016703786,3.883027523,3.845117845,3.792873051,3.824719101,3.872488261,0.087004034
573,3.866819747,3.920045045,3.883694413,4.012304251,3.989655172,3.934503726,0.064160666
574,3.868653422,3.962305987,3.941736029,3.907834101,3.804878049,3.897081517,0.062596947
575,3.830188679,3.934180139,3.957520092,3.797393365,3.949648712,3.893786197,0.074415258
576,3.846066135,3.957471264,3.908071749,3.868331442,3.843359818,3.884660082,0.048247807
577,3.878787879,3.890046296,3.892189219,3.929479769,3.815068493,3.881114331,0.04156054
578,3.821389195,3.888520971,3.888026608,3.854237288,4.01368301,3.893171414,0.072869221
579,3.883277217,3.821548822,3.88862837,3.874583796,3.818700114,3.857347664,0.034362402
580,3.951357466,3.891712707,3.831460674,3.868965517,3.858437146,3.880386702,0.045197097
581,3.976351351,3.873224044,3.826333712,3.81993205,3.842342342,3.8676367,0.064170805
582,3.92,3.890257559,3.801762115,3.802675585,3.878409091,3.85862087,0.05367179
583,3.797342193,3.839224629,3.900224215,3.869222097,3.93438914,3.868080455,0.053075246
584,3.83429229,3.84,3.863169897,3.847345133,3.86332574,3.849626612,0.013267488
585,3.844419391,3.853982301,3.839822024,3.826789838,3.989876265,3.870977964,0.067183144
586,3.9,3.878923767,3.899887514,3.893018018,3.881134133,3.890592686,0.010079701
587,3.840531561,3.993325918,3.852364475,3.881111111,3.961187215,3.905704056,0.067921553
588,3.829738933,3.824309392,3.905681818,3.846416382,3.814035088,3.844036323,0.03639874
589,3.814159292,3.847112118,3.846241458,3.85840708,3.825274725,3.838238935,0.018009912
590,3.821585903,3.88664422,3.859844271,3.860544218,3.899774775,3.865678677,0.030027794
591,3.864130435,3.857298475,3.899548533,3.892776524,3.905034325,3.883757658,0.021614257
592,3.828282828,3.979977753,3.848484848,3.87400681,3.840857788,3.874322006,0.061380483
593,3.833147942,3.856164384,3.833718245,3.816901408,3.790378007,3.826061997,0.024352854
594,3.875138122,3.866894198,3.909836066,3.88976378,3.812917595,3.870909952,0.036289896
595,3.873720137,3.898230088,3.83161512,3.859122402,3.910011249,3.874539799,0.031226389
596,3.84529148,3.847112118,3.858989424,3.899649942,3.976351351,3.885478863,0.055333877
597,3.874434389,3.883640553,3.855865922,3.832363213,3.838302752,3.856921366,0.022200735
598,3.863991081,3.854347826,3.811627907,3.890804598,4.042824074,3.892719097,0.088612364
599,3.859060403,3.88800905,3.935840708,3.772727273,3.854893138,3.862106114,0.059492926
600,3.907880133,3.917686318,3.849658314,3.872979215,3.822147651,3.874070326,0.039807533
601,3.856347439,3.955156951,3.839344262,3.848797251,3.814814815,3.862892143,0.053898576
602,3.844198895,3.860544218,3.871710526,3.873417722,3.784738041,3.84692188,0.036661694
603,3.855421687,3.964932127,3.847801578,3.905034325,3.84496124,3.883630191,0.051582067
604,3.892533937,3.877828054,3.838926174,3.869565217,3.917420814,3.879254839,0.028962483
605,3.863181313,3.835201794,3.814189189,3.837655017,3.891055046,3.848256472,0.029571371
606,3.957824639,3.851648352,3.853575482,3.807865169,3.813364055,3.856855539,0.060258191
607,3.825082508,3.843607306,3.824889868,3.902604757,3.835616438,3.846360175,0.032404368
608,3.939784946,3.93161435,3.933333333,3.869127517,3.882028666,3.911177762,0.032957501
609,3.932092004,3.986607143,3.826923077,3.864959255,3.848623853,3.891841066,0.065964862
610,3.835706462,3.845810056,3.896396396,3.885514019,3.81838565,3.856362517,0.033289604
611,3.84529148,3.873033708,3.901874311,3.950800915,3.778660613,3.869932205,0.064240436
612,3.840531561,3.877574371,3.897228637,3.863945578,3.833144154,3.86248486,0.026361816
613,3.890134529,3.827944573,3.876391982,3.842645382,3.886046512,3.864632596,0.027733717
614,3.868131868,3.86440678,3.893258427,3.857466063,3.885017422,3.873656112,0.014929126
615,3.810869565,3.909090909,3.865671642,3.867647059,3.950231481,3.880702131,0.05223311
616,3.904867257,3.842285714,3.839772727,3.838926174,3.827586207,3.850687616,0.030810578
617,3.830939227,3.953917051,3.945067265,3.834831461,3.812712826,3.875493566,0.068137104
618,3.903050109,3.934314836,3.884222474,3.941704036,3.886389201,3.909936131,0.026770265
619,3.880823402,3.889148191,3.827586207,3.847801578,3.954648526,3.880001581,0.048581668
620,3.889254386,3.871476888,3.810631229,3.851811196,3.823529412,3.849340622,0.03261082
621,3.811258278,3.877483444,3.965986395,3.865536723,3.903263403,3.884705649,0.056491314
622,3.833518313,3.865921788,3.985667034,3.81766055,3.822323462,3.86501823,0.070026402
623,3.867256637,3.875,3.957906712,3.900112233,3.852402746,3.890535666,0.041436573
624,3.841081081,3.926719278,3.877412032,3.858108108,3.8359375,3.8678516,0.036697791
625,3.928335171,3.91160221,3.942668137,3.854304636,3.993135011,3.926009033,0.050343596
626,3.865990991,3.849162011,3.839224629,3.876265467,3.797674419,3.845663503,0.03043985
627,3.848849945,3.842809365,3.947727273,3.857473928,3.873978996,3.874167901,0.042761146
628,3.847682119,3.89159292,3.867549669,3.892167991,3.852402746,3.870279089,0.021041862
629,3.827624309,3.871710526,3.814006889,3.838020247,3.878409091,3.845954213,0.028001212
630,3.83,3.836919592,3.857304643,3.805780347,3.901601831,3.846321283,0.035968447
631,3.903479237,3.849425287,3.975555556,3.921637427,3.907834101,3.911586322,0.045102344
632,3.910514541,3.837028825,3.833876221,3.913288288,3.825783972,3.86409837,0.043841307
633,3.883116883,3.975824176,3.897025172,3.897818599,3.896279594,3.910012885,0.037284399
634,3.867256637,3.857911733,3.861386139,3.869273743,3.873417722,3.865849195,0.006203088
635,3.938529089,3.843307943,4.068539326,3.849162011,3.854565953,3.910820864,0.09639409
636,3.863192182,3.903587444,3.892661555,3.919134396,3.85583524,3.886882164,0.026822569
637,3.824309392,3.837389381,3.978555305,3.85583524,3.863381859,3.871894235,0.061566708
638,3.891525424,3.838709677,3.824889868,3.845982143,3.94502924,3.86922727,0.049195048
639,3.966413868,3.855263158,3.897637795,3.993103448,3.869115959,3.916306846,0.060642965
640,3.975528365,3.858241758,3.84676504,3.856140351,3.82887078,3.873109259,0.058416009
641,3.993384785,3.965478842,3.793333333,3.84676504,3.852017937,3.890195987,0.085208011
642,3.835345774,3.885082873,3.851485149,3.912698413,3.897465438,3.876415529,0.032182751
643,3.849673203,3.911039657,3.923852184,3.882352941,3.857627119,3.884909021,0.032371974
644,3.874859076,3.827292111,3.854893138,3.972098214,3.882288229,3.882286154,0.054534599
645,3.844097996,3.935519126,3.811258278,3.873142857,3.845464726,3.861896596,0.046630974
646,4.009836066,3.85,3.845464726,3.925223214,3.845982143,3.89530123,0.072425487
647,3.889007471,3.881838074,3.884703196,3.836302895,3.885514019,3.875473131,0.022045474
648,3.985635359,3.96234773,3.854401806,3.890046296,3.86353211,3.91119266,0.059376878
649,3.901938426,3.874033149,3.814364641,3.859782609,3.815848214,3.853193408,0.037934568
650,3.84164859,3.879385965,3.872131148,3.848314607,3.862700229,3.860836108,0.01581217
651,3.852941176,3.884073673,3.935414424,3.848684211,3.849425287,3.874107754,0.037287505
652,3.84279476,3.937430168,3.892189219,3.945615982,3.849162011,3.893438428,0.047917933
653,3.871428571,3.947603122,3.927107062,3.86409966,3.958426966,3.913733076,0.04352222
654,3.828571429,3.880662983,3.938752784,3.908466819,3.841750842,3.879640971,0.04574369
655,3.897297297,3.82295082,3.836847947,3.919683258,3.850174216,3.865390708,0.041270711
656,3.870575221,3.838926174,3.827624309,3.851894374,3.833718245,3.844547665,0.017078388
657,3.889132821,3.848351648,3.829050279,3.823725055,3.848314607,3.847714882,0.025690903
658,3.831868132,3.880043621,3.875687569,3.928089888,3.799307958,3.862999433,0.04927987
659,3.942516269,3.880530973,3.805615551,3.848970252,3.846066135,3.864739836,0.050969603
660,3.846645367,3.846405229,3.926292629,3.827896513,3.863791146,3.862206177,0.038008378
661,3.893709328,3.952486188,3.844243792,3.889737991,3.868391451,3.88971375,0.04024457
662,3.851772288,3.908991228,3.921111111,3.966555184,3.813599062,3.892405775,0.060122348
663,3.837569061,3.886414254,3.837471783,3.985244041,3.914253898,3.892190607,0.061556396
664,3.865426696,3.828475336,3.897550111,3.849498328,3.849615807,3.858113256,0.025659218
665,3.834236186,3.834801762,3.83037694,3.859016393,3.838745801,3.839435417,0.011340734
666,3.865934066,3.883495146,3.872340426,3.834254144,3.854893138,3.862183384,0.018739093
667,3.802721088,3.871396896,3.829134721,3.929864253,3.931151242,3.87285364,0.058053555
668,3.827735645,3.826797386,4.019845645,3.846590909,3.856347439,3.875463405,0.08168781
669,3.942668137,3.832603939,3.838137472,3.86779661,3.785956965,3.853432625,0.057857673
670,3.84017758,3.86214442,3.874310915,3.860465116,3.845394737,3.856498554,0.013734615
671,3.840857788,3.847972973,3.85650723,3.852297593,3.870100784,3.853547274,0.010913726
672,3.896512936,3.832236842,3.819599109,3.830752212,3.86966046,3.849752312,0.032248649
673,3.840217391,3.908690869,3.811235955,3.902491874,3.796276013,3.851782421,0.051644814
674,3.863181313,3.841991342,3.849486887,3.895454545,3.851015801,3.860225978,0.021109496
675,3.873650108,3.801069519,3.909289617,3.926636569,3.837486457,3.869626454,0.051411434
676,3.848223897,3.862788145,3.872053872,3.891279728,3.833518313,3.861572791,0.022130742
677,3.85151856,3.874164811,3.8867713,3.840883978,3.869565217,3.864580773,0.018311728
678,3.915846995,3.886833515,3.798657718,3.885714286,3.824915825,3.862393668,0.048644824
679,3.915198238,3.861290323,3.898342541,3.947777778,3.824889868,3.88949975,0.04771044
680,3.899122807,3.937993236,3.897321429,3.928961749,3.831868132,3.89905347,0.041616358
681,3.854505972,3.862295082,3.861878453,3.854444444,3.874859076,3.861596605,0.00833503
682,3.975253093,3.866071429,3.850332594,3.836601307,3.84137931,3.873927547,0.057745005
683,3.85,3.953056769,3.894209354,3.913043478,3.791713326,3.880404585,0.061896662
684,4.039517014,3.863028953,3.865319865,3.947705443,3.841928251,3.911499905,0.082191036
685,3.854682454,3.868539326,3.854625551,3.832214765,3.933806147,3.868773648,0.038615292
686,3.849015317,3.901330377,3.856980704,3.860086768,3.876819709,3.868846575,0.020794111
687,3.871003308,3.893736018,3.941441441,3.902793296,3.869127517,3.895620316,0.029421265
688,3.921023359,3.858397366,3.855104281,3.901075269,3.825938567,3.872307768,0.038211059
689,3.890204521,3.909388646,3.899321267,3.857458564,3.933633296,3.898001259,0.027863759
690,3.932535365,3.857466063,3.821585903,3.8412527,3.833522084,3.857272423,0.044041985
691,3.870575221,3.985294118,3.891472868,3.937297297,3.859060403,3.908739981,0.052198704
692,3.85446527,3.922632794,3.892376682,3.880446927,3.940382452,3.898060825,0.034051553
693,3.884572697,3.840497738,3.854368932,3.902412281,3.876391982,3.871648726,0.024519886
694,3.843507214,3.869266055,3.849833148,3.895143488,3.860702152,3.863690411,0.02017857
695,3.902090209,3.906741573,3.83575419,3.957264957,3.894736842,3.899317554,0.043249247
696,3.842274678,3.887276786,3.821978022,3.820457018,3.867256637,3.847848628,0.029077087
697,3.841216216,3.882286996,3.895027624,3.809267241,3.833910035,3.852341622,0.035488451
698,3.858823529,3.840646651,3.859217877,3.902439024,3.946912243,3.881607865,0.043002493
699,3.911797133,3.887777778,3.925845147,3.846325167,3.863169897,3.886983025,0.032964991
700,3.918681319,3.875,3.869423286,4.049837486,3.948430493,3.932274517,0.073310112
701,3.879347826,3.875420875,3.834254144,3.89159292,3.89336235,3.874795623,0.023935317
702,3.847071584,3.988751406,3.900328587,3.856521739,3.850170261,3.888568715,0.059996517
703,3.853496115,3.800899888,3.844026549,3.845814978,3.962264151,3.861300336,0.060085339
704,3.855693348,3.855543113,3.842622951,3.85326087,3.824942792,3.846412615,0.013150204
705,3.923497268,3.826419214,3.844713656,3.817275748,3.917502787,3.865881735,0.050872888
706,3.836065574,3.883060109,3.846153846,3.890217391,3.878422782,3.866783941,0.024076554
707,3.916384181,3.894678492,3.881243063,3.830564784,3.841758242,3.872925752,0.036044624
708,3.943044907,3.893129771,3.848648649,3.953159041,3.94335512,3.916267498,0.044495556
709,3.848484848,3.882022472,3.822757112,3.848387097,3.828089888,3.845948283,0.023294215
710,3.897074756,3.900780379,3.847513812,3.85446527,3.847801578,3.869527159,0.027014268
711,3.861842105,3.904761905,3.886586696,3.98381877,3.907002188,3.908802333,0.045677754
712,3.859275053,3.855263158,3.905598244,3.927455357,3.975528365,3.904624035,0.050106558
713,3.906825569,3.890097933,3.860841424,3.802414929,3.876254181,3.867286807,0.040043659
714,3.840883978,3.913043478,3.930434783,3.850509626,3.840707965,3.875115966,0.043185296
715,3.876666667,3.874164811,3.837557604,3.858064516,3.876404494,3.864571618,0.016959038
716,3.865279299,3.935911602,3.884187082,3.800870511,3.804054054,3.85806051,0.056971253
717,3.877212389,3.853409091,3.901439646,3.861621622,3.887276786,3.876191907,0.01931783
718,3.869710468,3.873460246,3.888888889,3.907227616,3.835428571,3.874943158,0.026588307
719,3.87568157,3.857300885,3.952008929,3.84673913,3.947727273,3.895891557,0.050372972
720,3.872340426,3.865921788,3.888035126,3.888150609,3.846938776,3.872277345,0.017195264
721,3.888520971,3.912698413,3.969598263,3.848351648,3.839464883,3.891726836,0.052741735
722,3.839643653,3.905660377,3.822544643,3.925223214,3.847801578,3.868174693,0.044639937
723,3.858397366,3.924078091,3.805803571,3.9140625,3.921806167,3.884829539,0.05173502
724,3.859782609,3.904761905,3.846066135,3.935164835,3.868834081,3.882921913,0.036395573
725,3.935939197,3.829931973,3.852183651,3.935840708,3.837209302,3.878220966,0.053252122
726,3.910813824,3.882803943,3.866285714,3.89762931,3.86289445,3.884085448,0.020404494
727,3.853820598,3.823529412,3.891951488,3.81059752,3.879368658,3.851853535,0.034903839
728,3.925601751,3.853070175,3.862569832,3.934968017,3.928649835,3.900971922,0.039679112
729,3.908898305,3.992374728,3.928017719,3.906318083,3.887276786,3.924577124,0.040555166
730,3.927094668,3.833876221,3.902197802,3.845054945,3.82647386,3.866939499,0.044920414
731,3.791304348,3.843537415,3.826789838,3.832236842,3.909487459,3.84067118,0.043141654
732,3.848184818,3.808648649,3.915754923,3.914253898,3.955703212,3.8885091,0.058999825
733,3.88209607,3.871003308,3.806557377,4,3.833333333,3.878598018,0.074241334
734,3.88482239,3.901657459,3.868995633,3.865814696,3.89674523,3.883607082,0.016046553
735,3.823721436,3.867986799,3.831312018,3.837486457,3.856980704,3.843497483,0.018420327
736,3.880662983,3.952643172,3.830985915,3.93558952,3.814159292,3.882808176,0.061371033
737,3.895744681,3.840563991,3.821389195,3.864277959,3.86774942,3.857945049,0.028299626
738,3.824503311,3.876529477,3.900780379,3.895489549,3.946389497,3.888738443,0.044128904
739,3.938689218,3.865786579,3.820457018,3.794247788,3.837837838,3.851403688,0.055304061
740,3.921460177,3.907626208,3.800915332,3.864088398,3.905286344,3.879875292,0.049063833
741,3.832101373,3.907027027,3.844884488,3.85791757,3.902305159,3.868847124,0.033989184
742,3.854505972,3.900669643,3.90990991,3.84673913,3.832052689,3.868775469,0.034449463
743,3.83759733,3.93598234,3.854994629,3.894962487,3.892324094,3.883172176,0.038349456
744,3.895947426,3.891046386,3.88215859,3.888643881,3.872270742,3.886013405,0.009146795
745,3.895652174,3.875,3.903479237,3.879120879,3.822544643,3.875159387,0.031646478
746,3.842278204,3.832420591,3.93161435,3.838105727,3.854565953,3.859796965,0.040963346
747,3.9390642,3.942414175,3.927777778,3.817275748,3.851183766,3.895543133,0.057496929
748,3.926406926,3.918770582,3.879781421,3.859688196,3.853420195,3.887613464,0.033488953
749,3.849358974,3.810210877,3.986942329,3.832402235,3.901714286,3.87612574,0.070547969
750,3.888646288,3.811466373,3.881465517,3.986813187,3.848849945,3.883448262,0.065371428
751,3.959474261,3.851973684,3.944632768,3.88027366,3.919477693,3.911166413,0.04466784
752,3.844660194,3.846069869,3.870718232,3.961053837,3.836244541,3.871749335,0.051551441
753,3.922657952,3.890928726,3.837471783,3.92393736,3.826666667,3.880332498,0.046157801
754,3.869848156,3.912472648,3.873376623,3.848824188,3.831081081,3.867120539,0.030565468
755,4.046486486,3.884073673,3.871851041,3.912184413,3.879866518,3.918892426,0.072927191
756,3.870828848,3.823658269,3.939159292,3.959606987,3.904761905,3.89960306,0.054284774
757,3.865866957,3.927616927,3.979569892,3.855737705,3.952799122,3.916318121,0.054024577
758,3.866158868,3.834459459,3.874292186,3.963675214,3.818181818,3.871353509,0.056452008
759,3.818378378,3.869138495,3.836363636,3.859630033,3.891279728,3.854958054,0.02839895
760,3.830802603,3.850332594,3.831030818,3.935769657,3.822939866,3.854175108,0.046717255
761,3.845054945,3.879347826,3.898828541,3.985961123,3.918412348,3.905520957,0.052494686
762,3.839285714,3.816534541,3.818880351,3.840677966,3.928730512,3.848821817,0.046047852
763,3.879690949,3.885371179,3.883187773,3.864253394,3.85650723,3.873802105,0.012717147
764,3.865426696,3.87804878,3.889007471,3.843181818,3.923337091,3.879800371,0.029710292
765,3.805586592,3.824889868,3.839055794,3.856187291,3.907366071,3.846617123,0.038712965
766,3.858093126,3.953693495,3.846325167,3.911699779,3.801123596,3.874187033,0.05937602
767,3.911012236,3.941573034,3.838012959,3.84,3.899887514,3.886097149,0.045622215
768,3.853982301,3.961883408,3.982758621,3.952643172,3.901220866,3.930497673,0.05224564
769,3.841037204,3.876712329,3.861141012,3.850613155,3.873638344,3.860628409,0.015102436
770,3.844713656,3.868108108,3.87568157,4.019340159,3.907469342,3.903062567,0.068767773
771,3.88852459,3.969398907,3.858823529,3.870307167,3.965478842,3.910506607,0.053057973
772,3.933839479,3.877618523,3.848518112,3.826666667,3.874855156,3.872299587,0.040217852
773,3.846153846,3.942668137,3.855421687,3.908791209,3.89380531,3.889368038,0.03955272
774,3.87012987,3.821348315,3.876221498,3.912400455,3.882750846,3.872570197,0.032913005
775,3.869710468,3.8676957,3.92787944,3.924972004,3.833147942,3.884681111,0.040797499
776,3.84723727,3.847071584,3.985976268,3.873863636,3.836120401,3.878053832,0.061912807
777,3.850971922,3.805066079,3.877505568,3.877307275,3.825503356,3.84727084,0.031957352
778,3.833688699,3.889858233,3.919389978,3.831896552,3.954692557,3.885905204,0.053647121
779,3.876906318,3.844594595,3.856026786,3.907880133,3.862262038,3.869533974,0.024403264
780,3.873754153,3.841758242,3.84723727,3.90273224,3.870860927,3.867268566,0.024313934
781,3.83351469,3.822323462,3.835483871,3.888274336,3.845394737,3.844998219,0.025541723
782,3.943693694,3.895973154,3.85446527,3.924107143,3.837028825,3.891053617,0.045125105
783,3.904094828,3.883569097,3.948038176,3.840883978,3.867549669,3.888827149,0.040366984
784,3.903575298,3.943044907,3.915104741,3.877689694,3.855305466,3.898944021,0.033851055
785,3.919477693,3.877232143,3.857605178,3.880174292,3.933404941,3.893578849,0.031614355
786,3.884738527,3.818880351,3.905701754,3.862473348,3.842948718,3.86294854,0.034076623
787,3.94485684,3.911991199,3.882028666,3.903050109,3.890574215,3.906500206,0.024319637
788,3.838362069,3.801346801,3.932954545,3.939824945,3.891514501,3.880800572,0.060067941
789,3.916304348,3.828293737,3.888051668,3.90326087,3.86038961,3.879260047,0.035281973
790,3.837837838,3.823336968,3.87568157,3.836601307,3.836363636,3.841964264,0.019754674
791,3.915846995,3.975903614,3.80349345,3.905805038,3.844324324,3.889074684,0.066825644
792,3.835886214,3.9889989,3.876940133,4.009944751,3.839643653,3.91028273,0.08331447
793,3.89159292,3.911209767,3.904124861,3.852585259,3.868995633,3.885701688,0.024497817
794,3.863930886,3.841423948,3.952590959,3.922489083,3.829050279,3.881897031,0.053382999
795,3.847345133,3.872625698,3.864835165,3.789010989,3.920600858,3.858883569,0.047562076
796,3.887096774,3.920770878,3.989071038,3.871145374,3.849180328,3.903452879,0.054514193
797,3.935799782,3.904506438,3.881448957,3.902604757,3.881057269,3.901083441,0.02239317
798,3.847567568,3.909978308,3.925925926,3.884572697,3.881767956,3.889962491,0.029948002
799,3.909388646,3.886462882,3.922234392,3.915525114,3.840736728,3.894869553,0.033118445
800,3.86038961,3.900540541,3.941239316,3.860927152,3.989082969,3.910435918,0.05519936
801,3.87755102,3.89359392,3.920652174,3.809576837,3.901439646,3.880562719,0.042605423
802,3.852248394,3.863685932,3.856187291,3.883538634,3.838105727,3.858753196,0.016687301
803,3.875669882,3.837310195,3.859477124,3.890746934,3.905805038,3.873801835,0.026700506
804,3.842780749,3.813114754,3.944320713,3.909090909,3.913186813,3.884498788,0.054411655
805,3.865671642,3.888051668,3.921775899,3.849833148,3.872767857,3.879620043,0.027280845
806,3.86659436,3.817787419,3.879866518,3.858823529,3.871991247,3.859012615,0.024291797
807,4.00952381,3.828193833,3.809001098,3.911406423,3.872197309,3.886064494,0.079631174
808,3.874193548,3.822544643,3.813318777,3.890660592,3.827361564,3.845615825,0.034475767
809,3.895765472,3.880266075,3.836847947,3.913870246,3.87027027,3.879404002,0.028943072
810,3.869426752,3.941306755,3.958103638,3.772881356,3.936403509,3.895624402,0.07649451
811,3.854821235,3.892307692,3.872560276,3.936936937,3.827433628,3.876811954,0.041215953
812,3.830985915,3.9621802,3.85206422,3.800664452,3.864951768,3.862169311,0.060965738
813,3.86970684,3.942286349,3.84529148,3.850162866,3.890574215,3.87960435,0.03934306
814,3.867785939,3.810085837,3.930957684,3.877022654,3.899568035,3.87708403,0.044674146
815,3.859934853,3.850649351,3.87628866,3.965593785,3.860619469,3.882617224,0.047290317
816,3.898720682,3.867924528,3.823721436,3.935519126,3.852739726,3.8757251,0.043004883
817,3.835789474,3.882863341,3.993456925,3.886089814,3.884738527,3.896587616,0.058135698
818,3.880042463,3.911699779,3.947072072,3.929515419,3.949339207,3.923533788,0.028667445
819,3.878820961,4.009667025,3.887912088,3.892976589,3.878820961,3.909639525,0.056246785
820,3.877287406,3.839344262,3.876116071,3.839519651,3.980665951,3.882586668,0.057909779
821,3.901287554,3.8891258,3.858241758,3.895947426,3.985539488,3.906028405,0.047474667
822,3.902542373,3.847402597,3.893687708,3.894067797,3.908791209,3.889298337,0.02425203
823,3.892781316,3.863537118,3.797385621,3.878453039,3.88752784,3.863936987,0.038821655
824,3.866099894,3.855923159,3.916030534,3.929784824,3.862745098,3.886116702,0.034133183
825,3.891163793,3.865168539,4.006659267,3.949058693,3.918859649,3.926181988,0.054777887
826,3.899891186,3.841037204,3.89673913,3.925356751,3.943107221,3.901226298,0.038668251
827,3.88972973,3.859323882,3.849680171,3.89569161,3.86259542,3.871404162,0.02013185
828,3.894230769,3.884488449,3.826419214,3.899216125,3.860691145,3.87300914,0.029963696
829,3.854525862,3.878318584,4.016198704,3.921111111,3.845054945,3.903041841,0.069746853
830,3.826180258,3.928034372,3.837209302,3.83037694,3.84673913,3.853708,0.042270843
831,3.855789474,3.910944206,3.851293103,3.895505618,3.879866518,3.878679784,0.025492678
832,3.920940171,3.864951768,3.843450479,3.861797753,3.854785479,3.86918513,0.030086131
833,3.889473684,3.85942492,3.932059448,3.862921348,3.884700665,3.885716013,0.029041708
834,3.841081081,3.928884026,3.854304636,3.827896513,3.861842105,3.862801672,0.039147644
835,3.866304348,3.869565217,3.866013072,3.891712707,3.888888889,3.876496847,0.012717401
836,3.829215897,3.856076759,3.907572383,3.842780749,3.862938596,3.859716877,0.029710779
837,3.864661654,3.936422414,3.928097345,3.896851249,3.89673913,3.904554358,0.028643013
838,3.806962025,3.887201735,3.877076412,3.881081081,3.937297297,3.87792371,0.046522984
839,3.843986999,3.882352941,3.909782609,3.892778993,3.917318436,3.889243996,0.028801855
840,3.873922414,3.828478964,3.899891186,3.897155361,3.947368421,3.889363269,0.043247745
841,3.899470899,3.843507214,3.909190372,3.943496802,3.95027027,3.909187112,0.04264163
842,3.906318083,3.949839915,3.835345774,3.988901221,3.834459459,3.90297289,0.068663861
843,3.859124867,3.938624339,3.928342246,3.941436464,3.859782609,3.905462105,0.042282222
844,3.924947146,3.906010929,3.803769401,3.842966194,3.860773481,3.86769343,0.048712991
845,3.878555799,3.898177921,3.842458101,3.992448759,3.904444444,3.903217005,0.055427936
846,3.857605178,3.808855292,3.816593886,3.922587487,3.959651036,3.873058576,0.066144723
847,3.828752643,3.816793893,3.941489362,3.975308642,3.899343545,3.892337617,0.069099695
848,3.969664139,3.945856354,3.799121844,3.813903743,3.846237732,3.874956762,0.077941369
849,3.848898216,3.963322546,3.844324324,3.845810056,3.867599569,3.873990942,0.050805759
850,3.928421053,3.907626208,3.918172157,3.881243063,3.868995633,3.900891623,0.025026292
851,3.825396825,3.856365615,3.893138358,3.861080485,3.894054054,3.866007067,0.028675604
852,3.877637131,3.902335456,3.906521739,3.826859046,3.867403315,3.876151337,0.032079725
853,3.872746554,3.882604055,3.850649351,3.901498929,3.903017241,3.882103226,0.021741284
854,3.805111821,3.86038961,3.819160388,3.886956522,3.890810811,3.85248583,0.038969168
855,3.928042328,3.905390539,3.855543113,3.844067797,3.88,3.882608755,0.034669797
856,3.88362069,3.886892178,3.917040359,3.874444444,3.855381166,3.883475767,0.02241175
857,3.850159405,3.890928726,3.845659164,3.918502203,3.913606911,3.883771282,0.034387216
858,3.837662338,3.845659164,3.832420591,3.852678571,3.954206603,3.864525453,0.050723129
859,3.874463519,3.864661654,3.869989166,3.902272727,3.854368932,3.8731512,0.017920868
860,3.85251046,3.863930886,3.869945355,3.932671082,3.840390879,3.871889732,0.035809322
861,3.939524838,3.943315508,3.84673913,3.85778781,3.864238411,3.890321139,0.047083768
862,4.00862069,3.820652174,3.996659243,3.933257919,3.843986999,3.920635405,0.085953456
863,3.855579869,3.868167203,3.882022472,3.86636971,3.929270947,3.88028204,0.02895454
864,3.863492063,4.006465517,3.851351351,3.88012959,3.863333333,3.892954371,0.064275773
865,3.919125683,3.846645367,3.834042553,3.937984496,3.949283352,3.89741629,0.053388169
866,3.844026549,3.864224138,3.859934853,3.90546697,3.863636364,3.867457775,0.022778143
867,3.940668824,3.962760131,3.843137255,3.876529477,3.911699779,3.906959093,0.048145001
868,3.845989305,3.89806867,3.883947939,3.821948488,3.822562979,3.854503476,0.035062145
869,3.862619808,3.852017937,3.922657952,3.9,3.903470716,3.888153283,0.029678537
870,3.89806867,3.85,3.867391304,3.862146893,3.899233297,3.875368033,0.022174499
871,3.855923159,3.921024546,3.897408207,3.937853107,3.864537445,3.895349293,0.035262664
872,3.928944619,3.919739696,3.845564074,3.897321429,3.866158868,3.891545737,0.035304889
873,3.925105485,3.878755365,4.005458515,3.965745856,3.98583878,3.9521808,0.050694557
874,3.842105263,3.921108742,3.894795127,4.02020202,3.846572361,3.904956703,0.072464929
875,3.927194861,3.892895016,3.857605178,3.869415808,3.822757112,3.873973595,0.03905877
876,3.923655914,3.857297297,3.957035446,3.84368071,3.858369099,3.888007693,0.04955321
877,3.928421053,3.9291939,3.936830835,3.84529148,3.854893138,3.898926081,0.04482866
878,3.894680851,3.87012987,4.066304348,3.908987486,3.859934853,3.920007482,0.084056749
879,3.871794872,3.818574514,3.957035446,3.855865922,3.872317597,3.87511767,0.050737466
880,3.839055794,3.875,3.876712329,3.904231626,3.918412348,3.882682419,0.030573437
881,3.939262473,3.894039735,3.839519651,3.858085809,3.90021692,3.886224917,0.038868436
882,3.848549946,3.863192182,3.854368932,3.8359375,3.861878453,3.852785403,0.011127478
883,3.866013072,3.838815789,3.992341357,3.837471783,3.900112233,3.886950847,0.064194886
884,3.943783784,3.855460385,4.006451613,3.847006652,3.800214823,3.890583451,0.082998136
885,3.891630901,3.891141942,3.84921466,3.941176471,3.923161361,3.899265067,0.035202655
886,3.843283582,3.901181525,3.891747053,3.951136364,3.825657895,3.882601284,0.049785437
887,3.859124867,3.839869281,3.939692982,3.826333712,3.855704698,3.864145108,0.044223699
888,3.848874598,3.823529412,3.904094828,3.912663755,3.871710526,3.872174624,0.03730862
889,3.929805616,3.898342541,3.833876221,3.852678571,3.957081545,3.894356899,0.0514827
890,3.924468085,3.924160347,3.851973684,3.855543113,3.86169045,3.883567136,0.037358994
891,3.880503145,3.919826652,3.840531561,3.827050998,3.993637328,3.892309937,0.067274697
892,3.87486631,3.863043478,3.840707965,3.934517203,3.898395722,3.882306136,0.035852751
893,3.899257688,3.859323882,3.848060345,3.859782609,3.832786885,3.859842282,0.024620393
894,3.844827586,3.890969163,3.966630786,3.843159066,3.88372093,3.885861506,0.050153833
895,3.848387097,3.87921654,3.856988082,3.965631929,3.851132686,3.880271267,0.049232405
896,3.846875,3.844026549,3.876451954,3.903433476,3.841765339,3.862510464,0.026858617
897,3.863202545,3.9164859,3.831351351,3.861842105,3.904710921,3.875518565,0.03471307
898,3.952133195,3.843507214,3.865814696,3.923326134,3.847457627,3.886447773,0.048642664
899,3.838362069,3.891046386,3.983068783,3.923160173,3.835269271,3.894181337,0.061921323
900,3.875531915,3.865671642,3.884491979,3.86636971,3.845989305,3.86761091,0.014322255
901,3.863347458,3.888657648,3.909190372,3.921276596,3.92,3.900494415,0.024535648
902,3.952688172,3.857142857,3.832983193,3.844827586,3.902625821,3.878053526,0.049362643
903,3.821782178,3.845824411,3.902231668,3.88752784,3.839622642,3.859397748,0.033971562
904,3.882224646,3.889490791,3.885297185,3.882288229,3.8676957,3.88139931,0.008214709
905,3.879478827,3.875266525,3.852211435,3.862473348,3.866013072,3.867088641,0.01077246
906,3.864637985,3.822033898,3.888531618,3.915570175,3.856666667,3.869488069,0.035092832
907,3.915611814,3.854276663,3.853191489,3.920392585,3.855769231,3.879848356,0.03488253
908,3.892972973,3.976744186,3.880927292,3.93558952,3.910989011,3.919444596,0.038077973
909,4.038095238,3.880645161,3.89359392,3.911797133,3.923160173,3.929458325,0.062893847
910,3.810085837,3.919565217,3.914621131,3.835886214,3.982532751,3.89253823,0.069507148
911,3.897123894,3.848920863,3.880446927,3.916304348,3.829694323,3.874498071,0.035201743
912,3.852090032,3.835443038,3.996670366,4.025917927,3.958027282,3.933629729,0.085696882
913,3.921610169,3.855421687,3.912568306,3.843886463,3.930257511,3.892748827,0.040042278
914,3.868131868,3.957716702,3.833151581,3.926719278,3.920344456,3.901212777,0.049839666
915,3.926724138,3.820320856,3.874164811,3.876489707,3.85620915,3.870781732,0.038510515
916,3.8802589,3.949189189,3.885745375,3.973060345,3.957537155,3.929158193,0.043040152
917,3.908704883,3.95329087,3.88210075,3.847345133,3.939626784,3.906213684,0.042970463
918,3.958918919,3.938529089,3.841584158,3.819742489,3.852721451,3.882299221,0.062205871
919,3.876096491,3.860042735,3.854945055,3.868995633,3.922657952,3.876547573,0.027029987
920,3.845901639,3.986257928,3.950643777,3.930481283,3.846153846,3.911887695,0.063351767
921,3.843096234,3.886652542,3.899665552,3.940668824,3.877173913,3.889451413,0.035478603
922,3.902851109,3.903050109,3.84529148,4.040838852,3.862473348,3.910900979,0.076909247
923,3.863780359,3.803278689,3.904972376,3.833333333,3.863834423,3.853839836,0.038046645
924,3.840255591,3.859872611,3.866081229,3.92383025,3.942949408,3.886597818,0.044284661
925,3.909758657,3.871244635,3.903370787,3.876637555,3.887931034,3.889788534,0.016609923
926,3.80911983,3.901393355,3.884742042,4.03986711,3.845394737,3.896103415,0.087980933
927,3.841081081,3.862445415,3.833333333,4.036876356,3.881209503,3.890989138,0.083678659
928,3.846827133,3.862788145,3.920935412,3.821656051,3.916122004,3.873665749,0.043533312
929,3.96344086,3.836538462,3.880530973,3.976008724,3.842274678,3.899758739,0.066220089
930,3.846715328,3.870828848,3.882352941,3.820895522,3.89571899,3.863302326,0.029765248
931,3.857142857,3.86984127,3.875399361,3.833876221,3.975717439,3.88239543,0.054560415
932,3.838947368,3.939393939,3.838095238,3.87987013,3.89806867,3.878875069,0.042688213
933,3.886486486,3.893347413,3.888653234,3.891891892,3.8565356,3.883382925,0.015246972
934,3.893008475,3.830851064,3.853101197,3.890410959,3.916213275,3.876716994,0.034184363
935,3.911702128,3.841938883,3.878953108,3.840317101,3.895878525,3.873757949,0.031964095
936,3.847071584,3.846318036,3.841101695,3.819672131,3.922063666,3.855245422,0.038976569
937,3.878232759,3.854338843,3.924102564,3.84789644,3.860927152,3.873099552,0.030671589
938,3.839400428,3.909758657,3.854054054,3.829946524,3.914473684,3.869526669,0.039851057
939,3.899453552,3.870488323,3.852620087,3.816916488,3.859375,3.85977069,0.029905549
940,3.882224646,3.806866953,3.897274633,3.820704376,3.96919692,3.875253505,0.065213534
941,3.946178687,3.856230032,3.87592789,3.85443038,3.84244373,3.875042144,0.041540911
942,3.867368421,3.865404837,3.932702419,3.937967914,3.89573991,3.8998367,0.034607337
943,3.838882922,3.854525862,3.84771033,3.849015317,3.899122807,3.857851448,0.023743994
944,3.908119658,3.901604278,3.805111821,3.870229008,3.882681564,3.873549266,0.04111053
945,3.895196507,3.881974249,3.838012959,3.866738895,3.851293103,3.866643143,0.022943723
946,3.877248677,3.825581395,3.89893617,3.811902232,3.812903226,3.84531434,0.04016012
947,3.875796178,3.852721451,3.919202518,3.853004292,3.881087203,3.876362329,0.027214039
948,3.931289641,3.923982869,4.016286645,4.036677454,3.866304348,3.954908191,0.070388883
949,3.834218916,3.856697819,3.888280394,3.87206823,3.899092971,3.870071666,0.025700485
950,3.939720129,3.878755365,3.895081967,3.975717439,3.854525862,3.908760153,0.048658341
951,3.875,3.867088608,3.891489362,3.93482906,3.865720524,3.886825511,0.028726733
952,3.973628692,3.94092827,3.863780359,3.835345774,3.846237732,3.891984165,0.061557803
953,3.879273504,3.840563991,3.949450549,3.919125683,3.847193347,3.887121415,0.046724266
954,4.052016985,3.856687898,3.853006682,3.866962306,3.925192519,3.910773278,0.084171415
955,3.861439313,3.790842872,3.834619625,3.863340564,3.871794872,3.844407449,0.033028713
956,3.903433476,3.856548857,3.857594937,4.029252438,3.916853933,3.912736728,0.070493096
957,3.862911796,3.878406709,3.89806867,3.887567568,3.868421053,3.879075159,0.014213423
958,3.893572181,3.884698276,3.848712446,3.871569704,3.872687704,3.874248062,0.016913785
959,3.887820513,3.861198738,3.874463519,3.922319475,3.966304348,3.902421319,0.042341178
960,3.990712074,3.941613588,3.926854754,4.003285871,3.855579869,3.943609231,0.058766153
961,3.947589099,3.8585209,3.847567568,3.936794582,3.844660194,3.887026469,0.050767043
962,3.928418803,3.850793651,3.876221498,3.88590604,3.995530726,3.907374144,0.0566727
963,3.908607864,3.901604278,3.853420195,3.96196868,3.867456897,3.898611583,0.042237068
964,3.886731392,3.844198895,3.895604396,3.928414097,3.850971922,3.88118414,0.03446038
965,3.905117271,3.905117271,3.856832972,3.843478261,3.834645669,3.869038289,0.033869319
966,3.838607595,3.872611465,3.858241758,3.917977528,3.859531773,3.869394024,0.02974958
967,3.846318036,3.870967742,3.957264957,3.873318386,3.899321267,3.889438078,0.042303956
968,3.85251046,3.855194124,3.919062833,3.869565217,3.837837838,3.866834094,0.031291926
969,3.914621131,3.816793893,3.910135841,3.899012075,3.872826087,3.882677805,0.040245728
970,3.959782609,3.829946524,3.901982379,3.911991199,3.873754153,3.895491373,0.048000975
971,3.930481283,3.79895288,3.935586061,3.914893617,3.88362069,3.892706906,0.056191976
972,3.944265809,3.963362069,3.887688985,3.993562232,3.910099889,3.939795797,0.042021264
973,3.911229947,3.834951456,3.892376682,3.952538631,3.868686869,3.891956717,0.044251801
974,3.871287129,3.979347826,3.809628009,3.907366071,3.9550931,3.904544427,0.067590408
975,3.823340471,3.870689655,3.946854664,3.903887689,3.858744395,3.880703375,0.046868112
976,3.872476089,3.854994629,3.853896104,3.860540541,3.853737811,3.859129035,0.007963642
977,3.820320856,3.925438596,3.872340426,3.841605069,3.932681868,3.878477363,0.04980686
978,3.813487882,3.81130064,3.934337998,3.888770053,3.886195996,3.866818514,0.053250888
979,3.959913326,3.862619808,3.867109635,3.985667034,3.853737811,3.905809523,0.062005926
980,3.895553257,3.92750533,3.877419355,3.916213275,3.858216971,3.894981638,0.028146822
981,3.830366492,3.92965368,3.888888889,3.904867257,3.855579869,3.881871237,0.039386549
982,4.003194888,3.920430108,3.927966102,3.88671024,3.885209713,3.92470221,0.047940201
983,3.856687898,3.818471338,3.96034298,3.865240642,3.876059322,3.875360436,0.052225388
984,3.890928726,3.855614973,3.835164835,3.875816993,3.895652174,3.87063554,0.025240251
985,3.836012862,3.863780359,3.9445629,3.862295082,3.824093817,3.866149004,0.047026663
986,3.826608506,3.866666667,3.914070892,3.894282632,3.82546652,3.865419043,0.039699268
987,3.922340426,3.840217391,3.86965812,3.852678571,3.85151856,3.867282614,0.032524281
988,3.831030818,3.99249732,3.858216971,3.826229508,3.907675195,3.883129963,0.069167057
989,3.833158447,3.907027027,3.852846402,3.86784141,3.883569097,3.868888476,0.028307018
990,3.861290323,3.864210526,3.907626208,3.859531773,3.966008772,3.89173352,0.046072352
991,3.95,3.966773848,3.892209178,3.874058127,3.865814696,3.90977117,0.04578122
992,3.848421053,3.928270042,3.996808511,3.868980963,3.886363636,3.905768841,0.058764794
993,3.909378293,3.849680171,3.873015873,3.926406926,3.83512931,3.878722115,0.038697451
994,3.891373802,3.869379015,3.867247008,3.909388646,3.908217716,3.889121237,0.02030243
995,3.858216971,3.882480958,3.99229923,3.853982301,3.881283422,3.893652576,0.056653279
996,3.893459916,3.819474836,3.959385291,3.859477124,3.834594595,3.873278352,0.055685334
997,3.870526316,3.839228296,3.871741397,3.871991247,3.866449511,3.863987354,0.014018012
998,3.88641189,3.857297297,3.8721174,3.88664422,3.891747053,3.878843572,0.014090003
999,3.911419424,3.933404941,3.85942492,3.82885906,3.921192758,3.890860221,0.044679746

==> experiment_2/longexps_filtered.csv <==
Step,MAPPO_RRR_0_100000 - Mean Episode Reward,MAPPO_RFR_0_100000 - Mean Episode Reward,MAPPO_FFR_0_100000 - Mean Episode Reward
2,2.156069364,1.91005291,2.298136646
174,3.022727273,3.082568807,3.03030303
322,2.947598253,3.37394958,3.117088608
448,2.651982379,3.808888889,3.356
601,2.996108949,3.426008969,3.248407643
739,3.073529412,3.466666667,3.758389262
896,3.101123596,3.450704225,3.404833837
1034,3.186813187,3.263636364,3.536144578
1171,3.5,3.452173913,3.606811146
1319,3.395348837,3.351758794,3.44017094
1473,3.399361022,3.468503937,3.205194805
1624,3.255319149,3.409090909,3.776504298
1766,3.337931034,3.633187773,3.750649351
1921,3.181818182,3.599137931,3.346704871
2069,3.612179487,3.7,3.421787709
2207,3.712903226,3.6375,3.381818182
2404,3.458064516,3.675675676,3.384848485
2533,3.613636364,3.433673469,3.4
2688,3.418461538,3.593886463,3.097087379
2869,3.39047619,3.641304348,3.371727749
3001,3.458598726,3.600917431,3.566951567
3177,3.486725664,3.744075829,3.529569892
3305,3.604651163,3.704225352,3.2
3441,3.854037267,3.563380282,3.254285714
3567,3.518731988,3.508849558,3.792857143
3703,3.581469649,3.525510204,3.650246305
3853,3.473846154,3.625,3.654891304
3993,3.447802198,3.567307692,3.239393939
4187,3.527777778,3.775700935,3.430985915
4319,3.534161491,3.694690265,3.445475638
4490,3.62037037,3.6069869,3.540145985
4602,3.588571429,3.676,3.284974093
4754,3.581602374,3.745535714,3.07518797
4908,3.493865031,3.654867257,3.49378882
5046,3.591304348,3.638888889,3.054347826
5212,3.67673716,3.679012346,1.12
5344,3.596638655,3.714285714,3.221875
5508,3.637982196,3.800884956,3.091743119
5654,3.777429467,3.719148936,3.458083832
5771,3.588709677,3.644268775,3.13
5926,3.558282209,3.610810811,3.329824561
6090,3.711048159,3.827433628,3.343234323
6212,3.760683761,3.723684211,3.205479452
6347,3.584158416,3.68,3.146788991
6510,3.651558074,3.68487395,3.401294498
6667,3.684659091,3.74248927,3.195035461
6831,3.681818182,3.762790698,3.247457627
6976,3.74535809,3.672489083,3.008264463
7163,3.720930233,3.794520548,3.577507599
7321,3.699115044,3.684210526,3.375342466
7476,3.819944598,3.75,3.150289017
7601,3.794285714,3.793103448,3.345498783
7755,3.687022901,3.716216216,3.165217391
7896,3.708894879,3.788381743,3.444444444
8039,3.745762712,3.789719626,3.502415459
8212,3.673529412,3.62173913,3.255192878
8344,3.749367089,3.779591837,3.450549451
8519,3.762942779,3.811715481,3.189003436
8639,3.813471503,3.761061947,3.329113924
8802,3.889189189,3.695187166,3.153571429
8946,3.737400531,3.704035874,3.343930636
9069,3.66576087,3.636363636,3.15625
9220,3.815384615,3.702586207,3.296918768
9390,3.788043478,3.733050847,2.825622776
9567,3.792553191,3.710526316,3.659279778
9726,3.842931937,3.716216216,2.917647059
9894,3.986376022,3.789256198,3.023333333
10037,3.827067669,3.75,3.108571429
10182,3.768617021,3.811659193,2.542857143
10346,3.82,3.76446281,3.144044321
10493,3.831632653,3.780172414,3.51242236
10646,3.838235294,3.744680851,3.385294118
10763,3.802631579,3.662337662,3.140127389
10902,3.804878049,3.780172414,3.339130435
11041,3.814814815,3.693333333,3.254601227
11195,3.853828306,3.681415929,3.327433628
11328,3.925373134,3.657894737,3.3125
11499,3.842465753,3.825,3.337662338
11649,3.824873096,3.686192469,3.468152866
11781,3.844559585,3.651452282,3.425339367
11915,3.890660592,3.766990291,2.839378238
12050,3.825581395,3.697368421,2.777777778
12176,3.874125874,3.719148936,2.944827586
12325,3.873239437,3.742424242,3.101123596
12528,3.904878049,3.837438424,3.188679245
12697,3.831707317,3.614678899,2.917857143
12858,3.871428571,3.678111588,4.77
